Variational inference for correlated gravitational wave detector network noise

Gravitational wave detectors like the Einstein Telescope and LISA generate long multivariate time series, which pose significant challenges in spectral density estimation due to a number of overlapping signals as well as the presence of correlated noise. Addressing both issues is crucial for accurately interpreting the signals detected by these instruments. This paper presents an application of a variational inference spectral density estimation method specifically tailored for dealing with correlated noise in the data. It is flexible in that it does not rely on any specific parametric form for the multivariate spectral density. The method employs a blocked Whittle likelihood approximation for stationary time series and utilizes the Cholesky decomposition of the inverse spectral density matrix to ensure a positive definite estimator. A discounted regularized horseshoe prior is applied to the spline coefficients of each Cholesky factor, and the posterior distribution is computed using a stochastic gradient variational Bayes approach. This method is particularly effective in addressing correlated noise, a significant challenge in the analysis of multivariate data from co-located detectors. The method is demonstrated by analyzing 2000 seconds of simulated Einstein Telescope noise, which shows its ability to produce accurate spectral density estimates and quantify coherence between time series components. This makes it a powerful tool for analyzing correlated noise in gravitational wave data.

==> data/ET_1_.txt <==
1.0000000e+00 3.4959517e-17
1.0030759e+00 3.5445436e-17
1.0061612e+00 3.5797734e-17
1.0092560e+00 3.6140150e-17
1.0123603e+00 3.6504608e-17
1.0154742e+00 3.6716429e-17
1.0185976e+00 3.6871157e-17
1.0217307e+00 3.6883647e-17
1.0248734e+00 3.6834732e-17
1.0280258e+00 3.6800783e-17
1.0311878e+00 3.6587344e-17
1.0343596e+00 3.6084997e-17
1.0375412e+00 3.5636020e-17
1.0407325e+00 3.5188827e-17
1.0439336e+00 3.4696020e-17
1.0471446e+00 3.4371785e-17
1.0503655e+00 3.3888855e-17
1.0535963e+00 3.3157318e-17
1.0568370e+00 3.2470018e-17
1.0600877e+00 3.1712648e-17
1.0633483e+00 3.0879570e-17
1.0666191e+00 3.0202054e-17
1.0698998e+00 2.9505079e-17
1.0731907e+00 2.9116973e-17
1.0764917e+00 3.5732200e-17
1.0798028e+00 2.7594654e-17
1.0831241e+00 2.6421757e-17
1.0864557e+00 2.5757760e-17
1.0897974e+00 2.4920429e-17
1.0931495e+00 2.3891651e-17
1.0965119e+00 2.3319724e-17
1.0998846e+00 2.2203914e-17
1.1032677e+00 2.1031537e-17
1.1066612e+00 1.9886615e-17
1.1100651e+00 1.8799226e-17
1.1134795e+00 1.7725624e-17
1.1169044e+00 1.6691904e-17
1.1203398e+00 1.5665607e-17
1.1237859e+00 1.4372542e-17
1.1272425e+00 1.3175144e-17
1.1307097e+00 1.2139412e-17
1.1341876e+00 1.0931107e-17
1.1376762e+00 9.9312304e-18
1.1411755e+00 9.0383744e-18
1.1446856e+00 8.0685165e-18
1.1482065e+00 7.2896834e-18
1.1517382e+00 6.5944124e-18
1.1552808e+00 5.8741204e-18
1.1588343e+00 5.3036304e-18
1.1623987e+00 4.8143846e-18
1.1659741e+00 4.3196346e-18
1.1695605e+00 3.9234913e-18
1.1731579e+00 3.5696483e-18
1.1767663e+00 3.2172091e-18
1.1803859e+00 2.9315338e-18
1.1840166e+00 2.6752029e-18
1.1876585e+00 2.4222586e-18
1.1913115e+00 2.2146083e-18
1.1949758e+00 2.0274262e-18
1.1986514e+00 1.8438523e-18
1.2023383e+00 1.6913211e-18
1.2060365e+00 1.5532222e-18
1.2097461e+00 1.4183668e-18
1.2134671e+00 1.3089387e-18
1.2171996e+00 1.2198492e-18
1.2209435e+00 1.1319141e-18
1.2246989e+00 1.0580208e-18
1.2284659e+00 9.9047361e-19
1.2322445e+00 9.2388876e-19
1.2360347e+00 8.6756851e-19
1.2398366e+00 8.1595930e-19
1.2436502e+00 7.6513500e-19
1.2474755e+00 7.2199171e-19
1.2513125e+00 6.8212198e-19
1.2551614e+00 6.4378731e-19
1.2590221e+00 6.0696688e-19
1.2628946e+00 5.7163818e-19
1.2667791e+00 5.3777633e-19
1.2706756e+00 5.0535777e-19
1.2745840e+00 4.7435903e-19
1.2785044e+00 4.4475435e-19
1.2824369e+00 4.1651747e-19
1.2863815e+00 3.8962223e-19
1.2903382e+00 3.6404179e-19
1.2943071e+00 3.3974803e-19
1.2982882e+00 3.1671280e-19
1.3022816e+00 2.9490674e-19
1.3062872e+00 2.7430085e-19
1.3103052e+00 2.5486392e-19
1.3143355e+00 2.3656553e-19
1.3183782e+00 2.1937358e-19
1.3224333e+00 2.0325573e-19
1.3265010e+00 1.8817815e-19
1.3305811e+00 1.7410779e-19
1.3346738e+00 1.6100937e-19
1.3387790e+00 1.4884791e-19
1.3428969e+00 1.3758670e-19
1.3470275e+00 1.2718894e-19
1.3511708e+00 1.1761699e-19
1.3553268e+00 1.0883238e-19
1.3594956e+00 1.0079565e-19
1.3636772e+00 9.3466718e-20
1.3678716e+00 8.6804669e-20
1.3720790e+00 8.0767455e-20
1.3762993e+00 7.5312644e-20
1.3805326e+00 7.0396655e-20
1.3847790e+00 6.5975067e-20
1.3890384e+00 6.2002784e-20
1.3933108e+00 5.8433685e-20
1.3975965e+00 5.5220525e-20
1.4018953e+00 5.2315547e-20
1.4062073e+00 4.9669829e-20
1.4105326e+00 4.7233526e-20
1.4148712e+00 4.4955907e-20
1.4192231e+00 4.2785274e-20
1.4235885e+00 4.0668858e-20
1.4279672e+00 3.8553098e-20
1.4323594e+00 3.6383242e-20
1.4367652e+00 3.4103571e-20
1.4411845e+00 3.1657443e-20
1.4456173e+00 2.8987141e-20
1.4500639e+00 2.6033701e-20
1.4545241e+00 2.2970980e-20
1.4589980e+00 2.0564403e-20
1.4634856e+00 1.8470933e-20
1.4679871e+00 1.6396948e-20
1.4725024e+00 1.4744365e-20
1.4770316e+00 1.3307572e-20
1.4815748e+00 1.1884645e-20
1.4861319e+00 1.0734948e-20
1.4907030e+00 9.7268340e-21
1.4952882e+00 8.7288190e-21
1.4998875e+00 7.9133097e-21
1.5045009e+00 7.1934854e-21
1.5091286e+00 6.4811642e-21
1.5137704e+00 5.8936559e-21
1.5184266e+00 5.3723522e-21
1.5230970e+00 4.8567215e-21
1.5277819e+00 4.4274260e-21
1.5324811e+00 4.0434712e-21
1.5371948e+00 3.6642325e-21
1.5419230e+00 3.3468604e-21
1.5466657e+00 3.0631756e-21
1.5514231e+00 2.7831688e-21
1.5561950e+00 2.5474971e-21
1.5609817e+00 2.3362636e-21
1.5657830e+00 2.1279455e-21
1.5705991e+00 1.9517487e-21
1.5754301e+00 1.7934835e-21
1.5802759e+00 1.6375691e-21
1.5851366e+00 1.5051428e-21
1.5900122e+00 1.3860039e-21
1.5949029e+00 1.2687961e-21
1.5998086e+00 1.1696510e-21
1.6047294e+00 1.0819537e-21
1.6096653e+00 9.9549849e-22
1.6146164e+00 9.2158867e-22
1.6195827e+00 8.5489370e-22
1.6245643e+00 7.8927666e-22
1.6295613e+00 7.3304959e-22
1.6345736e+00 6.8230780e-22
1.6396013e+00 6.3251720e-22
1.6446445e+00 5.8977568e-22
1.6497031e+00 5.5122186e-22
1.6547774e+00 5.1351562e-22
1.6598673e+00 4.8110387e-22
1.6649728e+00 4.5189365e-22
1.6700940e+00 4.2343841e-22
1.6752310e+00 3.9931266e-22
1.6803837e+00 3.7851087e-22
1.6855524e+00 3.5813820e-22
1.6907369e+00 3.4053261e-22
1.6959373e+00 3.2460976e-22
1.7011538e+00 3.0907146e-22
1.7063863e+00 2.9559880e-22
1.7116349e+00 2.8340186e-22
1.7168997e+00 2.7153796e-22
1.7221806e+00 2.6120006e-22
1.7274778e+00 2.5181833e-22
1.7327913e+00 2.4271518e-22
1.7381211e+00 2.3472645e-22
1.7434673e+00 2.2744561e-22
1.7488300e+00 2.2039064e-22
1.7542091e+00 2.1411500e-22
1.7596048e+00 2.0829931e-22
1.7650171e+00 2.0268125e-22
1.7704460e+00 1.9765370e-22
1.7758917e+00 1.9301478e-22
1.7813541e+00 1.8852812e-22
1.7868333e+00 1.8445885e-22
1.7923293e+00 1.8066860e-22
1.7978423e+00 1.7699482e-22
1.8033722e+00 1.7361548e-22
1.8089191e+00 1.7043662e-22
1.8144831e+00 1.6734705e-22
1.8200642e+00 1.6446588e-22
1.8256624e+00 1.6172969e-22
1.8312779e+00 1.5906272e-22
1.8369106e+00 1.5657619e-22
1.8425607e+00 1.5425895e-22
1.8482282e+00 1.5197469e-22
1.8539131e+00 1.4978210e-22
1.8596154e+00 1.4765519e-22
1.8653353e+00 1.4555790e-22
1.8710728e+00 1.4353243e-22
1.8768280e+00 1.4156020e-22
1.8826009e+00 1.3961488e-22
1.8883915e+00 1.3772689e-22
1.8941999e+00 1.3588290e-22
1.9000262e+00 1.3406365e-22
1.9058704e+00 1.3229106e-22
1.9117326e+00 1.3055556e-22
1.9176128e+00 1.2884302e-22
1.9235111e+00 1.2717024e-22
1.9294276e+00 1.2553114e-22
1.9353622e+00 1.2391291e-22
1.9413151e+00 1.2232714e-22
1.9472863e+00 1.2076890e-22
1.9532759e+00 1.1923044e-22
1.9592839e+00 1.1772022e-22
1.9653104e+00 1.1623463e-22
1.9713554e+00 1.1476785e-22
1.9774190e+00 1.1332604e-22
1.9835012e+00 1.1190655e-22
1.9896022e+00 1.1050500e-22
1.9957219e+00 1.0912587e-22
2.0018605e+00 1.0776721e-22
2.0080179e+00 1.0642567e-22
2.0141943e+00 1.0510267e-22
2.0203897e+00 1.0379539e-22
2.0266041e+00 1.0250560e-22
2.0328377e+00 1.0123540e-22
2.0390904e+00 9.9983559e-23
2.0453623e+00 9.8748173e-23
2.0516536e+00 9.7530618e-23
2.0579642e+00 9.6330026e-23
2.0642942e+00 9.5145009e-23
2.0706437e+00 9.3976450e-23
2.0770127e+00 9.2823725e-23
2.0834013e+00 9.1685804e-23
2.0898095e+00 9.0563237e-23
2.0962375e+00 8.9455568e-23
2.1026852e+00 8.8362017e-23
2.1091528e+00 8.7282835e-23
2.1156402e+00 8.6217612e-23
2.1221476e+00 8.5165935e-23
2.1286750e+00 8.4127960e-23
2.1352226e+00 8.3103418e-23
2.1417902e+00 8.2091833e-23
2.1483780e+00 8.1093257e-23
2.1549861e+00 8.0107479e-23
2.1616146e+00 7.9134117e-23
2.1682634e+00 7.8173153e-23
2.1749327e+00 7.7224417e-23
2.1816224e+00 7.6287592e-23
2.1883328e+00 7.5362614e-23
2.1950638e+00 7.4449344e-23
2.2018155e+00 7.3547511e-23
2.2085880e+00 7.2657039e-23
2.2153813e+00 7.1777819e-23
2.2221955e+00 7.0909578e-23
2.2290306e+00 7.0052209e-23
2.2358868e+00 6.9205607e-23
2.2427641e+00 6.8369561e-23
2.2496625e+00 6.7543955e-23
2.2565822e+00 6.6728695e-23
2.2635231e+00 6.5923587e-23
2.2704854e+00 6.5128511e-23
2.2774691e+00 6.4343380e-23
2.2844742e+00 6.3568015e-23
2.2915009e+00 6.2802295e-23
2.2985493e+00 6.2046137e-23
2.3056193e+00 6.1299377e-23
2.3127110e+00 6.0561906e-23
2.3198246e+00 5.9833665e-23
2.3269601e+00 5.9114456e-23
2.3341175e+00 5.8404162e-23
2.3412969e+00 5.7702710e-23
2.3484984e+00 5.7009954e-23
2.3557220e+00 5.6325778e-23
2.3629679e+00 5.5650112e-23
2.3702360e+00 5.4982816e-23
2.3775265e+00 5.4323777e-23
2.3848395e+00 5.3672930e-23
2.3921749e+00 5.3030140e-23
2.3995329e+00 5.2395298e-23
2.4069135e+00 5.1768339e-23
2.4143168e+00 5.1149137e-23
2.4217429e+00 5.0537580e-23
2.4291919e+00 4.9933602e-23
2.4366637e+00 4.9337094e-23
2.4441586e+00 4.8747951e-23
2.4516764e+00 4.8166115e-23
2.4592175e+00 4.7591468e-23
2.4667817e+00 4.7023911e-23
2.4743691e+00 4.6463386e-23
2.4819799e+00 4.5909782e-23
2.4896142e+00 4.5363002e-23
2.4972719e+00 4.4822991e-23
2.5049531e+00 4.4289643e-23
2.5126580e+00 4.3762863e-23
2.5203866e+00 4.3242599e-23
2.5281389e+00 4.2728749e-23
2.5359151e+00 4.2221221e-23
2.5437152e+00 4.1719965e-23
2.5515393e+00 4.1224885e-23
2.5593875e+00 4.0735892e-23
2.5672598e+00 4.0252937e-23
2.5751563e+00 3.9775928e-23
2.5830772e+00 3.9304778e-23
2.5910223e+00 3.8839442e-23
2.5989920e+00 3.8379830e-23
2.6069861e+00 3.7925859e-23
2.6150048e+00 3.7477485e-23
2.6230482e+00 3.7034622e-23
2.6311163e+00 3.6597190e-23
2.6392092e+00 3.6165146e-23
2.6473271e+00 3.5738408e-23
2.6554699e+00 3.5316900e-23
2.6636377e+00 3.4900580e-23
2.6718307e+00 3.4489367e-23
2.6800489e+00 3.4083190e-23
2.6882923e+00 3.3682007e-23
2.6965611e+00 3.3285743e-23
2.7048554e+00 3.2894326e-23
2.7131751e+00 3.2507719e-23
2.7215205e+00 3.2125847e-23
2.7298915e+00 3.1748643e-23
2.7382882e+00 3.1376068e-23
2.7467108e+00 3.1008054e-23
2.7551593e+00 3.0644535e-23
2.7636338e+00 3.0285473e-23
2.7721343e+00 2.9930802e-23
2.7806610e+00 2.9580459e-23
2.7892139e+00 2.9234408e-23
2.7977932e+00 2.8892586e-23
2.8063988e+00 2.8554930e-23
2.8150309e+00 2.8221407e-23
2.8236895e+00 2.7891956e-23
2.8323748e+00 2.7566517e-23
2.8410868e+00 2.7245058e-23
2.8498255e+00 2.6927519e-23
2.8585912e+00 2.6613844e-23
2.8673838e+00 2.6304001e-23
2.8762035e+00 2.5997933e-23
2.8850503e+00 2.5695586e-23
2.8939243e+00 2.5396929e-23
2.9028256e+00 2.5101907e-23
2.9117543e+00 2.4810467e-23
2.9207104e+00 2.4522581e-23
2.9296941e+00 2.4238196e-23
2.9387054e+00 2.3957261e-23
2.9477444e+00 2.3679747e-23
2.9568113e+00 2.3405604e-23
2.9659060e+00 2.3134784e-23
2.9750287e+00 2.2867259e-23
2.9841795e+00 2.2602980e-23
2.9933584e+00 2.2341900e-23
3.0025656e+00 2.2083993e-23
3.0118010e+00 2.1829213e-23
3.0210649e+00 2.1577514e-23
3.0303573e+00 2.1328870e-23
3.0396782e+00 2.1083237e-23
3.0490278e+00 2.0840571e-23
3.0584062e+00 2.0600847e-23
3.0678134e+00 2.0364023e-23
3.0772496e+00 2.0130056e-23
3.0867148e+00 1.9898923e-23
3.0962091e+00 1.9670582e-23
3.1057326e+00 1.9444993e-23
3.1152853e+00 1.9222132e-23
3.1248675e+00 1.9001961e-23
3.1344792e+00 1.8784440e-23
3.1441204e+00 1.8569547e-23
3.1537913e+00 1.8357244e-23
3.1634919e+00 1.8147494e-23
3.1732223e+00 1.7940274e-23
3.1829827e+00 1.7735549e-23
3.1927731e+00 1.7533281e-23
3.2025936e+00 1.7333451e-23
3.2124443e+00 1.7136024e-23
3.2223254e+00 1.6940963e-23
3.2322368e+00 1.6748250e-23
3.2421787e+00 1.6557851e-23
3.2521512e+00 1.6369732e-23
3.2621543e+00 1.6183874e-23
3.2721882e+00 1.6000244e-23
3.2822530e+00 1.5818811e-23
3.2923488e+00 1.5639554e-23
3.3024756e+00 1.5462444e-23
3.3126335e+00 1.5287450e-23
3.3228227e+00 1.5114552e-23
3.3330432e+00 1.4943721e-23
3.3432952e+00 1.4774928e-23
3.3535787e+00 1.4608155e-23
3.3638938e+00 1.4443373e-23
3.3742407e+00 1.4280552e-23
3.3846194e+00 1.4119678e-23
3.3950300e+00 1.3960721e-23
3.4054726e+00 1.3803655e-23
3.4159474e+00 1.3648462e-23
3.4264543e+00 1.3495116e-23
3.4369936e+00 1.3343591e-23
3.4475653e+00 1.3193871e-23
3.4581695e+00 1.3045931e-23
3.4688064e+00 1.2899744e-23
3.4794759e+00 1.2755295e-23
3.4901783e+00 1.2612561e-23
3.5009136e+00 1.2471516e-23
3.5116819e+00 1.2332145e-23
3.5224834e+00 1.2194426e-23
3.5333180e+00 1.2058333e-23
3.5441860e+00 1.1923854e-23
3.5550874e+00 1.1790966e-23
3.5660224e+00 1.1659645e-23
3.5769909e+00 1.1529877e-23
3.5879932e+00 1.1401643e-23
3.5990294e+00 1.1274918e-23
3.6100995e+00 1.1149690e-23
3.6212037e+00 1.1025938e-23
3.6323420e+00 1.0903641e-23
3.6435145e+00 1.0782786e-23
3.6547215e+00 1.0663353e-23
3.6659629e+00 1.0545321e-23
3.6772389e+00 1.0428679e-23
3.6885495e+00 1.0313407e-23
3.6998950e+00 1.0199485e-23
3.7112753e+00 1.0086902e-23
3.7226907e+00 9.9756383e-24
3.7341412e+00 9.8656756e-24
3.7456268e+00 9.7570026e-24
3.7571479e+00 9.6496015e-24
3.7687043e+00 9.5434536e-24
3.7802963e+00 9.4385482e-24
3.7919240e+00 9.3348684e-24
3.8035874e+00 9.2323961e-24
3.8152867e+00 9.1311210e-24
3.8270220e+00 9.0310268e-24
3.8387933e+00 8.9320962e-24
3.8506009e+00 8.8343191e-24
3.8624448e+00 8.7376800e-24
3.8743251e+00 8.6421621e-24
3.8862420e+00 8.5477559e-24
3.8981955e+00 8.4544462e-24
3.9101858e+00 8.3622170e-24
3.9222130e+00 8.2710590e-24
3.9342772e+00 8.1809578e-24
3.9463785e+00 8.0918979e-24
3.9585170e+00 8.0038704e-24
3.9706928e+00 7.9168613e-24
3.9829061e+00 7.8308558e-24
3.9951569e+00 7.7458453e-24
4.0074455e+00 7.6618163e-24
4.0197718e+00 7.5787547e-24
4.0321361e+00 7.4966520e-24
4.0445383e+00 7.4154955e-24
4.0569788e+00 7.3352713e-24
4.0694575e+00 7.2559714e-24
4.0819745e+00 7.1775835e-24
4.0945301e+00 7.1000944e-24
4.1071243e+00 7.0234963e-24
4.1197572e+00 6.9477774e-24
4.1324290e+00 6.8729249e-24
4.1451398e+00 6.7989313e-24
4.1578896e+00 6.7257853e-24
4.1706787e+00 6.6534746e-24
4.1835071e+00 6.5819919e-24
4.1963750e+00 6.5113265e-24
4.2092825e+00 6.4414664e-24
4.2222296e+00 6.3724047e-24
4.2352166e+00 6.3041310e-24
4.2482435e+00 6.2366338e-24
4.2613105e+00 6.1699065e-24
4.2744177e+00 6.1039389e-24
4.2875652e+00 6.0387202e-24
4.3007531e+00 5.9742440e-24
4.3139816e+00 5.9105004e-24
4.3272508e+00 5.8474790e-24
4.3405608e+00 5.7851737e-24
4.3539118e+00 5.7235750e-24
4.3673038e+00 5.6626728e-24
4.3807370e+00 5.6024613e-24
4.3942115e+00 5.5429313e-24
4.4077275e+00 5.4840733e-24
4.4212851e+00 5.4258814e-24
4.4348843e+00 5.3683470e-24
4.4485254e+00 5.3114608e-24
4.4622084e+00 5.2552173e-24
4.4759335e+00 5.1996081e-24
4.4897009e+00 5.1446242e-24
4.5035105e+00 5.0902604e-24
4.5173627e+00 5.0365087e-24
4.5312575e+00 4.9833603e-24
4.5451950e+00 4.9308103e-24
4.5591753e+00 4.8788509e-24
4.5731987e+00 4.8274738e-24
4.5872652e+00 4.7766741e-24
4.6013750e+00 4.7264445e-24
4.6155282e+00 4.6767769e-24
4.6297249e+00 4.6276666e-24
4.6439653e+00 4.5791065e-24
4.6582494e+00 4.5310890e-24
4.6725776e+00 4.4836094e-24
4.6869497e+00 4.4366611e-24
4.7013661e+00 4.3902366e-24
4.7158269e+00 4.3443314e-24
4.7303321e+00 4.2989392e-24
4.7448819e+00 4.2540528e-24
4.7594765e+00 4.2096680e-24
4.7741160e+00 4.1657786e-24
4.7888005e+00 4.1223777e-24
4.8035301e+00 4.0794613e-24
4.8183051e+00 4.0370234e-24
4.8331255e+00 3.9950574e-24
4.8479915e+00 3.9535594e-24
4.8629033e+00 3.9125239e-24
4.8778609e+00 3.8719443e-24
4.8928645e+00 3.8318170e-24
4.9079142e+00 3.7921366e-24
4.9230103e+00 3.7528970e-24
4.9381528e+00 3.7140946e-24
4.9533418e+00 3.6757241e-24
4.9685776e+00 3.6377798e-24
4.9838602e+00 3.6002583e-24
4.9991899e+00 3.5631545e-24
5.0145667e+00 3.5264629e-24
5.0299908e+00 3.4901803e-24
5.0454623e+00 3.4543017e-24
5.0609814e+00 3.4188220e-24
5.0765483e+00 3.3837379e-24
5.0921630e+00 3.3490450e-24
5.1078258e+00 3.3147380e-24
5.1235368e+00 3.2808141e-24
5.1392960e+00 3.2472688e-24
5.1551038e+00 3.2140973e-24
5.1709601e+00 3.1812967e-24
5.1868653e+00 3.1488629e-24
5.2028193e+00 3.1167911e-24
5.2188225e+00 3.0850786e-24
5.2348748e+00 3.0537215e-24
5.2509766e+00 3.0227152e-24
5.2671278e+00 2.9920572e-24
5.2833288e+00 2.9617437e-24
5.2995795e+00 2.9317704e-24
5.3158803e+00 2.9021347e-24
5.3322312e+00 2.8728331e-24
5.3486324e+00 2.8438615e-24
5.3650840e+00 2.8152174e-24
5.3815862e+00 2.7868976e-24
5.3981392e+00 2.7588979e-24
5.4147431e+00 2.7312162e-24
5.4313981e+00 2.7038493e-24
5.4481043e+00 2.6767933e-24
5.4648619e+00 2.6500462e-24
5.4816711e+00 2.6236048e-24
5.4985319e+00 2.5974657e-24
5.5154446e+00 2.5716268e-24
5.5324093e+00 2.5460852e-24
5.5494262e+00 2.5208376e-24
5.5664955e+00 2.4958821e-24
5.5836172e+00 2.4712160e-24
5.6007916e+00 2.4468362e-24
5.6180189e+00 2.4227409e-24
5.6352991e+00 2.3989277e-24
5.6526325e+00 2.3753935e-24
5.6700192e+00 2.3521369e-24
5.6874594e+00 2.3291556e-24
5.7049532e+00 2.3064468e-24
5.7225008e+00 2.2840091e-24
5.7401024e+00 2.2618404e-24
5.7577581e+00 2.2399383e-24
5.7754682e+00 2.2183016e-24
5.7932327e+00 2.1969283e-24
5.8110519e+00 2.1758162e-24
5.8289258e+00 2.1549643e-24
5.8468548e+00 2.1343709e-24
5.8648389e+00 2.1140340e-24
5.8828783e+00 2.0939528e-24
5.9009732e+00 2.0741258e-24
5.9191237e+00 2.0545513e-24
5.9373301e+00 2.0352285e-24
5.9555925e+00 2.0161564e-24
5.9739111e+00 1.9973332e-24
5.9922860e+00 1.9787587e-24
6.0107174e+00 1.9604317e-24
6.0292055e+00 1.9423510e-24
6.0477505e+00 1.9245163e-24
6.0663525e+00 1.9069268e-24
6.0850117e+00 1.8895813e-24
6.1037284e+00 1.8724798e-24
6.1225026e+00 1.8556216e-24
6.1413345e+00 1.8390059e-24
6.1602244e+00 1.8226326e-24
6.1791724e+00 1.8065013e-24
6.1981786e+00 1.7906112e-24
6.2172433e+00 1.7749624e-24
6.2363667e+00 1.7595546e-24
6.2555489e+00 1.7443871e-24
6.2747901e+00 1.7294602e-24
6.2940904e+00 1.7147734e-24
6.3134501e+00 1.7003263e-24
6.3328694e+00 1.6861190e-24
6.3523484e+00 1.6721512e-24
6.3718874e+00 1.6584222e-24
6.3914864e+00 1.6449324e-24
6.4111457e+00 1.6316812e-24
6.4308655e+00 1.6186679e-24
6.4506459e+00 1.6058927e-24
6.4704871e+00 1.5933549e-24
6.4903894e+00 1.5810538e-24
6.5103530e+00 1.5689891e-24
6.5303779e+00 1.5571602e-24
6.5504644e+00 1.5455660e-24
6.5706127e+00 1.5342059e-24
6.5908230e+00 1.5230791e-24
6.6110954e+00 1.5121842e-24
6.6314302e+00 1.5015203e-24
6.6518275e+00 1.4910862e-24
6.6722876e+00 1.4808801e-24
6.6928106e+00 1.4709010e-24
6.7133968e+00 1.4611471e-24
6.7340462e+00 1.4516163e-24
6.7547592e+00 1.4423071e-24
6.7755359e+00 1.4332174e-24
6.7963764e+00 1.4243449e-24
6.8172811e+00 1.4156874e-24
6.8382501e+00 1.4072426e-24
6.8592836e+00 1.3990076e-24
6.8803818e+00 1.3909801e-24
6.9015449e+00 1.3831574e-24
6.9227730e+00 1.3755362e-24
6.9440665e+00 1.3681139e-24
6.9654255e+00 1.3608873e-24
6.9868501e+00 1.3538532e-24
7.0083407e+00 1.3470084e-24
7.0298973e+00 1.3403497e-24
7.0515203e+00 1.3338735e-24
7.0732098e+00 1.3275766e-24
7.0949660e+00 1.3214554e-24
7.1167891e+00 1.3155063e-24
7.1386793e+00 1.3097260e-24
7.1606369e+00 1.3041109e-24
7.1826620e+00 1.2986573e-24
7.2047548e+00 1.2933617e-24
7.2269156e+00 1.2882206e-24
7.2491446e+00 1.2832303e-24
7.2714419e+00 1.2783875e-24
7.2938079e+00 1.2736887e-24
7.3162426e+00 1.2691301e-24
7.3387463e+00 1.2647087e-24
7.3613192e+00 1.2604210e-24
7.3839616e+00 1.2562636e-24
7.4066736e+00 1.2522333e-24
7.4294555e+00 1.2483270e-24
7.4523074e+00 1.2445414e-24
7.4752297e+00 1.2408736e-24
7.4982224e+00 1.2373205e-24
7.5212859e+00 1.2338792e-24
7.5444203e+00 1.2305468e-24
7.5676259e+00 1.2273207e-24
7.5909028e+00 1.2241981e-24
7.6142514e+00 1.2211763e-24
7.6376717e+00 1.2182529e-24
7.6611641e+00 1.2154252e-24
7.6847288e+00 1.2126910e-24
7.7083659e+00 1.2100480e-24
7.7320757e+00 1.2074937e-24
7.7558585e+00 1.2050261e-24
7.7797144e+00 1.2026430e-24
7.8036437e+00 1.2003422e-24
7.8276466e+00 1.1981218e-24
7.8517233e+00 1.1959797e-24
7.8758741e+00 1.1939140e-24
7.9000992e+00 1.1919227e-24
7.9243988e+00 1.1900040e-24
7.9487731e+00 1.1881557e-24
7.9732224e+00 1.1863762e-24
7.9977469e+00 1.1846634e-24
8.0223468e+00 1.1830153e-24
8.0470224e+00 1.1814300e-24
8.0717739e+00 1.1799056e-24
8.0966016e+00 1.1784399e-24
8.1215056e+00 1.1770310e-24
8.1464861e+00 1.1756769e-24
8.1715436e+00 1.1743755e-24
8.1966781e+00 1.1731251e-24
8.2218899e+00 1.1719238e-24
8.2471793e+00 1.1707700e-24
8.2725464e+00 1.1696621e-24
8.2979916e+00 1.1685989e-24
8.3235150e+00 1.1675792e-24
8.3491170e+00 1.1666020e-24
8.3747977e+00 1.1656666e-24
8.4005574e+00 1.1647721e-24
8.4263963e+00 1.1639181e-24
8.4523147e+00 1.1631042e-24
8.4783128e+00 1.1623297e-24
8.5043909e+00 1.1615942e-24
8.5305492e+00 1.1608972e-24
8.5567880e+00 1.1602383e-24
8.5831074e+00 1.1596167e-24
8.6095078e+00 1.1590321e-24
8.6359895e+00 1.1584836e-24
8.6625525e+00 1.1579705e-24
8.6891973e+00 1.1574923e-24
8.7159241e+00 1.1570480e-24
8.7427330e+00 1.1566368e-24
8.7696244e+00 1.1562580e-24
8.7965985e+00 1.1559107e-24
8.8236556e+00 1.1555941e-24
8.8507959e+00 1.1553074e-24
8.8780197e+00 1.1550496e-24
8.9053272e+00 1.1548200e-24
8.9327188e+00 1.1546177e-24
8.9601945e+00 1.1544419e-24
8.9877548e+00 1.1542918e-24
9.0153999e+00 1.1541665e-24
9.0431300e+00 1.1540653e-24
9.0709454e+00 1.1539874e-24
9.0988463e+00 1.1539319e-24
9.1268331e+00 1.1538982e-24
9.1549059e+00 1.1538855e-24
9.1830651e+00 1.1538930e-24
9.2113109e+00 1.1539201e-24
9.2396436e+00 1.1539659e-24
9.2680634e+00 1.1540299e-24
9.2965707e+00 1.1541112e-24
9.3251656e+00 1.1542093e-24
9.3538485e+00 1.1543234e-24
9.3826196e+00 1.1544530e-24
9.4114792e+00 1.1545973e-24
9.4404276e+00 1.1547557e-24
9.4694650e+00 1.1549276e-24
9.4985917e+00 1.1551124e-24
9.5278080e+00 1.1553094e-24
9.5571142e+00 1.1555181e-24
9.5865105e+00 1.1557380e-24
9.6159973e+00 1.1559683e-24
9.6455747e+00 1.1562086e-24
9.6752431e+00 1.1564582e-24
9.7050028e+00 1.1567167e-24
9.7348540e+00 1.1569835e-24
9.7647970e+00 1.1572581e-24
9.7948322e+00 1.1575399e-24
9.8249597e+00 1.1578285e-24
9.8551799e+00 1.1581232e-24
9.8854930e+00 1.1584237e-24
9.9158994e+00 1.1587295e-24
9.9463993e+00 1.1590400e-24
9.9769930e+00 1.1593548e-24
1.0007681e+01 1.1596734e-24
1.0038463e+01 1.1599953e-24
1.0069340e+01 1.1603202e-24
1.0100312e+01 1.1606476e-24
1.0131379e+01 1.1609770e-24
1.0162542e+01 1.1613080e-24
1.0193800e+01 1.1616401e-24
1.0225155e+01 1.1619731e-24
1.0256606e+01 1.1623064e-24
1.0288154e+01 1.1626397e-24
1.0319799e+01 1.1629726e-24
1.0351541e+01 1.1633047e-24
1.0383381e+01 1.1636355e-24
1.0415319e+01 1.1639648e-24
1.0447355e+01 1.1642922e-24
1.0479489e+01 1.1646172e-24
1.0511723e+01 1.1649397e-24
1.0544055e+01 1.1652591e-24
1.0576487e+01 1.1655752e-24
1.0609019e+01 1.1658877e-24
1.0641651e+01 1.1661961e-24
1.0674383e+01 1.1665002e-24
1.0707216e+01 1.1667997e-24
1.0740150e+01 1.1670942e-24
1.0773185e+01 1.1673834e-24
1.0806322e+01 1.1676671e-24
1.0839560e+01 1.1679449e-24
1.0872901e+01 1.1682166e-24
1.0906345e+01 1.1684818e-24
1.0939891e+01 1.1687403e-24
1.0973541e+01 1.1689918e-24
1.1007294e+01 1.1692361e-24
1.1041151e+01 1.1694728e-24
1.1075112e+01 1.1697017e-24
1.1109177e+01 1.1699226e-24
1.1143347e+01 1.1701352e-24
1.1177623e+01 1.1703392e-24
1.1212004e+01 1.1705345e-24
1.1246490e+01 1.1707207e-24
1.1281083e+01 1.1708977e-24
1.1315782e+01 1.1710652e-24
1.1350587e+01 1.1712230e-24
1.1385500e+01 1.1713709e-24
1.1420520e+01 1.1715086e-24
1.1455648e+01 1.1716359e-24
1.1490884e+01 1.1717527e-24
1.1526229e+01 1.1718587e-24
1.1561682e+01 1.1719538e-24
1.1597244e+01 1.1720377e-24
1.1632915e+01 1.1721103e-24
1.1668696e+01 1.1721713e-24
1.1704588e+01 1.1722206e-24
1.1740589e+01 1.1722579e-24
1.1776702e+01 1.1722832e-24
1.1812925e+01 1.1722963e-24
1.1849260e+01 1.1722969e-24
1.1885707e+01 1.1722849e-24
1.1922265e+01 1.1722602e-24
1.1958937e+01 1.1722226e-24
1.1995721e+01 1.1721719e-24
1.2032618e+01 1.1721080e-24
1.2069628e+01 1.1720307e-24
1.2106753e+01 1.1719400e-24
1.2143991e+01 1.1718355e-24
1.2181345e+01 1.1717173e-24
1.2218813e+01 1.1715852e-24
1.2256396e+01 1.1714390e-24
1.2294095e+01 1.1712787e-24
1.2331910e+01 1.1711041e-24
1.2369841e+01 1.1709150e-24
1.2407889e+01 1.1707114e-24
1.2446054e+01 1.1704932e-24
1.2484336e+01 1.1702601e-24
1.2522736e+01 1.1700123e-24
1.2561254e+01 1.1697495e-24
1.2599891e+01 1.1694716e-24
1.2638646e+01 1.1691785e-24
1.2677521e+01 1.1688703e-24
1.2716515e+01 1.1685467e-24
1.2755630e+01 1.1682077e-24
1.2794864e+01 1.1678533e-24
1.2834219e+01 1.1674832e-24
1.2873696e+01 1.1670976e-24
1.2913293e+01 1.1666964e-24
1.2953013e+01 1.1662793e-24
1.2992854e+01 1.1658465e-24
1.3032818e+01 1.1653981e-24
1.3072906e+01 1.1649336e-24
1.3113116e+01 1.1644534e-24
1.3153450e+01 1.1639575e-24
1.3193908e+01 1.1634453e-24
1.3234491e+01 1.1629176e-24
1.3275198e+01 1.1623744e-24
1.3316031e+01 1.1618144e-24
1.3356989e+01 1.1612395e-24
1.3398073e+01 1.1606506e-24
1.3439284e+01 1.1600451e-24
1.3480621e+01 1.1594226e-24
1.3522086e+01 1.1587843e-24
1.3563678e+01 1.1581333e-24
1.3605398e+01 1.1574676e-24
1.3647246e+01 1.1567861e-24
1.3689223e+01 1.1560918e-24
1.3731329e+01 1.1553837e-24
1.3773565e+01 1.1546617e-24
1.3815930e+01 1.1539284e-24
1.3858426e+01 1.1531834e-24
1.3901052e+01 1.1524270e-24
1.3943810e+01 1.1516625e-24
1.3986699e+01 1.1508901e-24
1.4029720e+01 1.1501109e-24
1.4072874e+01 1.1493298e-24
1.4116160e+01 1.1485482e-24
1.4159579e+01 1.1477692e-24
1.4203132e+01 1.1470011e-24
1.4246819e+01 1.1462488e-24
1.4290640e+01 1.1455200e-24
1.4334596e+01 1.1448325e-24
1.4378687e+01 1.1442012e-24
1.4422914e+01 1.1436484e-24
1.4467277e+01 1.1432220e-24
1.4511776e+01 1.1427619e-24
1.4556412e+01 1.1422218e-24
1.4601186e+01 1.1416015e-24
1.4646097e+01 1.1409007e-24
1.4691146e+01 1.1401192e-24
1.4736334e+01 1.1392569e-24
1.4781661e+01 1.1383135e-24
1.4827127e+01 1.1372889e-24
1.4872734e+01 1.1361828e-24
1.4918480e+01 1.1349951e-24
1.4964367e+01 1.1337257e-24
1.5010395e+01 1.1323743e-24
1.5056565e+01 1.1309407e-24
1.5102877e+01 1.1294249e-24
1.5149331e+01 1.1278266e-24
1.5195929e+01 1.1261457e-24
1.5242669e+01 1.1243821e-24
1.5289553e+01 1.1225357e-24
1.5336582e+01 1.1206062e-24
1.5383755e+01 1.1185936e-24
1.5431073e+01 1.1164977e-24
1.5478537e+01 1.1143686e-24
1.5526147e+01 1.1123821e-24
1.5573903e+01 1.1104871e-24
1.5621806e+01 1.1086578e-24
1.5669857e+01 1.1068724e-24
1.5718055e+01 1.1051143e-24
1.5766401e+01 1.1033747e-24
1.5814897e+01 1.1016459e-24
1.5863541e+01 1.0999211e-24
1.5912335e+01 1.0981968e-24
1.5961279e+01 1.0964698e-24
1.6010374e+01 1.0947369e-24
1.6059619e+01 1.0929967e-24
1.6109016e+01 1.0912475e-24
1.6158565e+01 1.0894879e-24
1.6208267e+01 1.0877170e-24
1.6258121e+01 1.0859341e-24
1.6308129e+01 1.0841384e-24
1.6358290e+01 1.0823295e-24
1.6408606e+01 1.0805071e-24
1.6459077e+01 1.0786706e-24
1.6509702e+01 1.0768200e-24
1.6560484e+01 1.0749551e-24
1.6611422e+01 1.0730755e-24
1.6662516e+01 1.0711814e-24
1.6713768e+01 1.0692727e-24
1.6765177e+01 1.0673492e-24
1.6816744e+01 1.0654109e-24
1.6868470e+01 1.0634581e-24
1.6920355e+01 1.0614904e-24
1.6972400e+01 1.0595082e-24
1.7024604e+01 1.0575115e-24
1.7076970e+01 1.0555002e-24
1.7129496e+01 1.0534746e-24
1.7182184e+01 1.0514349e-24
1.7235034e+01 1.0493808e-24
1.7288046e+01 1.0473129e-24
1.7341222e+01 1.0452315e-24
1.7394561e+01 1.0431360e-24
1.7448064e+01 1.0410270e-24
1.7501732e+01 1.0389053e-24
1.7555565e+01 1.0367703e-24
1.7609563e+01 1.0346220e-24
1.7663728e+01 1.0324608e-24
1.7718059e+01 1.0302878e-24
1.7772557e+01 1.0281027e-24
1.7827223e+01 1.0259052e-24
1.7882057e+01 1.0236965e-24
1.7937060e+01 1.0214763e-24
1.7992231e+01 1.0192448e-24
1.8047573e+01 1.0170028e-24
1.8103085e+01 1.0147503e-24
1.8158767e+01 1.0124876e-24
1.8214621e+01 1.0102153e-24
1.8270647e+01 1.0079336e-24
1.8326845e+01 1.0056428e-24
1.8383215e+01 1.0033435e-24
1.8439759e+01 1.0010362e-24
1.8496478e+01 9.9872096e-25
1.8553370e+01 9.9639871e-25
1.8610438e+01 9.9406976e-25
1.8667681e+01 9.9173454e-25
1.8725100e+01 9.8939389e-25
1.8782696e+01 9.8704827e-25
1.8840468e+01 9.8469824e-25
1.8898419e+01 9.8234474e-25
1.8956548e+01 9.7998840e-25
1.9014856e+01 9.7762992e-25
1.9073343e+01 9.7527046e-25
1.9132009e+01 9.7291085e-25
1.9190857e+01 9.7055203e-25
1.9249885e+01 9.6819547e-25
1.9309095e+01 9.6584233e-25
1.9368487e+01 9.6349395e-25
1.9428062e+01 9.6115230e-25
1.9487820e+01 9.5881913e-25
1.9547762e+01 9.5649641e-25
1.9607888e+01 9.5418705e-25
1.9668199e+01 9.5189383e-25
1.9728695e+01 9.4961997e-25
1.9789378e+01 9.4737010e-25
1.9850247e+01 9.4514915e-25
1.9911304e+01 9.4296284e-25
1.9972548e+01 9.4081948e-25
2.0033981e+01 9.3872878e-25
2.0095603e+01 9.3670225e-25
2.0157414e+01 9.3475691e-25
2.0219415e+01 9.3291484e-25
2.0281607e+01 9.3120280e-25
2.0343991e+01 9.2966237e-25
2.0406566e+01 9.2835414e-25
2.0469333e+01 9.2735370e-25
2.0532294e+01 9.2625417e-25
2.0595449e+01 9.2494986e-25
2.0658797e+01 9.2345153e-25
2.0722341e+01 9.2177006e-25
2.0786080e+01 9.1991666e-25
2.0850015e+01 9.1790269e-25
2.0914147e+01 9.1573978e-25
2.0978475e+01 9.1343981e-25
2.1043002e+01 9.1101478e-25
2.1107728e+01 9.0847704e-25
2.1172652e+01 9.0583920e-25
2.1237776e+01 9.0311402e-25
2.1303100e+01 9.0031456e-25
2.1368626e+01 8.9745408e-25
2.1434353e+01 8.9454618e-25
2.1500282e+01 8.9160467e-25
2.1566413e+01 8.8864363e-25
2.1632749e+01 8.8567731e-25
2.1699288e+01 8.8272041e-25
2.1766032e+01 8.7978774e-25
2.1832981e+01 8.7689447e-25
2.1900136e+01 8.7405600e-25
2.1967498e+01 8.7128802e-25
2.2035067e+01 8.6860654e-25
2.2102844e+01 8.6603899e-25
2.2170829e+01 8.6363322e-25
2.2239023e+01 8.6135766e-25
2.2307427e+01 8.5919064e-25
2.2376042e+01 8.5711841e-25
2.2444867e+01 8.5512967e-25
2.2513904e+01 8.5321608e-25
2.2583154e+01 8.5137240e-25
2.2652617e+01 8.4959429e-25
2.2722293e+01 8.4787841e-25
2.2792183e+01 8.4622284e-25
2.2862289e+01 8.4462601e-25
2.2932610e+01 8.4308673e-25
2.3003147e+01 8.4160449e-25
2.3073902e+01 8.4017899e-25
2.3144874e+01 8.3880999e-25
2.3216064e+01 8.3749768e-25
2.3287474e+01 8.3624229e-25
2.3359102e+01 8.3504406e-25
2.3430952e+01 8.3390348e-25
2.3503022e+01 8.3282102e-25
2.3575314e+01 8.3179714e-25
2.3647828e+01 8.3083241e-25
2.3720566e+01 8.2992739e-25
2.3793527e+01 8.2908257e-25
2.3866712e+01 8.2829853e-25
2.3940123e+01 8.2757580e-25
2.4013759e+01 8.2691483e-25
2.4087622e+01 8.2631610e-25
2.4161712e+01 8.2578005e-25
2.4236030e+01 8.2530703e-25
2.4310577e+01 8.2489739e-25
2.4385353e+01 8.2455142e-25
2.4460359e+01 8.2426931e-25
2.4535595e+01 8.2405125e-25
2.4611063e+01 8.2389734e-25
2.4686763e+01 8.2380761e-25
2.4762696e+01 8.2378203e-25
2.4838863e+01 8.2382053e-25
2.4915264e+01 8.2392291e-25
2.4991900e+01 8.2408896e-25
2.5068771e+01 8.2431837e-25
2.5145879e+01 8.2461074e-25
2.5223224e+01 8.2496564e-25
2.5300807e+01 8.2538255e-25
2.5378629e+01 8.2586086e-25
2.5456690e+01 8.2639993e-25
2.5534991e+01 8.2699901e-25
2.5613533e+01 8.2765731e-25
2.5692317e+01 8.2837396e-25
2.5771343e+01 8.2914804e-25
2.5850612e+01 8.2997854e-25
2.5930124e+01 8.3086441e-25
2.6009882e+01 8.3180453e-25
2.6089885e+01 8.3279774e-25
2.6170133e+01 8.3384280e-25
2.6250629e+01 8.3493843e-25
2.6331372e+01 8.3608329e-25
2.6412364e+01 8.3727601e-25
2.6493604e+01 8.3851515e-25
2.6575095e+01 8.3979923e-25
2.6656836e+01 8.4112673e-25
2.6738829e+01 8.4249609e-25
2.6821074e+01 8.4390569e-25
2.6903571e+01 8.4535389e-25
2.6986323e+01 8.4683901e-25
2.7069329e+01 8.4835932e-25
2.7152591e+01 8.4991306e-25
2.7236108e+01 8.5149844e-25
2.7319882e+01 8.5311363e-25
2.7403915e+01 8.5475677e-25
2.7488205e+01 8.5642595e-25
2.7572755e+01 8.5811925e-25
2.7657565e+01 8.5983470e-25
2.7742636e+01 8.6157032e-25
2.7827968e+01 8.6332406e-25
2.7913563e+01 8.6509388e-25
2.7999421e+01 8.6687769e-25
2.8085543e+01 8.6867336e-25
2.8171930e+01 8.7047876e-25
2.8258583e+01 8.7229171e-25
2.8345503e+01 8.7411001e-25
2.8432689e+01 8.7593142e-25
2.8520144e+01 8.7775370e-25
2.8607868e+01 8.7957456e-25
2.8695862e+01 8.8139171e-25
2.8784126e+01 8.8320282e-25
2.8872662e+01 8.8500556e-25
2.8961470e+01 8.8679757e-25
2.9050552e+01 8.8857647e-25
2.9139907e+01 8.9033988e-25
2.9229537e+01 8.9208543e-25
2.9319443e+01 8.9381069e-25
2.9409626e+01 8.9551328e-25
2.9500085e+01 8.9719080e-25
2.9590824e+01 8.9884085e-25
2.9681841e+01 9.0046105e-25
2.9773138e+01 9.0204900e-25
2.9864716e+01 9.0360237e-25
2.9956575e+01 9.0511880e-25
3.0048718e+01 9.0659598e-25
3.0141143e+01 9.0803163e-25
3.0233853e+01 9.0942348e-25
3.0326848e+01 9.1076933e-25
3.0420129e+01 9.1206699e-25
3.0513697e+01 9.1331434e-25
3.0607553e+01 9.1450930e-25
3.0701697e+01 9.1564984e-25
3.0796131e+01 9.1673402e-25
3.0890856e+01 9.1775992e-25
3.0985872e+01 9.1872573e-25
3.1081180e+01 9.1962968e-25
3.1176781e+01 9.2047008e-25
3.1272677e+01 9.2124535e-25
3.1368867e+01 9.2195396e-25
3.1465353e+01 9.2259448e-25
3.1562136e+01 9.2316557e-25
3.1659217e+01 9.2366597e-25
3.1756596e+01 9.2409453e-25
3.1854275e+01 9.2445020e-25
3.1952254e+01 9.2473201e-25
3.2050535e+01 9.2493910e-25
3.2149118e+01 9.2507071e-25
3.2248004e+01 9.2512620e-25
3.2347194e+01 9.2510500e-25
3.2446689e+01 9.2500666e-25
3.2546491e+01 9.2483084e-25
3.2646599e+01 9.2457730e-25
3.2747015e+01 9.2424590e-25
3.2847741e+01 9.2383658e-25
3.2948776e+01 9.2334943e-25
3.3050121e+01 9.2278459e-25
3.3151779e+01 9.2214233e-25
3.3253749e+01 9.2142299e-25
3.3356033e+01 9.2062702e-25
3.3458631e+01 9.1975495e-25
3.3561545e+01 9.1880742e-25
3.3664776e+01 9.1778512e-25
3.3768324e+01 9.1668884e-25
3.3872190e+01 9.1551945e-25
3.3976376e+01 9.1427790e-25
3.4080883e+01 9.1296519e-25
3.4185711e+01 9.1158242e-25
3.4290861e+01 9.1013072e-25
3.4396335e+01 9.0861130e-25
3.4502133e+01 9.0702543e-25
3.4608257e+01 9.0537442e-25
3.4714707e+01 9.0365963e-25
3.4821485e+01 9.0188248e-25
3.4928590e+01 9.0004442e-25
3.5036026e+01 8.9814694e-25
3.5143792e+01 8.9619155e-25
3.5251889e+01 8.9417982e-25
3.5360319e+01 8.9211332e-25
3.5469082e+01 8.8999364e-25
3.5578180e+01 8.8782242e-25
3.5687613e+01 8.8560128e-25
3.5797383e+01 8.8333187e-25
3.5907491e+01 8.8101586e-25
3.6017937e+01 8.7865490e-25
3.6128724e+01 8.7625066e-25
3.6239850e+01 8.7380480e-25
3.6351319e+01 8.7131900e-25
3.6463130e+01 8.6879490e-25
3.6575286e+01 8.6623416e-25
3.6687786e+01 8.6363842e-25
3.6800633e+01 8.6100931e-25
3.6913826e+01 8.5834844e-25
3.7027368e+01 8.5565741e-25
3.7141259e+01 8.5293780e-25
3.7255500e+01 8.5019118e-25
3.7370093e+01 8.4741907e-25
3.7485038e+01 8.4462301e-25
3.7600336e+01 8.4180447e-25
3.7715990e+01 8.3896494e-25
3.7831999e+01 8.3610584e-25
3.7948365e+01 8.3322860e-25
3.8065088e+01 8.3033461e-25
3.8182171e+01 8.2742521e-25
3.8299614e+01 8.2450175e-25
3.8417418e+01 8.2156551e-25
3.8535585e+01 8.1861777e-25
3.8654115e+01 8.1565976e-25
3.8773009e+01 8.1269269e-25
3.8892270e+01 8.0971774e-25
3.9011897e+01 8.0673605e-25
3.9131892e+01 8.0374874e-25
3.9252256e+01 8.0075688e-25
3.9372990e+01 7.9776152e-25
3.9494096e+01 7.9476368e-25
3.9615574e+01 7.9176436e-25
3.9737426e+01 7.8876450e-25
3.9859653e+01 7.8576504e-25
3.9982255e+01 7.8276686e-25
4.0105235e+01 7.7977083e-25
4.0228593e+01 7.7677780e-25
4.0352331e+01 7.7378855e-25
4.0476449e+01 7.7080388e-25
4.0600948e+01 7.6782453e-25
4.0725831e+01 7.6485122e-25
4.0851098e+01 7.6188464e-25
4.0976750e+01 7.5892547e-25
4.1102789e+01 7.5597433e-25
4.1229215e+01 7.5303185e-25
4.1356030e+01 7.5009861e-25
4.1483236e+01 7.4717517e-25
4.1610832e+01 7.4426208e-25
4.1738821e+01 7.4135985e-25
4.1867204e+01 7.3846897e-25
4.1995982e+01 7.3558991e-25
4.2125155e+01 7.3272312e-25
4.2254726e+01 7.2986903e-25
4.2384696e+01 7.2702803e-25
4.2515065e+01 7.2420052e-25
4.2645835e+01 7.2138687e-25
4.2777008e+01 7.1858741e-25
4.2908584e+01 7.1580247e-25
4.3040565e+01 7.1303238e-25
4.3172951e+01 7.1027741e-25
4.3305745e+01 7.0753785e-25
4.3438947e+01 7.0481397e-25
4.3572559e+01 7.0210600e-25
4.3706582e+01 6.9941419e-25
4.3841018e+01 6.9673875e-25
4.3975866e+01 6.9407991e-25
4.4111130e+01 6.9143786e-25
4.4246810e+01 6.8881283e-25
4.4382906e+01 6.8620501e-25
4.4519422e+01 6.8361465e-25
4.4656357e+01 6.8104207e-25
4.4793714e+01 6.7848760e-25
4.4931493e+01 6.7595182e-25
4.5069696e+01 6.7343627e-25
4.5208324e+01 6.7094905e-25
4.5347378e+01 6.6854373e-25
4.5486860e+01 6.6619169e-25
4.5626772e+01 6.6375732e-25
4.5767113e+01 6.6128109e-25
4.5907886e+01 6.5881234e-25
4.6049092e+01 6.5636698e-25
4.6190733e+01 6.5393579e-25
4.6332809e+01 6.5154211e-25
4.6475322e+01 6.4918901e-25
4.6618273e+01 6.4686010e-25
4.6761665e+01 6.4455092e-25
4.6905497e+01 6.4226057e-25
4.7049772e+01 6.3998867e-25
4.7194490e+01 6.3773501e-25
4.7339654e+01 6.3549945e-25
4.7485264e+01 6.3328188e-25
4.7631321e+01 6.3108222e-25
4.7777829e+01 6.2890038e-25
4.7924786e+01 6.2673629e-25
4.8072196e+01 6.2458989e-25
4.8220060e+01 6.2246109e-25
4.8368378e+01 6.2034982e-25
4.8517152e+01 6.1825601e-25
4.8666384e+01 6.1617958e-25
4.8816075e+01 6.1412044e-25
4.8966226e+01 6.1207851e-25
4.9116839e+01 6.1005369e-25
4.9267916e+01 6.0804590e-25
4.9419457e+01 6.0605505e-25
4.9571464e+01 6.0408104e-25
4.9723939e+01 6.0212376e-25
4.9876882e+01 6.0018312e-25
5.0030297e+01 5.9825902e-25
5.0184183e+01 5.9635135e-25
5.0338542e+01 5.9446000e-25
5.0493376e+01 5.9258486e-25
5.0648687e+01 5.9072582e-25
5.0804475e+01 5.8888278e-25
5.0960742e+01 5.8705561e-25
5.1117490e+01 5.8524420e-25
5.1274720e+01 5.8344844e-25
5.1432434e+01 5.8166820e-25
5.1590633e+01 5.7990337e-25
5.1749319e+01 5.7815382e-25
5.1908492e+01 5.7641944e-25
5.2068155e+01 5.7470011e-25
5.2228309e+01 5.7299569e-25
5.2388956e+01 5.7130608e-25
5.2550097e+01 5.6963113e-25
5.2711734e+01 5.6797074e-25
5.2873868e+01 5.6632478e-25
5.3036500e+01 5.6469311e-25
5.3199633e+01 5.6307562e-25
5.3363268e+01 5.6147218e-25
5.3527405e+01 5.5988266e-25
5.3692048e+01 5.5830694e-25
5.3857197e+01 5.5674489e-25
5.4022854e+01 5.5519639e-25
5.4189021e+01 5.5366131e-25
5.4355699e+01 5.5213952e-25
5.4522889e+01 5.5063089e-25
5.4690594e+01 5.4913531e-25
5.4858814e+01 5.4765265e-25
5.5027552e+01 5.4618277e-25
5.5196809e+01 5.4472556e-25
5.5366587e+01 5.4328090e-25
5.5536886e+01 5.4184865e-25
5.5707710e+01 5.4042870e-25
5.5879059e+01 5.3902092e-25
5.6050935e+01 5.3762519e-25
5.6223340e+01 5.3624139e-25
5.6396275e+01 5.3486939e-25
5.6569742e+01 5.3350907e-25
5.6743742e+01 5.3216032e-25
5.6918278e+01 5.3082301e-25
5.7093350e+01 5.2949702e-25
5.7268961e+01 5.2818225e-25
5.7445113e+01 5.2687856e-25
5.7621806e+01 5.2558584e-25
5.7799042e+01 5.2430397e-25
5.7976824e+01 5.2303285e-25
5.8155152e+01 5.2177234e-25
5.8334029e+01 5.2052235e-25
5.8513456e+01 5.1928276e-25
5.8693435e+01 5.1805345e-25
5.8873968e+01 5.1683431e-25
5.9055056e+01 5.1562523e-25
5.9236701e+01 5.1442610e-25
5.9418905e+01 5.1323682e-25
5.9601669e+01 5.1205727e-25
5.9784995e+01 5.1088735e-25
5.9968885e+01 5.0972695e-25
6.0153341e+01 5.0857596e-25
6.0338364e+01 5.0743428e-25
6.0523956e+01 5.0630181e-25
6.0710119e+01 5.0517844e-25
6.0896855e+01 5.0406407e-25
6.1084165e+01 5.0295860e-25
6.1272051e+01 5.0186193e-25
6.1460516e+01 5.0077396e-25
6.1649559e+01 4.9969459e-25
6.1839185e+01 4.9862372e-25
6.2029393e+01 4.9756126e-25
6.2220187e+01 4.9650712e-25
6.2411567e+01 4.9546119e-25
6.2603536e+01 4.9442338e-25
6.2796096e+01 4.9339361e-25
6.2989248e+01 4.9237177e-25
6.3182994e+01 4.9135778e-25
6.3377336e+01 4.9035155e-25
6.3572275e+01 4.8935299e-25
6.3767815e+01 4.8836201e-25
6.3963955e+01 4.8737852e-25
6.4160699e+01 4.8640244e-25
6.4358049e+01 4.8543368e-25
6.4556005e+01 4.8447216e-25
6.4754570e+01 4.8351779e-25
6.4953746e+01 4.8257049e-25
6.5153534e+01 4.8163017e-25
6.5353937e+01 4.8069677e-25
6.5554957e+01 4.7977020e-25
6.5756594e+01 4.7885037e-25
6.5958852e+01 4.7793721e-25
6.6161732e+01 4.7703065e-25
6.6365237e+01 4.7613060e-25
6.6569367e+01 4.7523700e-25
6.6774125e+01 4.7434976e-25
6.6979512e+01 4.7346881e-25
6.7185532e+01 4.7259409e-25
6.7392185e+01 4.7172551e-25
6.7599474e+01 4.7086300e-25
6.7807400e+01 4.7000651e-25
6.8015966e+01 4.6915595e-25
6.8225173e+01 4.6831125e-25
6.8435024e+01 4.6747236e-25
6.8645521e+01 4.6663920e-25
6.8856665e+01 4.6581170e-25
6.9068458e+01 4.6498981e-25
6.9280903e+01 4.6417345e-25
6.9494001e+01 4.6336256e-25
6.9707755e+01 4.6255708e-25
6.9922166e+01 4.6175695e-25
7.0137236e+01 4.6096210e-25
7.0352969e+01 4.6017248e-25
7.0569364e+01 4.5938802e-25
7.0786426e+01 4.5860867e-25
7.1004155e+01 4.5783436e-25
7.1222553e+01 4.5706504e-25
7.1441624e+01 4.5630065e-25
7.1661368e+01 4.5554114e-25
7.1881788e+01 4.5478645e-25
7.2102886e+01 4.5403652e-25
7.2324665e+01 4.5329130e-25
7.2547125e+01 4.5255074e-25
7.2770270e+01 4.5181478e-25
7.2994101e+01 4.5108337e-25
7.3218620e+01 4.5035647e-25
7.3443830e+01 4.4963401e-25
7.3669733e+01 4.4891595e-25
7.3896331e+01 4.4820225e-25
7.4123625e+01 4.4749284e-25
7.4351619e+01 4.4678769e-25
7.4580314e+01 4.4608674e-25
7.4809713e+01 4.4538995e-25
7.5039817e+01 4.4469728e-25
7.5270628e+01 4.4400867e-25
7.5502150e+01 4.4332408e-25
7.5734384e+01 4.4264347e-25
7.5967332e+01 4.4196680e-25
7.6200997e+01 4.4129401e-25
7.6435380e+01 4.4062507e-25
7.6670485e+01 4.3995994e-25
7.6906312e+01 4.3929857e-25
7.7142865e+01 4.3864093e-25
7.7380146e+01 4.3798696e-25
7.7618156e+01 4.3733664e-25
7.7856898e+01 4.3668993e-25
7.8096375e+01 4.3604678e-25
7.8336589e+01 4.3540715e-25
7.8577541e+01 4.3477102e-25
7.8819234e+01 4.3413833e-25
7.9061671e+01 4.3350906e-25
7.9304853e+01 4.3288318e-25
7.9548784e+01 4.3226063e-25
7.9793465e+01 4.3164139e-25
8.0038898e+01 4.3102543e-25
8.0285086e+01 4.3041270e-25
8.0532032e+01 4.2980318e-25
8.0779737e+01 4.2919684e-25
8.1028204e+01 4.2859363e-25
8.1277435e+01 4.2799353e-25
8.1527433e+01 4.2739651e-25
8.1778200e+01 4.2680253e-25
8.2029738e+01 4.2621157e-25
8.2282050e+01 4.2562358e-25
8.2535138e+01 4.2503855e-25
8.2789004e+01 4.2445645e-25
8.3043651e+01 4.2387724e-25
8.3299082e+01 4.2330089e-25
8.3555298e+01 4.2272738e-25
8.3812302e+01 4.2215668e-25
8.4070097e+01 4.2158876e-25
8.4328684e+01 4.2102359e-25
8.4588067e+01 4.2046115e-25
8.4848248e+01 4.1990142e-25
8.5109230e+01 4.1934435e-25
8.5371013e+01 4.1878994e-25
8.5633603e+01 4.1823815e-25
8.5896999e+01 4.1768896e-25
8.6161206e+01 4.1714234e-25
8.6426226e+01 4.1659828e-25
8.6692061e+01 4.1605674e-25
8.6958713e+01 4.1551770e-25
8.7226186e+01 4.1498115e-25
8.7494481e+01 4.1444705e-25
8.7763602e+01 4.1391538e-25
8.8033550e+01 4.1338613e-25
8.8304329e+01 4.1285927e-25
8.8575940e+01 4.1233478e-25
8.8848387e+01 4.1181264e-25
8.9121672e+01 4.1129282e-25
8.9395798e+01 4.1077531e-25
8.9670767e+01 4.1026008e-25
8.9946581e+01 4.0974713e-25
9.0223244e+01 4.0923642e-25
9.0500758e+01 4.0872793e-25
9.0779126e+01 4.0822166e-25
9.1058349e+01 4.0771757e-25
9.1338432e+01 4.0721566e-25
9.1619376e+01 4.0671590e-25
9.1901184e+01 4.0621827e-25
9.2183859e+01 4.0572276e-25
9.2467404e+01 4.0522935e-25
9.2751820e+01 4.0473802e-25
9.3037112e+01 4.0424876e-25
9.3323280e+01 4.0376155e-25
9.3610330e+01 4.0327636e-25
9.3898262e+01 4.0279320e-25
9.4187079e+01 4.0231204e-25
9.4476786e+01 4.0183286e-25
9.4767383e+01 4.0135565e-25
9.5058874e+01 4.0088040e-25
9.5351261e+01 4.0040708e-25
9.5644548e+01 3.9993569e-25
9.5938737e+01 3.9946621e-25
9.6233831e+01 3.9899863e-25
9.6529833e+01 3.9853292e-25
9.6826745e+01 3.9806909e-25
9.7124570e+01 3.9760711e-25
9.7423312e+01 3.9714697e-25
9.7722972e+01 3.9668866e-25
9.8023554e+01 3.9623216e-25
9.8325060e+01 3.9577747e-25
9.8627494e+01 3.9532456e-25
9.8930858e+01 3.9487344e-25
9.9235156e+01 3.9442407e-25
9.9540389e+01 3.9397646e-25
9.9846561e+01 3.9353059e-25
1.0015367e+02 3.9308645e-25
1.0046173e+02 3.9264403e-25
1.0077074e+02 3.9220331e-25
1.0108070e+02 3.9176429e-25
1.0139161e+02 3.9132696e-25
1.0170347e+02 3.9089130e-25
1.0201630e+02 3.9045730e-25
1.0233008e+02 3.9002495e-25
1.0264484e+02 3.8959425e-25
1.0296056e+02 3.8916518e-25
1.0327725e+02 3.8873773e-25
1.0359492e+02 3.8831190e-25
1.0391356e+02 3.8788766e-25
1.0423318e+02 3.8746503e-25
1.0455379e+02 3.8704397e-25
1.0487538e+02 3.8662449e-25
1.0519796e+02 3.8620658e-25
1.0552154e+02 3.8579023e-25
1.0584611e+02 3.8537542e-25
1.0617168e+02 3.8496216e-25
1.0649824e+02 3.8455043e-25
1.0682582e+02 3.8414022e-25
1.0715440e+02 3.8373152e-25
1.0748399e+02 3.8332434e-25
1.0781460e+02 3.8291865e-25
1.0814622e+02 3.8251446e-25
1.0847886e+02 3.8211175e-25
1.0881253e+02 3.8171051e-25
1.0914722e+02 3.8131075e-25
1.0948294e+02 3.8091245e-25
1.0981969e+02 3.8051561e-25
1.1015748e+02 3.8012021e-25
1.1049631e+02 3.7972625e-25
1.1083618e+02 3.7933373e-25
1.1117710e+02 3.7894264e-25
1.1151906e+02 3.7855297e-25
1.1186208e+02 3.7816471e-25
1.1220615e+02 3.7777787e-25
1.1255128e+02 3.7739242e-25
1.1289747e+02 3.7700838e-25
1.1324473e+02 3.7662572e-25
1.1359306e+02 3.7624445e-25
1.1394245e+02 3.7586456e-25
1.1429292e+02 3.7548604e-25
1.1464447e+02 3.7510889e-25
1.1499710e+02 3.7473310e-25
1.1535082e+02 3.7435868e-25
1.1570562e+02 3.7398560e-25
1.1606151e+02 3.7361387e-25
1.1641850e+02 3.7324348e-25
1.1677659e+02 3.7287443e-25
1.1713578e+02 3.7250671e-25
1.1749607e+02 3.7214032e-25
1.1785747e+02 3.7177526e-25
1.1821998e+02 3.7141151e-25
1.1858361e+02 3.7104907e-25
1.1894836e+02 3.7068795e-25
1.1931423e+02 3.7032813e-25
1.1968122e+02 3.6996961e-25
1.2004934e+02 3.6961239e-25
1.2041860e+02 3.6925646e-25
1.2078899e+02 3.6890182e-25
1.2116052e+02 3.6854846e-25
1.2153319e+02 3.6819639e-25
1.2190701e+02 3.6784559e-25
1.2228198e+02 3.6749607e-25
1.2265810e+02 3.6714782e-25
1.2303538e+02 3.6680083e-25
1.2341382e+02 3.6645511e-25
1.2379342e+02 3.6611065e-25
1.2417419e+02 3.6576745e-25
1.2455613e+02 3.6542550e-25
1.2493925e+02 3.6508480e-25
1.2532355e+02 3.6474534e-25
1.2570902e+02 3.6440714e-25
1.2609569e+02 3.6407017e-25
1.2648354e+02 3.6373444e-25
1.2687259e+02 3.6339995e-25
1.2726283e+02 3.6306670e-25
1.2765427e+02 3.6273467e-25
1.2804692e+02 3.6240387e-25
1.2844077e+02 3.6207430e-25
1.2883584e+02 3.6174595e-25
1.2923212e+02 3.6141883e-25
1.2962962e+02 3.6109292e-25
1.3002834e+02 3.6076823e-25
1.3042829e+02 3.6044475e-25
1.3082947e+02 3.6012248e-25
1.3123188e+02 3.5980143e-25
1.3163553e+02 3.5948158e-25
1.3204042e+02 3.5916294e-25
1.3244656e+02 3.5884551e-25
1.3285395e+02 3.5852927e-25
1.3326259e+02 3.5821424e-25
1.3367248e+02 3.5790041e-25
1.3408364e+02 3.5758777e-25
1.3449606e+02 3.5727633e-25
1.3490975e+02 3.5696609e-25
1.3532472e+02 3.5665703e-25
1.3574096e+02 3.5634917e-25
1.3615848e+02 3.5604250e-25
1.3657728e+02 3.5573702e-25
1.3699737e+02 3.5543273e-25
1.3741876e+02 3.5512962e-25
1.3784144e+02 3.5482770e-25
1.3826542e+02 3.5452696e-25
1.3869070e+02 3.5422740e-25
1.3911730e+02 3.5392903e-25
1.3954520e+02 3.5363184e-25
1.3997442e+02 3.5333582e-25
1.4040496e+02 3.5304099e-25
1.4083683e+02 3.5274734e-25
1.4127002e+02 3.5245486e-25
1.4170455e+02 3.5216356e-25
1.4214041e+02 3.5187344e-25
1.4257762e+02 3.5158449e-25
1.4301617e+02 3.5129672e-25
1.4345606e+02 3.5101012e-25
1.4389731e+02 3.5072469e-25
1.4433992e+02 3.5044044e-25
1.4478389e+02 3.5015737e-25
1.4522922e+02 3.4987546e-25
1.4567593e+02 3.4959473e-25
1.4612401e+02 3.4931518e-25
1.4657346e+02 3.4903679e-25
1.4702430e+02 3.4875957e-25
1.4747653e+02 3.4848353e-25
1.4793015e+02 3.4820866e-25
1.4838516e+02 3.4793496e-25
1.4884157e+02 3.4766244e-25
1.4929939e+02 3.4739108e-25
1.4975861e+02 3.4712090e-25
1.5021925e+02 3.4685189e-25
1.5068130e+02 3.4658405e-25
1.5114477e+02 3.4631738e-25
1.5160967e+02 3.4605189e-25
1.5207600e+02 3.4578756e-25
1.5254377e+02 3.4552442e-25
1.5301297e+02 3.4526244e-25
1.5348362e+02 3.4500164e-25
1.5395571e+02 3.4474201e-25
1.5442926e+02 3.4448356e-25
1.5490426e+02 3.4422629e-25
1.5538072e+02 3.4397018e-25
1.5585865e+02 3.4371526e-25
1.5633805e+02 3.4346151e-25
1.5681892e+02 3.4320895e-25
1.5730128e+02 3.4295755e-25
1.5778511e+02 3.4270734e-25
1.5827044e+02 3.4245831e-25
1.5875725e+02 3.4221046e-25
1.5924557e+02 3.4196379e-25
1.5973539e+02 3.4171831e-25
1.6022671e+02 3.4147400e-25
1.6071954e+02 3.4123088e-25
1.6121389e+02 3.4098895e-25
1.6170976e+02 3.4074820e-25
1.6220716e+02 3.4050864e-25
1.6270609e+02 3.4027027e-25
1.6320655e+02 3.4003309e-25
1.6370855e+02 3.3979710e-25
1.6421209e+02 3.3956230e-25
1.6471719e+02 3.3932870e-25
1.6522383e+02 3.3909629e-25
1.6573204e+02 3.3886507e-25
1.6624181e+02 3.3863506e-25
1.6675314e+02 3.3840624e-25
1.6726605e+02 3.3817862e-25
1.6778054e+02 3.3795220e-25
1.6829661e+02 3.3772699e-25
1.6881426e+02 3.3750298e-25
1.6933351e+02 3.3728017e-25
1.6985436e+02 3.3705857e-25
1.7037681e+02 3.3683819e-25
1.7090086e+02 3.3661901e-25
1.7142653e+02 3.3640104e-25
1.7195381e+02 3.3618429e-25
1.7248272e+02 3.3596876e-25
1.7301325e+02 3.3575444e-25
1.7354541e+02 3.3554134e-25
1.7407921e+02 3.3532946e-25
1.7461466e+02 3.3511881e-25
1.7515175e+02 3.3490938e-25
1.7569049e+02 3.3470118e-25
1.7623089e+02 3.3449421e-25
1.7677295e+02 3.3428846e-25
1.7731668e+02 3.3408395e-25
1.7786208e+02 3.3388068e-25
1.7840916e+02 3.3367864e-25
1.7895792e+02 3.3347784e-25
1.7950837e+02 3.3327828e-25
1.8006051e+02 3.3307997e-25
1.8061435e+02 3.3288290e-25
1.8116989e+02 3.3268708e-25
1.8172715e+02 3.3249251e-25
1.8228611e+02 3.3229919e-25
1.8284680e+02 3.3210712e-25
1.8340921e+02 3.3191631e-25
1.8397335e+02 3.3172677e-25
1.8453923e+02 3.3153848e-25
1.8510684e+02 3.3135146e-25
1.8567621e+02 3.3116570e-25
1.8624732e+02 3.3098122e-25
1.8682019e+02 3.3079800e-25
1.8739482e+02 3.3061606e-25
1.8797122e+02 3.3043540e-25
1.8854939e+02 3.3025602e-25
1.8912935e+02 3.3007792e-25
1.8971108e+02 3.2990110e-25
1.9029460e+02 3.2972557e-25
1.9087992e+02 3.2955134e-25
1.9146704e+02 3.2937839e-25
1.9205597e+02 3.2920674e-25
1.9264671e+02 3.2903639e-25
1.9323926e+02 3.2886735e-25
1.9383364e+02 3.2869960e-25
1.9442984e+02 3.2853317e-25
1.9502788e+02 3.2836804e-25
1.9562776e+02 3.2820423e-25
1.9622948e+02 3.2804173e-25
1.9683305e+02 3.2788056e-25
1.9743849e+02 3.2772070e-25
1.9804578e+02 3.2756217e-25
1.9865494e+02 3.2740498e-25
1.9926597e+02 3.2724911e-25
1.9987889e+02 3.2709458e-25
2.0049369e+02 3.2694138e-25
2.0111038e+02 3.2678953e-25
2.0172896e+02 3.2663902e-25
2.0234945e+02 3.2648987e-25
2.0297185e+02 3.2634206e-25
2.0359616e+02 3.2619561e-25
2.0422240e+02 3.2605051e-25
2.0485056e+02 3.2590678e-25
2.0548065e+02 3.2576441e-25
2.0611268e+02 3.2562341e-25
2.0674665e+02 3.2548379e-25
2.0738257e+02 3.2534554e-25
2.0802045e+02 3.2520866e-25
2.0866029e+02 3.2507318e-25
2.0930210e+02 3.2493907e-25
2.0994589e+02 3.2480636e-25
2.1059165e+02 3.2467504e-25
2.1123940e+02 3.2454512e-25
2.1188914e+02 3.2441660e-25
2.1254088e+02 3.2428949e-25
2.1319463e+02 3.2416378e-25
2.1385039e+02 3.2403949e-25
2.1450816e+02 3.2391661e-25
2.1516796e+02 3.2379515e-25
2.1582978e+02 3.2367512e-25
2.1649364e+02 3.2355651e-25
2.1715955e+02 3.2343934e-25
2.1782750e+02 3.2332360e-25
2.1849750e+02 3.2320931e-25
2.1916957e+02 3.2309646e-25
2.1984371e+02 3.2298505e-25
2.2051991e+02 3.2287510e-25
2.2119820e+02 3.2276660e-25
2.2187858e+02 3.2265957e-25
2.2256104e+02 3.2255400e-25
2.2324561e+02 3.2244990e-25
2.2393228e+02 3.2234727e-25
2.2462107e+02 3.2224612e-25
2.2531197e+02 3.2214645e-25
2.2600500e+02 3.2204827e-25
2.2670016e+02 3.2195157e-25
2.2739745e+02 3.2185638e-25
2.2809689e+02 3.2176268e-25
2.2879849e+02 3.2167049e-25
2.2950224e+02 3.2157980e-25
2.3020816e+02 3.2149062e-25
2.3091624e+02 3.2140297e-25
2.3162651e+02 3.2131683e-25
2.3233896e+02 3.2123222e-25
2.3305360e+02 3.2114914e-25
2.3377044e+02 3.2106760e-25
2.3448949e+02 3.2098760e-25
2.3521074e+02 3.2090914e-25
2.3593422e+02 3.2083223e-25
2.3665992e+02 3.2075688e-25
2.3738785e+02 3.2068308e-25
2.3811802e+02 3.2061085e-25
2.3885044e+02 3.2054019e-25
2.3958511e+02 3.2047110e-25
2.4032204e+02 3.2040358e-25
2.4106123e+02 3.2033766e-25
2.4180270e+02 3.2027331e-25
2.4254646e+02 3.2021057e-25
2.4329249e+02 3.2014942e-25
2.4404083e+02 3.2008987e-25
2.4479146e+02 3.2003193e-25
2.4554441e+02 3.1997561e-25
2.4629967e+02 3.1992090e-25
2.4705725e+02 3.1986781e-25
2.4781716e+02 3.1981636e-25
2.4857941e+02 3.1976654e-25
2.4934401e+02 3.1971835e-25
2.5011095e+02 3.1967181e-25
2.5088026e+02 3.1962692e-25
2.5165193e+02 3.1958369e-25
2.5242598e+02 3.1954211e-25
2.5320240e+02 3.1950220e-25
2.5398122e+02 3.1946396e-25
2.5476243e+02 3.1942739e-25
2.5554604e+02 3.1939251e-25
2.5633206e+02 3.1935931e-25
2.5712050e+02 3.1932780e-25
2.5791137e+02 3.1929800e-25
2.5870467e+02 3.1926989e-25
2.5950041e+02 3.1924349e-25
2.6029859e+02 3.1921881e-25
2.6109924e+02 3.1919585e-25
2.6190234e+02 3.1917461e-25
2.6270792e+02 3.1915510e-25
2.6351597e+02 3.1913733e-25
2.6432650e+02 3.1912131e-25
2.6513954e+02 3.1910702e-25
2.6595507e+02 3.1909450e-25
2.6677311e+02 3.1908373e-25
2.6759366e+02 3.1907473e-25
2.6841674e+02 3.1906750e-25
2.6924236e+02 3.1906204e-25
2.7007051e+02 3.1905837e-25
2.7090121e+02 3.1905649e-25
2.7173446e+02 3.1905640e-25
2.7257028e+02 3.1905811e-25
2.7340866e+02 3.1906162e-25
2.7424963e+02 3.1906695e-25
2.7509318e+02 3.1907410e-25
2.7593933e+02 3.1908307e-25
2.7678808e+02 3.1909387e-25
2.7763944e+02 3.1910651e-25
2.7849342e+02 3.1912099e-25
2.7935003e+02 3.1913732e-25
2.8020927e+02 3.1915551e-25
2.8107115e+02 3.1917555e-25
2.8193569e+02 3.1919747e-25
2.8280288e+02 3.1922125e-25
2.8367274e+02 3.1924692e-25
2.8454528e+02 3.1927447e-25
2.8542050e+02 3.1930391e-25
2.8629841e+02 3.1933525e-25
2.8717903e+02 3.1936850e-25
2.8806235e+02 3.1940366e-25
2.8894839e+02 3.1944073e-25
2.8983715e+02 3.1947973e-25
2.9072865e+02 3.1952066e-25
2.9162289e+02 3.1956353e-25
2.9251988e+02 3.1960834e-25
2.9341963e+02 3.1965510e-25
2.9432215e+02 3.1970382e-25
2.9522744e+02 3.1975450e-25
2.9613552e+02 3.1980715e-25
2.9704639e+02 3.1986177e-25
2.9796006e+02 3.1991838e-25
2.9887654e+02 3.1997698e-25
2.9979584e+02 3.2003758e-25
3.0071797e+02 3.2010017e-25
3.0164294e+02 3.2016478e-25
3.0257075e+02 3.2023140e-25
3.0350142e+02 3.2030005e-25
3.0443494e+02 3.2037073e-25
3.0537134e+02 3.2044344e-25
3.0631062e+02 3.2051820e-25
3.0725279e+02 3.2059501e-25
3.0819785e+02 3.2067387e-25
3.0914583e+02 3.2075480e-25
3.1009672e+02 3.2083781e-25
3.1105053e+02 3.2092289e-25
3.1200728e+02 3.2101005e-25
3.1296697e+02 3.2109931e-25
3.1392961e+02 3.2119067e-25
3.1489521e+02 3.2128414e-25
3.1586378e+02 3.2137972e-25
3.1683534e+02 3.2147742e-25
3.1780988e+02 3.2157725e-25
3.1878741e+02 3.2167921e-25
3.1976796e+02 3.2178332e-25
3.2075152e+02 3.2188958e-25
3.2173811e+02 3.2199799e-25
3.2272773e+02 3.2210857e-25
3.2372039e+02 3.2222133e-25
3.2471611e+02 3.2233626e-25
3.2571489e+02 3.2245338e-25
3.2671674e+02 3.2257269e-25
3.2772168e+02 3.2269421e-25
3.2872970e+02 3.2281794e-25
3.2974083e+02 3.2294389e-25
3.3075506e+02 3.2307206e-25
3.3177242e+02 3.2320246e-25
3.3279290e+02 3.2333511e-25
3.3381653e+02 3.2347000e-25
3.3484330e+02 3.2360716e-25
3.3587323e+02 3.2374657e-25
3.3690633e+02 3.2388826e-25
3.3794261e+02 3.2403223e-25
3.3898207e+02 3.2417849e-25
3.4002473e+02 3.2432705e-25
3.4107060e+02 3.2447792e-25
3.4211968e+02 3.2463109e-25
3.4317199e+02 3.2478660e-25
3.4422754e+02 3.2494443e-25
3.4528634e+02 3.2510460e-25
3.4634839e+02 3.2526713e-25
3.4741371e+02 3.2543201e-25
3.4848230e+02 3.2559926e-25
3.4955418e+02 3.2576889e-25
3.5062936e+02 3.2594090e-25
3.5170785e+02 3.2611531e-25
3.5278965e+02 3.2629212e-25
3.5387478e+02 3.2647135e-25
3.5496325e+02 3.2665301e-25
3.5605507e+02 3.2683711e-25
3.5715024e+02 3.2702365e-25
3.5824879e+02 3.2721265e-25
3.5935071e+02 3.2740413e-25
3.6045602e+02 3.2759808e-25
3.6156473e+02 3.2779454e-25
3.6267685e+02 3.2799350e-25
3.6379240e+02 3.2819498e-25
3.6491137e+02 3.2839899e-25
3.6603379e+02 3.2860556e-25
3.6715965e+02 3.2881470e-25
3.6828898e+02 3.2902642e-25
3.6942179e+02 3.2924074e-25
3.7055808e+02 3.2945768e-25
3.7169786e+02 3.2967726e-25
3.7284115e+02 3.2989950e-25
3.7398796e+02 3.3012443e-25
3.7513829e+02 3.3035207e-25
3.7629216e+02 3.3058246e-25
3.7744959e+02 3.3081561e-25
3.7861057e+02 3.3105157e-25
3.7977512e+02 3.3129038e-25
3.8094325e+02 3.3153207e-25
3.8211498e+02 3.3177671e-25
3.8329031e+02 3.3202434e-25
3.8446926e+02 3.3227503e-25
3.8565183e+02 3.3252885e-25
3.8683804e+02 3.3278590e-25
3.8802790e+02 3.3304627e-25
3.8922142e+02 3.3331009e-25
3.9041861e+02 3.3357750e-25
3.9161948e+02 3.3384868e-25
3.9282405e+02 3.3412383e-25
3.9403232e+02 3.3440323e-25
3.9524431e+02 3.3468719e-25
3.9646002e+02 3.3497614e-25
3.9767948e+02 3.3527058e-25
3.9890268e+02 3.3557121e-25
4.0012965e+02 3.3587891e-25
4.0136039e+02 3.3619488e-25
4.0259492e+02 3.3652073e-25
4.0383324e+02 3.3685873e-25
4.0507538e+02 3.3721210e-25
4.0632133e+02 3.3758559e-25
4.0757112e+02 3.3798637e-25
4.0882475e+02 3.3842581e-25
4.1008224e+02 3.3886445e-25
4.1134359e+02 3.3929063e-25
4.1260883e+02 3.3970395e-25
4.1387795e+02 3.4010398e-25
4.1515098e+02 3.4049030e-25
4.1642793e+02 3.4086248e-25
4.1770880e+02 3.4122007e-25
4.1899361e+02 3.4156264e-25
4.2028238e+02 3.4188974e-25
4.2157511e+02 3.4220089e-25
4.2287181e+02 3.4249565e-25
4.2417251e+02 3.4277354e-25
4.2547720e+02 3.4303407e-25
4.2678591e+02 3.4327676e-25
4.2809864e+02 3.4350113e-25
4.2941541e+02 3.4370666e-25
4.3073623e+02 3.4389286e-25
4.3206111e+02 3.4407509e-25
4.3339007e+02 3.4430862e-25
4.3472312e+02 3.4457657e-25
4.3606027e+02 3.4486882e-25
4.3740153e+02 3.4517898e-25
4.3874691e+02 3.4550289e-25
4.4009643e+02 3.4583774e-25
4.4145011e+02 3.4618155e-25
4.4280795e+02 3.4653295e-25
4.4416996e+02 3.4689092e-25
4.4553616e+02 3.4725472e-25
4.4690657e+02 3.4762378e-25
4.4828119e+02 3.4799767e-25
4.4966004e+02 3.4837608e-25
4.5104313e+02 3.4875873e-25
4.5243047e+02 3.4914544e-25
4.5382209e+02 3.4953603e-25
4.5521798e+02 3.4993038e-25
4.5661816e+02 3.5032840e-25
4.5802266e+02 3.5072998e-25
4.5943147e+02 3.5113508e-25
4.6084462e+02 3.5154364e-25
4.6226211e+02 3.5195560e-25
4.6368396e+02 3.5237094e-25
4.6511019e+02 3.5278962e-25
4.6654080e+02 3.5321163e-25
4.6797581e+02 3.5363694e-25
4.6941524e+02 3.5406554e-25
4.7085910e+02 3.5449741e-25
4.7230739e+02 3.5493255e-25
4.7376014e+02 3.5537095e-25
4.7521736e+02 3.5581261e-25
4.7667906e+02 3.5625751e-25
4.7814526e+02 3.5670567e-25
4.7961597e+02 3.5715707e-25
4.8109120e+02 3.5761173e-25
4.8257096e+02 3.5806963e-25
4.8405528e+02 3.5853079e-25
4.8554417e+02 3.5899520e-25
4.8703763e+02 3.5946288e-25
4.8853569e+02 3.5993381e-25
4.9003836e+02 3.6040801e-25
4.9154565e+02 3.6088549e-25
4.9305757e+02 3.6136624e-25
4.9457415e+02 3.6185027e-25
4.9609539e+02 3.6233760e-25
4.9762131e+02 3.6282821e-25
4.9915192e+02 3.6332213e-25
5.0068724e+02 3.6381935e-25
5.0222728e+02 3.6431989e-25
5.0377206e+02 3.6482375e-25
5.0532159e+02 3.6533094e-25
5.0687589e+02 3.6584146e-25
5.0843497e+02 3.6635532e-25
5.0999884e+02 3.6687253e-25
5.1156753e+02 3.6739310e-25
5.1314103e+02 3.6791704e-25
5.1471938e+02 3.6844434e-25
5.1630259e+02 3.6897502e-25
5.1789066e+02 3.6950910e-25
5.1948362e+02 3.7004656e-25
5.2108148e+02 3.7058743e-25
5.2268425e+02 3.7113171e-25
5.2429195e+02 3.7167941e-25
5.2590460e+02 3.7223053e-25
5.2752221e+02 3.7278509e-25
5.2914479e+02 3.7334310e-25
5.3077236e+02 3.7390455e-25
5.3240495e+02 3.7446946e-25
5.3404255e+02 3.7503784e-25
5.3568519e+02 3.7560970e-25
5.3733288e+02 3.7618504e-25
5.3898564e+02 3.7676387e-25
5.4064348e+02 3.7734620e-25
5.4230642e+02 3.7793205e-25
5.4397448e+02 3.7852141e-25
5.4564767e+02 3.7911429e-25
5.4732600e+02 3.7971071e-25
5.4900950e+02 3.8031067e-25
5.5069818e+02 3.8091419e-25
5.5239205e+02 3.8152126e-25
5.5409112e+02 3.8213190e-25
5.5579543e+02 3.8274612e-25
5.5750498e+02 3.8336392e-25
5.5921978e+02 3.8398532e-25
5.6093986e+02 3.8461032e-25
5.6266524e+02 3.8523893e-25
5.6439591e+02 3.8587116e-25
5.6613192e+02 3.8650701e-25
5.6787326e+02 3.8714651e-25
5.6961995e+02 3.8778965e-25
5.7137202e+02 3.8843644e-25
5.7312948e+02 3.8908690e-25
5.7489235e+02 3.8974103e-25
5.7666064e+02 3.9039884e-25
5.7843436e+02 3.9106034e-25
5.8021354e+02 3.9172554e-25
5.8199820e+02 3.9239444e-25
5.8378834e+02 3.9306706e-25
5.8558399e+02 3.9374340e-25
5.8738517e+02 3.9442348e-25
5.8919188e+02 3.9510729e-25
5.9100415e+02 3.9579486e-25
5.9282199e+02 3.9648619e-25
5.9464543e+02 3.9718129e-25
5.9647448e+02 3.9788016e-25
5.9830915e+02 3.9858282e-25
6.0014946e+02 3.9928927e-25
6.0199543e+02 3.9999953e-25
6.0384709e+02 4.0071360e-25
6.0570443e+02 4.0143150e-25
6.0756750e+02 4.0215322e-25
6.0943629e+02 4.0287879e-25
6.1131083e+02 4.0360820e-25
6.1319113e+02 4.0434147e-25
6.1507722e+02 4.0507861e-25
6.1696911e+02 4.0581962e-25
6.1886682e+02 4.0656452e-25
6.2077037e+02 4.0731332e-25
6.2267977e+02 4.0806601e-25
6.2459504e+02 4.0882262e-25
6.2651621e+02 4.0958315e-25
6.2844328e+02 4.1034761e-25
6.3037629e+02 4.1111601e-25
6.3231523e+02 4.1188836e-25
6.3426014e+02 4.1266467e-25
6.3621104e+02 4.1344494e-25
6.3816793e+02 4.1422920e-25
6.4013085e+02 4.1501743e-25
6.4209980e+02 4.1580966e-25
6.4407481e+02 4.1660590e-25
6.4605589e+02 4.1740615e-25
6.4804307e+02 4.1821042e-25
6.5003635e+02 4.1901873e-25
6.5203577e+02 4.1983107e-25
6.5404134e+02 4.2064747e-25
6.5605308e+02 4.2146793e-25
6.5807101e+02 4.2229246e-25
6.6009514e+02 4.2312106e-25
6.6212550e+02 4.2395376e-25
6.6416210e+02 4.2479055e-25
6.6620497e+02 4.2563145e-25
6.6825412e+02 4.2647647e-25
6.7030958e+02 4.2732561e-25
6.7237136e+02 4.2817889e-25
6.7443947e+02 4.2903632e-25
6.7651395e+02 4.2989790e-25
6.7859481e+02 4.3076364e-25
6.8068208e+02 4.3163356e-25
6.8277576e+02 4.3250766e-25
6.8487588e+02 4.3338596e-25
6.8698246e+02 4.3426846e-25
6.8909552e+02 4.3515518e-25
6.9121508e+02 4.3604611e-25
6.9334116e+02 4.3694128e-25
6.9547378e+02 4.3784069e-25
6.9761296e+02 4.3874435e-25
6.9975872e+02 4.3965228e-25
7.0191107e+02 4.4056447e-25
7.0407005e+02 4.4148095e-25
7.0623567e+02 4.4240172e-25
7.0840795e+02 4.4332679e-25
7.1058691e+02 4.4425618e-25
7.1277258e+02 4.4518988e-25
7.1496497e+02 4.4612791e-25
7.1716410e+02 4.4707029e-25
7.1936999e+02 4.4801702e-25
7.2158267e+02 4.4896811e-25
7.2380216e+02 4.4992357e-25
7.2602847e+02 4.5088341e-25
7.2826163e+02 4.5184764e-25
7.3050166e+02 4.5281628e-25
7.3274858e+02 4.5378933e-25
7.3500241e+02 4.5476680e-25
7.3726317e+02 4.5574870e-25
7.3953089e+02 4.5673505e-25
7.4180558e+02 4.5772585e-25
7.4408727e+02 4.5872112e-25
7.4637598e+02 4.5972086e-25
7.4867172e+02 4.6072508e-25
7.5097453e+02 4.6173380e-25
7.5328442e+02 4.6274703e-25
7.5560142e+02 4.6376477e-25
7.5792554e+02 4.6478704e-25
7.6025681e+02 4.6581386e-25
7.6259525e+02 4.6684522e-25
7.6494089e+02 4.6788114e-25
7.6729374e+02 4.6892163e-25
7.6965382e+02 4.6996671e-25
7.7202117e+02 4.7101638e-25
7.7439580e+02 4.7207065e-25
7.7677773e+02 4.7312955e-25
7.7916699e+02 4.7419308e-25
7.8156359e+02 4.7526125e-25
7.8396757e+02 4.7633407e-25
7.8637895e+02 4.7741157e-25
7.8879774e+02 4.7849374e-25
7.9122397e+02 4.7958062e-25
7.9365766e+02 4.8067221e-25
7.9609884e+02 4.8176854e-25
7.9854752e+02 4.8286962e-25
8.0100374e+02 4.8397547e-25
8.0346752e+02 4.8508613e-25
8.0593887e+02 4.8620162e-25
8.0841782e+02 4.8732199e-25
8.1090440e+02 4.8844729e-25
8.1339863e+02 4.8957760e-25
8.1590052e+02 4.9071304e-25
8.1841012e+02 4.9185377e-25
8.2092743e+02 4.9300009e-25
8.2345249e+02 4.9415249e-25
8.2598531e+02 4.9531196e-25
8.2852592e+02 4.9648057e-25
8.3107435e+02 4.9766362e-25
8.3363062e+02 4.9887783e-25
8.3619475e+02 5.0020307e-25
8.3876676e+02 5.0268931e-25
8.4134669e+02 5.0824041e-25
8.4393456e+02 5.0386977e-25
8.4653038e+02 5.0480974e-25
8.4913419e+02 5.0594498e-25
8.5174600e+02 5.0712303e-25
8.5436585e+02 5.0831839e-25
8.5699376e+02 5.0952389e-25
8.5962975e+02 5.1073692e-25
8.6227385e+02 5.1195634e-25
8.6492608e+02 5.1318158e-25
8.6758647e+02 5.1441236e-25
8.7025504e+02 5.1564851e-25
8.7293182e+02 5.1688993e-25
8.7561684e+02 5.1813656e-25
8.7831011e+02 5.1938838e-25
8.8101167e+02 5.2064536e-25
8.8372154e+02 5.2190749e-25
8.8643974e+02 5.2317478e-25
8.8916630e+02 5.2444722e-25
8.9190125e+02 5.2572481e-25
8.9464461e+02 5.2700757e-25
8.9739641e+02 5.2829549e-25
9.0015667e+02 5.2958859e-25
9.0292543e+02 5.3088687e-25
9.0570270e+02 5.3219036e-25
9.0848851e+02 5.3349905e-25
9.1128289e+02 5.3481295e-25
9.1408587e+02 5.3613209e-25
9.1689747e+02 5.3745647e-25
9.1971771e+02 5.3878610e-25
9.2254664e+02 5.4012099e-25
9.2538426e+02 5.4146116e-25
9.2823061e+02 5.4280662e-25
9.3108571e+02 5.4415738e-25
9.3394960e+02 5.4551345e-25
9.3682230e+02 5.4687485e-25
9.3970383e+02 5.4824159e-25
9.4259423e+02 5.4961368e-25
9.4549351e+02 5.5099114e-25
9.4840172e+02 5.5237397e-25
9.5131886e+02 5.5376219e-25
9.5424499e+02 5.5515581e-25
9.5718011e+02 5.5655485e-25
9.6012426e+02 5.5795932e-25
9.6307746e+02 5.5936923e-25
9.6603975e+02 5.6078460e-25
9.6901115e+02 5.6220543e-25
9.7199169e+02 5.6363175e-25
9.7498140e+02 5.6506357e-25
9.7798031e+02 5.6650089e-25
9.8098844e+02 5.6794373e-25
9.8400582e+02 5.6939211e-25
9.8703248e+02 5.7084604e-25
9.9006845e+02 5.7230554e-25
9.9311376e+02 5.7377061e-25
9.9616844e+02 5.7524127e-25
9.9923251e+02 5.7671753e-25
1.0023060e+03 5.7819941e-25
1.0053890e+03 5.7968693e-25
1.0084814e+03 5.8118009e-25
1.0115833e+03 5.8267891e-25
1.0146948e+03 5.8418341e-25
1.0178159e+03 5.8569359e-25
1.0209465e+03 5.8720948e-25
1.0240868e+03 5.8873108e-25
1.0272368e+03 5.9025841e-25
1.0303964e+03 5.9179149e-25
1.0335658e+03 5.9333033e-25
1.0367449e+03 5.9487494e-25
1.0399337e+03 5.9642534e-25
1.0431324e+03 5.9798154e-25
1.0463410e+03 5.9954356e-25
1.0495594e+03 6.0111141e-25
1.0527876e+03 6.0268511e-25
1.0560259e+03 6.0426467e-25
1.0592741e+03 6.0585010e-25
1.0625322e+03 6.0744143e-25
1.0658004e+03 6.0903866e-25
1.0690787e+03 6.1064181e-25
1.0723670e+03 6.1225090e-25
1.0756655e+03 6.1386593e-25
1.0789741e+03 6.1548693e-25
1.0822928e+03 6.1711392e-25
1.0856218e+03 6.1874690e-25
1.0889610e+03 6.2038589e-25
1.0923105e+03 6.2203090e-25
1.0956703e+03 6.2368196e-25
1.0990404e+03 6.2533907e-25
1.1024209e+03 6.2700226e-25
1.1058118e+03 6.2867154e-25
1.1092131e+03 6.3034691e-25
1.1126249e+03 6.3202841e-25
1.1160472e+03 6.3371604e-25
1.1194800e+03 6.3540982e-25
1.1229234e+03 6.3710977e-25
1.1263773e+03 6.3881590e-25
1.1298419e+03 6.4052823e-25
1.1333171e+03 6.4224677e-25
1.1368030e+03 6.4397155e-25
1.1402997e+03 6.4570257e-25
1.1438071e+03 6.4743985e-25
1.1473253e+03 6.4918340e-25
1.1508543e+03 6.5093326e-25
1.1543942e+03 6.5268942e-25
1.1579449e+03 6.5445191e-25
1.1615066e+03 6.5622075e-25
1.1650792e+03 6.5799594e-25
1.1686628e+03 6.5977752e-25
1.1722575e+03 6.6156548e-25
1.1758632e+03 6.6335986e-25
1.1794800e+03 6.6516066e-25
1.1831079e+03 6.6696791e-25
1.1867469e+03 6.6878162e-25
1.1903972e+03 6.7060181e-25
1.1940587e+03 6.7242849e-25
1.1977314e+03 6.7426169e-25
1.2014155e+03 6.7610141e-25
1.2051109e+03 6.7794769e-25
1.2088176e+03 6.7980054e-25
1.2125358e+03 6.8165997e-25
1.2162654e+03 6.8352601e-25
1.2200064e+03 6.8539869e-25
1.2237590e+03 6.8727801e-25
1.2275231e+03 6.8916402e-25
1.2312988e+03 6.9105675e-25
1.2350861e+03 6.9295626e-25
1.2388850e+03 6.9486262e-25
1.2426957e+03 6.9677600e-25
1.2465180e+03 6.9869678e-25
1.2503521e+03 7.0062613e-25
1.2541981e+03 7.0256948e-25
1.2580558e+03 7.0459503e-25
1.2619254e+03 7.0692948e-25
1.2658069e+03 7.0841896e-25
1.2697003e+03 7.1036042e-25
1.2736058e+03 7.1232294e-25
1.2775232e+03 7.1429512e-25
1.2814527e+03 7.1627509e-25
1.2853942e+03 7.1826235e-25
1.2893479e+03 7.2025673e-25
1.2933138e+03 7.2225817e-25
1.2972918e+03 7.2426663e-25
1.3012821e+03 7.2628213e-25
1.3052847e+03 7.2830466e-25
1.3092995e+03 7.3033424e-25
1.3133268e+03 7.3237088e-25
1.3173664e+03 7.3441460e-25
1.3214184e+03 7.3646541e-25
1.3254829e+03 7.3852332e-25
1.3295599e+03 7.4058837e-25
1.3336494e+03 7.4266056e-25
1.3377515e+03 7.4473992e-25
1.3418663e+03 7.4682646e-25
1.3459937e+03 7.4892021e-25
1.3501337e+03 7.5102118e-25
1.3542866e+03 7.5312939e-25
1.3584522e+03 7.5524486e-25
1.3626306e+03 7.5736761e-25
1.3668218e+03 7.5949766e-25
1.3710260e+03 7.6163503e-25
1.3752431e+03 7.6377974e-25
1.3794731e+03 7.6593181e-25
1.3837162e+03 7.6809126e-25
1.3879723e+03 7.7025811e-25
1.3922415e+03 7.7243238e-25
1.3965238e+03 7.7461409e-25
1.4008193e+03 7.7680327e-25
1.4051281e+03 7.7899992e-25
1.4094500e+03 7.8120407e-25
1.4137853e+03 7.8341574e-25
1.4181339e+03 7.8563496e-25
1.4224959e+03 7.8786174e-25
1.4268713e+03 7.9009610e-25
1.4312601e+03 7.9233807e-25
1.4356625e+03 7.9458766e-25
1.4400784e+03 7.9684490e-25
1.4445079e+03 7.9910981e-25
1.4489510e+03 8.0138241e-25
1.4534077e+03 8.0366271e-25
1.4578782e+03 8.0595074e-25
1.4623624e+03 8.0824653e-25
1.4668604e+03 8.1055022e-25
1.4713723e+03 8.1286178e-25
1.4758980e+03 8.1518115e-25
1.4804377e+03 8.1750837e-25
1.4849913e+03 8.1984344e-25
1.4895589e+03 8.2218639e-25
1.4941406e+03 8.2453724e-25
1.4987364e+03 8.2689602e-25
1.5033463e+03 8.2926275e-25
1.5079703e+03 8.3163744e-25
1.5126086e+03 8.3402013e-25
1.5172612e+03 8.3641083e-25
1.5219281e+03 8.3880957e-25
1.5266093e+03 8.4121636e-25
1.5313050e+03 8.4363123e-25
1.5360150e+03 8.4605421e-25
1.5407396e+03 8.4848531e-25
1.5454787e+03 8.5092456e-25
1.5502324e+03 8.5337198e-25
1.5550007e+03 8.5582779e-25
1.5597836e+03 8.5829377e-25
1.5645813e+03 8.6076799e-25
1.5693937e+03 8.6325047e-25
1.5742210e+03 8.6574123e-25
1.5790630e+03 8.6824029e-25
1.5839200e+03 8.7074768e-25
1.5887919e+03 8.7326342e-25
1.5936788e+03 8.7578753e-25
1.5985807e+03 8.7832005e-25
1.6034978e+03 8.8086098e-25
1.6084299e+03 8.8341036e-25
1.6133772e+03 8.8596821e-25
1.6183397e+03 8.8853456e-25
1.6233175e+03 8.9110942e-25
1.6283106e+03 8.9369283e-25
1.6333190e+03 8.9628480e-25
1.6383429e+03 8.9888537e-25
1.6433822e+03 9.0149457e-25
1.6484370e+03 9.0411241e-25
1.6535074e+03 9.0673895e-25
1.6585933e+03 9.0937424e-25
1.6636949e+03 9.1201837e-25
1.6688122e+03 9.1467165e-25
1.6739452e+03 9.1733571e-25
1.6790941e+03 9.2005892e-25
1.6842587e+03 9.2269854e-25
1.6894393e+03 9.2537119e-25
1.6946357e+03 9.2806618e-25
1.6998482e+03 9.3077123e-25
1.7050767e+03 9.3348548e-25
1.7103213e+03 9.3620876e-25
1.7155820e+03 9.3894105e-25
1.7208588e+03 9.4168235e-25
1.7261520e+03 9.4443268e-25
1.7314614e+03 9.4719205e-25
1.7367871e+03 9.4996050e-25
1.7421292e+03 9.5273804e-25
1.7474877e+03 9.5552470e-25
1.7528628e+03 9.5832051e-25
1.7582543e+03 9.6112549e-25
1.7636625e+03 9.6393966e-25
1.7690872e+03 9.6676306e-25
1.7745287e+03 9.6959571e-25
1.7799869e+03 9.7243763e-25
1.7854619e+03 9.7528886e-25
1.7909537e+03 9.7814942e-25
1.7964624e+03 9.8101933e-25
1.8019881e+03 9.8389863e-25
1.8075308e+03 9.8678734e-25
1.8130905e+03 9.8968548e-25
1.8186673e+03 9.9259309e-25
1.8242612e+03 9.9551020e-25
1.8298724e+03 9.9843682e-25
1.8355008e+03 1.0013730e-24
1.8411466e+03 1.0043187e-24
1.8468097e+03 1.0072741e-24
1.8524902e+03 1.0102390e-24
1.8581882e+03 1.0132137e-24
1.8639037e+03 1.0161980e-24
1.8696368e+03 1.0191920e-24
1.8753876e+03 1.0221958e-24
1.8811560e+03 1.0252093e-24
1.8869422e+03 1.0282327e-24
1.8927461e+03 1.0312659e-24
1.8985679e+03 1.0343089e-24
1.9044077e+03 1.0373618e-24
1.9102653e+03 1.0404246e-24
1.9161411e+03 1.0434974e-24
1.9220348e+03 1.0465801e-24
1.9279467e+03 1.0496728e-24
1.9338768e+03 1.0527756e-24
1.9398252e+03 1.0558884e-24
1.9457918e+03 1.0590188e-24
1.9517768e+03 1.0621626e-24
1.9577802e+03 1.0653165e-24
1.9638020e+03 1.0684806e-24
1.9698424e+03 1.0716548e-24
1.9759013e+03 1.0748392e-24
1.9819789e+03 1.0780339e-24
1.9880752e+03 1.0812388e-24
1.9941903e+03 1.0844541e-24
2.0003241e+03 1.0876796e-24
2.0064768e+03 1.0909155e-24
2.0126484e+03 1.0941618e-24
2.0188391e+03 1.0974186e-24
2.0250487e+03 1.1006857e-24
2.0312775e+03 1.1039634e-24
2.0375254e+03 1.1072515e-24
2.0437926e+03 1.1105502e-24
2.0500790e+03 1.1138595e-24
2.0563847e+03 1.1171793e-24
2.0627099e+03 1.1205099e-24
2.0690545e+03 1.1238510e-24
2.0754186e+03 1.1272029e-24
2.0818023e+03 1.1305656e-24
2.0882056e+03 1.1339392e-24
2.0946286e+03 1.1373246e-24
2.1010714e+03 1.1457823e-24
2.1075340e+03 1.1441255e-24
2.1140165e+03 1.1475408e-24
2.1205189e+03 1.1509682e-24
2.1270413e+03 1.1544067e-24
2.1335838e+03 1.1578563e-24
2.1401464e+03 1.1613168e-24
2.1467292e+03 1.1647885e-24
2.1533322e+03 1.1682712e-24
2.1599556e+03 1.1717650e-24
2.1665993e+03 1.1752700e-24
2.1732634e+03 1.1787862e-24
2.1799481e+03 1.1823135e-24
2.1866533e+03 1.1858522e-24
2.1933791e+03 1.1894021e-24
2.2001256e+03 1.1929633e-24
2.2068929e+03 1.1965359e-24
2.2136810e+03 1.2001199e-24
2.2204900e+03 1.2037153e-24
2.2273199e+03 1.2073221e-24
2.2341708e+03 1.2109404e-24
2.2410428e+03 1.2145703e-24
2.2479359e+03 1.2182117e-24
2.2548503e+03 1.2218647e-24
2.2617859e+03 1.2255293e-24
2.2687428e+03 1.2292055e-24
2.2757211e+03 1.2328935e-24
2.2827209e+03 1.2365932e-24
2.2897422e+03 1.2403047e-24
2.2967852e+03 1.2440279e-24
2.3038497e+03 1.2477630e-24
2.3109361e+03 1.2515100e-24
2.3180442e+03 1.2552688e-24
2.3251741e+03 1.2590396e-24
2.3323261e+03 1.2628224e-24
2.3395000e+03 1.2666172e-24
2.3466959e+03 1.2704240e-24
2.3539140e+03 1.2742430e-24
2.3611543e+03 1.2780740e-24
2.3684169e+03 1.2819172e-24
2.3757018e+03 1.2857726e-24
2.3830091e+03 1.2896402e-24
2.3903389e+03 1.2935201e-24
2.3976913e+03 1.2974123e-24
2.4050662e+03 1.3013168e-24
2.4124639e+03 1.3052338e-24
2.4198843e+03 1.3091631e-24
2.4273275e+03 1.3131049e-24
2.4347936e+03 1.3170591e-24
2.4422827e+03 1.3210259e-24
2.4497948e+03 1.3250053e-24
2.4573300e+03 1.3289973e-24
2.4648884e+03 1.3330019e-24
2.4724701e+03 1.3370192e-24
2.4800750e+03 1.3410492e-24
2.4877034e+03 1.3450920e-24
2.4953552e+03 1.3491475e-24
2.5030306e+03 1.3532160e-24
2.5107295e+03 1.3572974e-24
2.5184522e+03 1.3613949e-24
2.5261986e+03 1.3654998e-24
2.5339688e+03 1.3696187e-24
2.5417630e+03 1.3737517e-24
2.5495811e+03 1.3778979e-24
2.5574232e+03 1.3820572e-24
2.5652895e+03 1.3862296e-24
2.5731799e+03 1.3904152e-24
2.5810947e+03 1.3946141e-24
2.5890338e+03 1.3988262e-24
2.5969973e+03 1.4030517e-24
2.6049852e+03 1.4072905e-24
2.6129978e+03 1.4115426e-24
2.6210350e+03 1.4158082e-24
2.6290970e+03 1.4200873e-24
2.6371837e+03 1.4243799e-24
2.6452953e+03 1.4286860e-24
2.6534318e+03 1.4330057e-24
2.6615934e+03 1.4373390e-24
2.6697801e+03 1.4416861e-24
2.6779920e+03 1.4460468e-24
2.6862291e+03 1.4504213e-24
2.6944915e+03 1.4548096e-24
2.7027794e+03 1.4592117e-24
2.7110928e+03 1.4636277e-24
2.7194317e+03 1.4680577e-24
2.7277963e+03 1.4725016e-24
2.7361866e+03 1.4769595e-24
2.7446027e+03 1.4814315e-24
2.7530448e+03 1.4859175e-24
2.7615127e+03 1.4904177e-24
2.7700067e+03 1.4949321e-24
2.7785269e+03 1.4994607e-24
2.7870732e+03 1.5040036e-24
2.7956459e+03 1.5085608e-24
2.8042449e+03 1.5131323e-24
2.8128704e+03 1.5177183e-24
2.8215223e+03 1.5223187e-24
2.8302010e+03 1.5269335e-24
2.8389062e+03 1.5315629e-24
2.8476383e+03 1.5362069e-24
2.8563972e+03 1.5408655e-24
2.8651831e+03 1.5455388e-24
2.8739960e+03 1.5502267e-24
2.8828360e+03 1.5549294e-24
2.8917032e+03 1.5596470e-24
2.9005977e+03 1.5643793e-24
2.9095195e+03 1.5691266e-24
2.9184688e+03 1.5738888e-24
2.9274456e+03 1.5786660e-24
2.9364500e+03 1.5834587e-24
2.9454821e+03 1.5882665e-24
2.9545420e+03 1.5930879e-24
2.9636297e+03 1.5979254e-24
2.9727454e+03 1.6027782e-24
2.9818892e+03 1.6076462e-24
2.9910610e+03 1.6125295e-24
3.0002611e+03 1.6174282e-24
3.0094895e+03 1.6223423e-24
3.0187463e+03 1.6272718e-24
3.0280315e+03 1.6322168e-24
3.0373453e+03 1.6371774e-24
3.0466877e+03 1.6421536e-24
3.0560589e+03 1.6471454e-24
3.0654589e+03 1.6521528e-24
3.0748878e+03 1.6571761e-24
3.0843457e+03 1.6622151e-24
3.0938327e+03 1.6672699e-24
3.1033489e+03 1.6723406e-24
3.1128944e+03 1.6774272e-24
3.1224692e+03 1.6825298e-24
3.1320735e+03 1.6876485e-24
3.1417073e+03 1.6927832e-24
3.1513708e+03 1.6979340e-24
3.1610639e+03 1.7031010e-24
3.1707869e+03 1.7082843e-24
3.1805398e+03 1.7134838e-24
3.1903227e+03 1.7186996e-24
3.2001357e+03 1.7239318e-24
3.2099788e+03 1.7291805e-24
3.2198523e+03 1.7344456e-24
3.2297561e+03 1.7397272e-24
3.2396903e+03 1.7450254e-24
3.2496552e+03 1.7503403e-24
3.2596506e+03 1.7556718e-24
3.2696769e+03 1.7610200e-24
3.2797339e+03 1.7663851e-24
3.2898219e+03 1.7717670e-24
3.2999410e+03 1.7771657e-24
3.3100911e+03 1.7825814e-24
3.3202725e+03 1.7880141e-24
3.3304852e+03 1.7934639e-24
3.3407293e+03 1.7989307e-24
3.3510049e+03 1.8044148e-24
3.3613121e+03 1.8099414e-24
3.3716510e+03 1.8154344e-24
3.3820217e+03 1.8209701e-24
3.3924243e+03 1.8265232e-24
3.4028590e+03 1.8320938e-24
3.4133257e+03 1.8376818e-24
3.4238246e+03 1.8432873e-24
3.4343558e+03 1.8489105e-24
3.4449194e+03 1.8545512e-24
3.4555154e+03 1.8602097e-24
3.4661441e+03 1.8658859e-24
3.4768055e+03 1.8715798e-24
3.4874996e+03 1.8772917e-24
3.4982267e+03 1.8830214e-24
3.5089867e+03 1.8887692e-24
3.5197799e+03 1.8945349e-24
3.5306062e+03 1.9003187e-24
3.5414659e+03 1.9061207e-24
3.5523589e+03 1.9119408e-24
3.5632855e+03 1.9177792e-24
3.5742456e+03 1.9236359e-24
3.5852395e+03 1.9295110e-24
3.5962672e+03 1.9354045e-24
3.6073288e+03 1.9413164e-24
3.6184244e+03 1.9472469e-24
3.6295542e+03 1.9531960e-24
3.6407182e+03 1.9591637e-24
3.6519165e+03 1.9651501e-24
3.6631493e+03 1.9711553e-24
3.6744166e+03 1.9771793e-24
3.6857186e+03 1.9832222e-24
3.6970553e+03 1.9892841e-24
3.7084270e+03 1.9953649e-24
3.7198336e+03 2.0014648e-24
3.7312752e+03 2.0075839e-24
3.7427521e+03 2.0137221e-24
3.7542643e+03 2.0198795e-24
3.7658119e+03 2.0260563e-24
3.7773950e+03 2.0322526e-24
3.7890137e+03 2.0384680e-24
3.8006682e+03 2.0447029e-24
3.8123585e+03 2.0509574e-24
3.8240848e+03 2.0572316e-24
3.8358471e+03 2.0635254e-24
3.8476456e+03 2.0698389e-24
3.8594804e+03 2.0761723e-24
3.8713516e+03 2.0825254e-24
3.8832594e+03 2.0888985e-24
3.8952037e+03 2.0952916e-24
3.9071848e+03 2.1017047e-24
3.9192028e+03 2.1081379e-24
3.9312577e+03 2.1145913e-24
3.9433497e+03 2.1210649e-24
3.9554788e+03 2.1275588e-24
3.9676453e+03 2.1340730e-24
3.9798493e+03 2.1406077e-24
3.9920907e+03 2.1471628e-24
4.0043698e+03 2.1537385e-24
4.0166867e+03 2.1603348e-24
4.0290414e+03 2.1669518e-24
4.0414342e+03 2.1735895e-24
4.0538651e+03 2.1802480e-24
4.0663342e+03 2.1869274e-24
4.0788417e+03 2.1936278e-24
4.0913876e+03 2.2003491e-24
4.1039721e+03 2.2070915e-24
4.1165954e+03 2.2138551e-24
4.1292574e+03 2.2206398e-24
4.1419584e+03 2.2274458e-24
4.1546985e+03 2.2342732e-24
4.1674778e+03 2.2411220e-24
4.1802963e+03 2.2479922e-24
4.1931543e+03 2.2548840e-24
4.2060519e+03 2.2617976e-24
4.2189891e+03 2.2687324e-24
4.2319661e+03 2.2756893e-24
4.2449830e+03 2.2826679e-24
4.2580400e+03 2.2896684e-24
4.2711371e+03 2.2966908e-24
4.2842745e+03 2.3037353e-24
4.2974524e+03 2.3108019e-24
4.3106707e+03 2.3178906e-24
4.3239297e+03 2.3250016e-24
4.3372295e+03 2.3321349e-24
4.3505702e+03 2.3392905e-24
4.3639519e+03 2.3464686e-24
4.3773748e+03 2.3536692e-24
4.3908390e+03 2.3608924e-24
4.4043446e+03 2.3681383e-24
4.4178918e+03 2.3754069e-24
4.4314806e+03 2.3826983e-24
4.4451112e+03 2.3900125e-24
4.4587837e+03 2.3973498e-24
4.4724983e+03 2.4047100e-24
4.4862551e+03 2.4120933e-24
4.5000541e+03 2.4194998e-24
4.5138957e+03 2.4269296e-24
4.5277798e+03 2.4343827e-24
4.5417066e+03 2.4418591e-24
4.5556762e+03 2.4493590e-24
4.5696888e+03 2.4568825e-24
4.5837446e+03 2.4644296e-24
4.5978435e+03 2.4720004e-24
4.6119858e+03 2.4795949e-24
4.6261716e+03 2.4872134e-24
4.6404011e+03 2.4948556e-24
4.6546743e+03 2.5025219e-24
4.6689914e+03 2.5102122e-24
4.6833526e+03 2.5179268e-24
4.6977579e+03 2.5256655e-24
4.7122075e+03 2.5334286e-24
4.7267016e+03 2.5412160e-24
4.7412403e+03 2.5490279e-24
4.7558236e+03 2.5568644e-24
4.7704519e+03 2.5647254e-24
4.7851251e+03 2.5726112e-24
4.7998435e+03 2.5805217e-24
4.8146071e+03 2.5884571e-24
4.8294162e+03 2.5964174e-24
4.8442708e+03 2.6044028e-24
4.8591711e+03 2.6124132e-24
4.8741172e+03 2.6204489e-24
4.8891093e+03 2.6285097e-24
4.9041475e+03 2.6365960e-24
4.9192319e+03 2.6447076e-24
4.9343628e+03 2.6528448e-24
4.9495402e+03 2.6610075e-24
4.9647643e+03 2.6691959e-24
4.9800352e+03 2.6774101e-24
4.9953531e+03 2.6856501e-24
5.0107181e+03 2.6939160e-24
5.0261303e+03 2.7022079e-24
5.0415900e+03 2.7105269e-24
5.0570972e+03 2.7188701e-24
5.0726521e+03 2.7272406e-24
5.0882549e+03 2.7356373e-24
5.1039056e+03 2.7440606e-24
5.1196045e+03 2.7525103e-24
5.1353517e+03 2.7609866e-24
5.1511473e+03 2.7694896e-24
5.1669915e+03 2.7780194e-24
5.1828844e+03 2.7865761e-24
5.1988262e+03 2.7951597e-24
5.2148171e+03 2.8037703e-24
5.2308571e+03 2.8124080e-24
5.2469465e+03 2.8210730e-24
5.2630854e+03 2.8297653e-24
5.2792739e+03 2.8384849e-24
5.2955122e+03 2.8472321e-24
5.3118004e+03 2.8560068e-24
5.3281387e+03 2.8648091e-24
5.3445273e+03 2.8736393e-24
5.3609663e+03 2.8824972e-24
5.3774559e+03 2.8913831e-24
5.3939962e+03 2.9002970e-24
5.4105874e+03 2.9092391e-24
5.4272296e+03 2.9182093e-24
5.4439230e+03 2.9272078e-24
5.4606677e+03 2.9362350e-24
5.4774639e+03 2.9452902e-24
5.4943118e+03 2.9543742e-24
5.5112116e+03 2.9634869e-24
5.5281633e+03 2.9726283e-24
5.5451671e+03 2.9817986e-24
5.5622233e+03 2.9909979e-24
5.5793319e+03 3.0002262e-24
5.5964931e+03 3.0094837e-24
5.6137071e+03 3.0187704e-24
5.6309741e+03 3.0280865e-24
5.6482942e+03 3.0374320e-24
5.6656675e+03 3.0468071e-24
5.6830943e+03 3.0562118e-24
5.7005747e+03 3.0656462e-24
5.7181088e+03 3.0751104e-24
5.7356969e+03 3.0846046e-24
5.7533391e+03 3.0941289e-24
5.7710356e+03 3.1036832e-24
5.7887865e+03 3.1132678e-24
5.8065919e+03 3.1228827e-24
5.8244522e+03 3.1325281e-24
5.8423674e+03 3.1422042e-24
5.8603377e+03 3.1519109e-24
5.8783632e+03 3.1616484e-24
5.8964443e+03 3.1714167e-24
5.9145809e+03 3.1812159e-24
5.9327733e+03 3.1910462e-24
5.9510217e+03 3.2009077e-24
5.9693262e+03 3.2108004e-24
5.9876870e+03 3.2207245e-24
6.0061042e+03 3.2306801e-24
6.0245781e+03 3.2406672e-24
6.0431089e+03 3.2506860e-24
6.0616966e+03 3.2607366e-24
6.0803416e+03 3.2708191e-24
6.0990438e+03 3.2809336e-24
6.1178036e+03 3.2910803e-24
6.1366211e+03 3.3012591e-24
6.1554965e+03 3.3114703e-24
6.1744299e+03 3.3217139e-24
6.1934216e+03 3.3319901e-24
6.2124717e+03 3.3422989e-24
6.2315804e+03 3.3526406e-24
6.2507478e+03 3.3630151e-24
6.2699742e+03 3.3734226e-24
6.2892598e+03 3.3838632e-24
6.3086046e+03 3.3943370e-24
6.3280090e+03 3.4048442e-24
6.3474731e+03 3.4153848e-24
6.3669970e+03 3.4259590e-24
6.3865810e+03 3.4365669e-24
6.4062252e+03 3.4472085e-24
6.4259298e+03 3.4578841e-24
6.4456951e+03 3.4685937e-24
6.4655211e+03 3.4793375e-24
6.4854081e+03 3.4901155e-24
6.5053563e+03 3.5009279e-24
6.5253659e+03 3.5117749e-24
6.5454370e+03 3.5226564e-24
6.5655698e+03 3.5335727e-24
6.5857646e+03 3.5445239e-24
6.6060215e+03 3.5555100e-24
6.6263406e+03 3.5665313e-24
6.6467223e+03 3.5775877e-24
6.6671667e+03 3.5886796e-24
6.6876740e+03 3.5998069e-24
6.7082443e+03 3.6109698e-24
6.7288779e+03 3.6221685e-24
6.7495750e+03 3.6334030e-24
6.7703357e+03 3.6446735e-24
6.7911603e+03 3.6559800e-24
6.8120489e+03 3.6673229e-24
6.8330018e+03 3.6787020e-24
6.8540192e+03 3.6901177e-24
6.8751012e+03 3.7015700e-24
6.8962480e+03 3.7130591e-24
6.9174599e+03 3.7245850e-24
6.9387370e+03 3.7361479e-24
6.9600796e+03 3.7477480e-24
6.9814878e+03 3.7593854e-24
7.0029619e+03 3.7710602e-24
7.0245020e+03 3.7827725e-24
7.0461083e+03 3.7945225e-24
7.0677812e+03 3.8063103e-24
7.0895207e+03 3.8181361e-24
7.1113270e+03 3.8300000e-24
7.1332004e+03 3.8419021e-24
7.1551412e+03 3.8538426e-24
7.1771494e+03 3.8658215e-24
7.1992252e+03 3.8778392e-24
7.2213690e+03 3.8898956e-24
7.2435809e+03 3.9019909e-24
7.2658612e+03 3.9141254e-24
7.2882099e+03 3.9262990e-24
7.3106274e+03 3.9385120e-24
7.3331139e+03 3.9507645e-24
7.3556695e+03 3.9630567e-24
7.3782945e+03 3.9753886e-24
7.4009891e+03 3.9877606e-24
7.4237535e+03 4.0001726e-24
7.4465879e+03 4.0126248e-24
7.4694925e+03 4.0251175e-24
7.4924676e+03 4.0376507e-24
7.5155134e+03 4.0502246e-24
7.5386300e+03 4.0628394e-24
7.5618178e+03 4.0754952e-24
7.5850769e+03 4.0881921e-24
7.6084075e+03 4.1009304e-24
7.6318099e+03 4.1137102e-24
7.6552842e+03 4.1265316e-24
7.6788308e+03 4.1393948e-24
7.7024498e+03 4.1522999e-24
7.7261414e+03 4.1652472e-24
7.7499060e+03 4.1782367e-24
7.7737436e+03 4.1912688e-24
7.7976545e+03 4.2043434e-24
7.8216390e+03 4.2174608e-24
7.8456972e+03 4.2306211e-24
7.8698295e+03 4.2438246e-24
7.8940359e+03 4.2570713e-24
7.9183169e+03 4.2703615e-24
7.9426725e+03 4.2836954e-24
7.9671030e+03 4.2970730e-24
7.9916087e+03 4.3104946e-24
8.0161898e+03 4.3239604e-24
8.0408464e+03 4.3374705e-24
8.0655789e+03 4.3510251e-24
8.0903875e+03 4.3646244e-24
8.1152724e+03 4.3782686e-24
8.1402338e+03 4.3919579e-24
8.1652720e+03 4.4056923e-24
8.1903872e+03 4.4194723e-24
8.2155797e+03 4.4332978e-24
8.2408496e+03 4.4471691e-24
8.2661973e+03 4.4610864e-24
8.2916230e+03 4.4750499e-24
8.3171268e+03 4.4890598e-24
8.3427091e+03 4.5031163e-24
8.3683701e+03 4.5172196e-24
8.3941100e+03 4.5313698e-24
8.4199291e+03 4.5455672e-24
8.4458276e+03 4.5598120e-24
8.4718058e+03 4.5741044e-24
8.4978639e+03 4.5884446e-24
8.5240021e+03 4.6028327e-24
8.5502207e+03 4.6172691e-24
8.5765200e+03 4.6317539e-24
8.6029001e+03 4.6462874e-24
8.6293614e+03 4.6608697e-24
8.6559041e+03 4.6755011e-24
8.6825285e+03 4.6901818e-24
8.7092347e+03 4.7049120e-24
8.7360231e+03 4.7196920e-24
8.7628938e+03 4.7345219e-24
8.7898472e+03 4.7494021e-24
8.8168836e+03 4.7643327e-24
8.8440030e+03 4.7793140e-24
8.8712059e+03 4.7943462e-24
8.8984925e+03 4.8094296e-24
8.9258630e+03 4.8245644e-24
8.9533177e+03 4.8397508e-24
8.9808568e+03 4.8549892e-24
9.0084807e+03 4.8702797e-24
9.0361895e+03 4.8856226e-24
9.0639835e+03 4.9010182e-24
9.0918630e+03 4.9164668e-24
9.1198283e+03 4.9319685e-24
9.1478796e+03 4.9475238e-24
9.1760172e+03 4.9631328e-24
9.2042413e+03 4.9787958e-24
9.2325522e+03 4.9945132e-24
9.2609503e+03 5.0102851e-24
9.2894356e+03 5.0261119e-24
9.3180086e+03 5.0419939e-24
9.3466695e+03 5.0579314e-24
9.3754185e+03 5.0739247e-24
9.4042560e+03 5.0899741e-24
9.4331821e+03 5.1060799e-24
9.4621973e+03 5.1222424e-24
9.4913016e+03 5.1384619e-24
9.5204955e+03 5.1547388e-24
9.5497792e+03 5.1710734e-24
9.5791530e+03 5.1874660e-24
9.6086171e+03 5.2039171e-24
9.6381718e+03 5.2204268e-24
9.6678175e+03 5.2369957e-24
9.6975543e+03 5.2536240e-24
9.7273826e+03 5.2703121e-24
9.7573027e+03 5.2870604e-24
9.7873147e+03 5.3038693e-24
9.8174191e+03 5.3207391e-24
9.8476161e+03 5.3376703e-24
9.8779060e+03 5.3546633e-24
9.9082890e+03 5.3717185e-24
9.9387655e+03 5.3888363e-24
9.9693357e+03 5.4060171e-24
1.0000000e+04 5.4232613e-24


==> data/ET_corr_lr_low_basis_vs_lnl_combined_results.csv <==
# basis fun,max log like
110,1747398.1
450,1780949.9
210,1761750.0
120,1747737.5
660,1784249.0
180,1756570.1
320,1778744.5
510,1782036.0
100,1746881.8
200,1759394.0
470,1781273.0
590,1783474.0
240,1766780.1
620,1783741.5
570,1783114.5
280,1774206.9
490,1781472.2
550,1782929.1
300,1777287.6
160,1752182.1
440,1780922.6
390,1780436.5
170,1753886.9
610,1783635.4
600,1783511.2
230,1765914.5
330,1779076.5
410,1780661.5
420,1780784.6
650,1784113.5
260,1771273.1
360,1780069.9
370,1780170.5
220,1763666.5
640,1784090.9
270,1772663.0
400,1780602.6
150,1750753.4
680,1784464.0
380,1780253.1
700,1784658.0
140,1750172.2
630,1783791.5
130,1748250.9
690,1784526.0
460,1781159.6
310,1778073.5
580,1783252.0
670,1784304.0
480,1781436.1
250,1769117.9
530,1782407.4
520,1782182.8
340,1779746.0
350,1779953.5
500,1781790.6
540,1782578.6
290,1775381.0
430,1780821.2
560,1782935.5
190,1758262.5


==> data/ET_uncorr_lr_low_basis_vs_lnl_combined_results.csv <==
# basis fun,max log like
450,1775272.8
160,1747975.5
580,1777656.9
120,1743909.6
420,1775105.6
440,1775239.0
260,1765347.2
570,1777513.6
500,1776159.2
200,1754254.2
350,1774452.5
110,1743704.1
380,1774667.2
220,1758059.5
190,1753612.5
700,1778943.4
490,1775734.2
480,1775695.5
680,1778739.5
230,1760251.9
620,1778092.5
270,1766796.0
300,1771722.5
150,1746726.1
370,1774489.6
650,1778369.8
460,1775434.5
610,1777949.6
640,1778305.0
550,1777324.2
280,1768316.9
600,1777913.4
310,1772468.2
470,1775549.6
530,1776798.5
400,1774967.2
430,1775143.2
630,1778188.8
520,1776599.4
170,1749492.2
410,1774983.6
540,1776963.5
660,1778542.5
320,1773159.8
560,1777399.6
140,1746320.8
210,1756448.5
670,1778659.1
590,1777838.9
180,1752155.2
510,1776421.1
240,1760774.8
290,1769535.8
390,1774745.8
130,1744206.8
360,1774531.6
330,1773448.5
100,1743392.0
250,1763153.9
690,1778861.2
340,1774253.8


==> data/L2_errors_var2.csv <==
var2_256_VB,var2_256_VNPC,var2_512_VB,var2_512_VNPC,var2_1024_VB,var2_1024_VNPC
0.129781113,0.101660865,0.101634551,0.103282406,0.039041392,0.068173801
0.123086627,0.12393634,0.090694643,0.120660159,0.074105499,0.110687382
0.101607502,0.111944291,0.074257811,0.114769823,0.041470065,0.117893822
0.168472996,0.103324182,0.049943695,0.089765142,0.089643809,0.08408414
0.150812336,0.087909535,0.095470892,0.078769815,0.074214174,0.083902527
0.137893886,0.096100425,0.057551975,0.088878134,0.066498343,0.060081894
0.135514389,0.164904825,0.096131506,0.073939972,0.08673341,0.067390361
0.114502935,0.088757609,0.063893457,0.073970634,0.058667751,0.080008388
0.125365561,0.159652161,0.120922864,0.134990841,0.065434582,0.057535585
0.130513152,0.122939243,0.103935782,0.078794772,0.062977861,0.087375885
0.171827747,0.12950478,0.059659876,0.09628222,0.071475823,0.098848921
0.088301684,0.163150592,0.080211753,0.104639651,0.079018436,0.061044434
0.130508952,0.101338886,0.110167065,0.113320051,0.084884208,0.058663694
0.125587019,0.182856416,0.113214226,0.106969747,0.067460174,0.068265833
0.09015405,0.116683469,0.120421778,0.078620144,0.099265652,0.063508926
0.111317562,0.118473348,0.078556744,0.138663993,0.05331863,0.072442493
0.079354039,0.111912446,0.075608799,0.091040643,0.082081441,0.07698443
0.11010668,0.113474178,0.050164756,0.092509687,0.05726803,0.066484968
0.115189943,0.107265077,0.072209318,0.085335917,0.093356021,0.104953293
0.115884707,0.096272577,0.067079804,0.131246996,0.08023016,0.129982546
0.113666837,0.121345411,0.135643846,0.129571217,0.039200044,0.082533787
0.148094472,0.127360421,0.061502187,0.097558893,0.064407988,0.099875989
0.170205983,0.131587745,0.039450369,0.090437819,0.063197248,0.064462425
0.12612412,0.153624941,0.104032438,0.106764648,0.063086374,0.108033181
0.119115554,0.164512508,0.157483739,0.109863703,0.083494181,0.0998596
0.097000594,0.107312333,0.089811179,0.091157685,0.08062889,0.073325737
0.09839911,0.130865171,0.039427195,0.131069282,0.098502941,0.100470753
0.110935822,0.111170796,0.116068468,0.140124846,0.069339392,0.098571551
0.156318075,0.109745609,0.102905805,0.09139701,0.067510974,0.072894051
0.11386273,0.186551984,0.158279723,0.134159705,0.050400514,0.07859059
0.07690995,0.114452997,0.079792227,0.099614307,0.105167427,0.114666222
0.123474894,0.107118001,0.07532848,0.102868494,0.042081508,0.076051657
0.129554824,0.077111742,0.060654109,0.142437498,0.076284242,0.122672042
0.104080456,0.173071703,0.084620602,0.1293691,0.088070042,0.096932677
0.138590458,0.127489244,0.147827503,0.096062208,0.052842099,0.065573836
0.105864957,0.118523797,0.094124822,0.113195034,0.063415811,0.06690786
0.111207343,0.113973186,0.113647788,0.109349899,0.048364659,0.087444756
0.12229162,0.147434054,0.058431897,0.103442243,0.067369282,0.0913448
0.11726304,0.178945421,0.062490038,0.136184881,0.050787071,0.110429998
0.139779584,0.130115463,0.056550831,0.091696391,0.063749604,0.093674404
0.184789736,0.110389907,0.112302548,0.093645612,0.061526914,0.083146432
0.115444555,0.097644606,0.112333229,0.112631125,0.071267284,0.095863682
0.133936651,0.117427164,0.100909651,0.177998589,0.064463751,0.092166386
0.091916558,0.085875638,0.132229866,0.099716076,0.037815043,0.052691332
0.079264582,0.123204663,0.115627761,0.149176373,0.054382032,0.058377904
0.133396359,0.110859845,0.127464447,0.09689125,0.058121376,0.081676332
0.075795777,0.105665127,0.09565005,0.093165789,0.108227723,0.082109164
0.152725467,0.239060709,0.044827132,0.134565888,0.049458207,0.060719021
0.112986871,0.138037196,0.075342151,0.132020311,0.044084294,0.135996112
0.148152625,0.105287017,0.103981902,0.102137142,0.052127096,0.10086511
0.179847369,0.084842755,0.124484946,0.053813598,0.066066717,0.074511573
0.138967429,0.182549128,0.060013951,0.0782994,0.039166155,0.089342414
0.112254102,0.129793307,0.13438402,0.055892962,0.073311812,0.072605325
0.116688324,0.273918386,0.109292644,0.102125974,0.043368662,0.114655026
0.147340255,0.167616453,0.116343567,0.098010702,0.041832068,0.097752077
0.157415653,0.12204627,0.09481678,0.109760802,0.074423841,0.108322662
0.175018856,0.104544887,0.062232702,0.0937484,0.051076062,0.088026815
0.127203955,0.107726444,0.093129202,0.093151413,0.068088593,0.075356813
0.111364695,0.171671692,0.051224472,0.104171949,0.043653943,0.078951714
0.11808301,0.080907029,0.090837582,0.135066637,0.055789469,0.093720342
0.092911736,0.092680201,0.092124754,0.070646273,0.074469091,0.107781561
0.092084896,0.122203579,0.050677838,0.071618928,0.077805019,0.067366197
0.105928262,0.128294199,0.066390087,0.095390361,0.050451767,0.082384517
0.14303237,0.153719226,0.089215989,0.111311443,0.101629866,0.104617308
0.153406022,0.158267284,0.092358293,0.053163319,0.053633594,0.08594858
0.144118667,0.110588508,0.066883502,0.072588546,0.072865223,0.06671081
0.113071499,0.143250679,0.11239288,0.086701289,0.125423333,0.077933023
0.054949509,0.106740252,0.130552897,0.090612501,0.06259643,0.098797637
0.172050135,0.077740006,0.133014167,0.073266661,0.04356283,0.091765421
0.120295034,0.111503626,0.062176032,0.104402324,0.087873422,0.091590146
0.100730659,0.124486215,0.086657633,0.087774888,0.055237705,0.074254596
0.113477625,0.15309762,0.1184236,0.082184168,0.0668938,0.053706557
0.16284695,0.128286809,0.062785966,0.091849648,0.052013174,0.089898909
0.104847859,0.07365867,0.099017069,0.107347217,0.06155233,0.101386283
0.086550679,0.132016391,0.120009403,0.089828349,0.042942687,0.067081363
0.138704314,0.170804421,0.100742471,0.111773655,0.049568326,0.097809705
0.133002185,0.101250723,0.063548966,0.114462566,0.067526647,0.088101613
0.110761461,0.250018691,0.10001386,0.070659909,0.064960194,0.069667808
0.120921928,0.119265116,0.04382392,0.096538721,0.072117975,0.066683498
0.095704231,0.115758403,0.09746979,0.085105172,0.089290439,0.100062163
0.122092409,0.156388503,0.076395708,0.094100108,0.06365045,0.061873955
0.104331892,0.108702528,0.112232929,0.076205828,0.05251641,0.084472964
0.208739633,0.13371488,0.116192794,0.082272894,0.066460546,0.08719762
0.109779169,0.124657966,0.032612664,0.129759581,0.07545761,0.08759804
0.141848315,0.149215177,0.085248517,0.150220169,0.046135645,0.083691283
0.136610258,0.092720535,0.096077446,0.121029681,0.060982724,0.09976692
0.109609212,0.172380255,0.069645042,0.124429213,0.042364394,0.079667345
0.098398226,0.092937391,0.076641406,0.098834119,0.052620513,0.077922537
0.148168192,0.086197536,0.077945,0.139224802,0.063473988,0.068559713
0.072125537,0.124831049,0.077740207,0.081860785,0.047226923,0.102480126
0.132611908,0.10988627,0.082904315,0.111711818,0.068939472,0.078163415
0.082450478,0.130832422,0.096723186,0.135855449,0.111206122,0.087590318
0.115865702,0.161548367,0.104729753,0.098564913,0.070733747,0.077510888
0.127646083,0.144503835,0.09746832,0.10577864,0.08570273,0.083623174
0.140096929,0.142913206,0.079234068,0.133693995,0.076207678,0.065086928
0.155355512,0.152353396,0.064400406,0.069446855,0.082108343,0.109157053
0.126075376,0.124491727,0.081424128,0.113374892,0.040474916,0.09546082
0.189628688,0.148879342,0.151381262,0.083041185,0.048426013,0.061843578
0.13212689,0.108107673,0.049720211,0.08298461,0.063368314,0.066432795
0.13611091,0.092086453,0.11934065,0.101183315,0.06891004,0.084083252
0.15132339,0.12004742,0.090805084,0.079305727,0.060858562,0.076105898
0.129404477,0.109237658,0.056724377,0.151396019,0.071562875,0.060962417
0.112400136,0.123326455,0.129592476,0.094047791,0.06289781,0.071080221
0.076687912,0.160806325,0.122801114,0.093253074,0.074221446,0.079579969
0.191633652,0.11292107,0.081837218,0.170144102,0.071754855,0.080619649
0.147637291,0.314308562,0.050741746,0.09255252,0.064426992,0.090835125
0.085722419,0.131799349,0.079801982,0.083006402,0.04843575,0.086385691
0.13806256,0.095632224,0.09830632,0.123485701,0.074545604,0.08929476
0.08893388,0.1007741,0.06084419,0.095983612,0.060943799,0.084094923
0.155746688,0.142446763,0.075840668,0.131692637,0.063682809,0.078795859
0.165471793,0.114514384,0.058346108,0.10658087,0.075301837,0.089825277
0.1341964,0.110945456,0.08839812,0.073357288,0.064207601,0.076338757
0.13971806,0.130503179,0.054841184,0.128467187,0.071161672,0.093555428
0.114511065,0.149119583,0.092270685,0.086583961,0.045937169,0.116496617
0.10798905,0.174544198,0.068107377,0.066184958,0.050846043,0.080140477
0.071311191,0.072940072,0.047143252,0.074590872,0.056613636,0.086507167
0.094904187,0.12454587,0.126690973,0.10476516,0.061375056,0.082588853
0.094991361,0.15775076,0.066139523,0.156807302,0.058797934,0.069390459
0.098358883,0.10878354,0.071692171,0.09323564,0.074293749,0.057332598
0.138789085,0.122667415,0.100870429,0.116033327,0.08292674,0.072931852
0.086216217,0.171829902,0.07388507,0.114118797,0.085561796,0.065527312
0.136144428,0.176579827,0.107532498,0.063124694,0.066433119,0.071471373
0.089151268,0.160597849,0.086997749,0.080541839,0.071204906,0.093143556
0.105731403,0.110543733,0.076391543,0.102568962,0.072228549,0.099458675
0.139888094,0.137105339,0.065434111,0.111798613,0.089255107,0.056128084
0.065284635,0.081201356,0.099688538,0.06831254,0.056345921,0.104510626
0.131413524,0.10726714,0.064388905,0.0856418,0.084844534,0.082855613
0.148768018,0.152591439,0.100840401,0.059210557,0.070727232,0.11045174
0.209383207,0.13142154,0.133902504,0.092993338,0.050992755,0.082523712
0.12806591,0.122423678,0.046503042,0.156709138,0.039280695,0.068913938
0.183193431,0.113802354,0.113843109,0.1389024,0.073361944,0.073364274
0.085233394,0.123495084,0.138347374,0.135836433,0.059166949,0.052300789
0.113288596,0.085135773,0.138443476,0.05664148,0.096644471,0.096488292
0.079674962,0.095141712,0.098888505,0.1131443,0.059328719,0.057521722
0.113529176,0.105517417,0.112075831,0.09866982,0.076323638,0.096634992
0.116750769,0.097898155,0.143218962,0.07729895,0.087697598,0.072748766
0.103218336,0.180479957,0.124243813,0.11954506,0.054502441,0.078298011
0.20098715,0.16921047,0.112895086,0.087422528,0.060627881,0.094710696
0.124873087,0.141970915,0.046954353,0.066801411,0.079854794,0.077645592
0.133443797,0.130751989,0.069911231,0.077365329,0.0486104,0.072817617
0.144166417,0.151879528,0.111116894,0.100249756,0.051143938,0.092184623
0.158594392,0.083323371,0.072729842,0.093771426,0.072538989,0.050326891
0.111086539,0.138949335,0.066710685,0.121806581,0.090618894,0.087559512
0.120547709,0.138547957,0.074139334,0.107245871,0.089092104,0.065022643
0.134347094,0.146683617,0.073072245,0.133467422,0.070372743,0.074948965
0.169364145,0.093348081,0.068423633,0.084133356,0.097606485,0.062362318
0.145935249,0.125492824,0.081173006,0.094567575,0.076970408,0.066530647
0.147421571,0.159884415,0.119974659,0.07504662,0.055295798,0.064591269
0.127675252,0.095031695,0.131371437,0.147140479,0.078893267,0.070564328
0.112109975,0.135578624,0.05387154,0.103829697,0.03594535,0.058781338
0.127403595,0.13146871,0.112752925,0.094647255,0.06950967,0.085816969
0.124817932,0.119886664,0.049210726,0.107629789,0.050548363,0.056628494
0.14901725,0.133531837,0.074124922,0.085423677,0.082063827,0.085458469
0.155967446,0.127264818,0.109540197,0.091331391,0.075771174,0.071620757
0.113234574,0.117027872,0.123216266,0.115870972,0.072003015,0.113875563
0.107685697,0.297902343,0.061547074,0.126247292,0.064208605,0.081359448
0.131155377,0.163547165,0.080480393,0.083678207,0.118130004,0.086457083
0.09831786,0.125189296,0.109625303,0.09612053,0.078505477,0.090034907
0.120259199,0.135346085,0.048604332,0.089522067,0.053672016,0.094504
0.139346568,0.072418851,0.089497958,0.144951501,0.034211425,0.109093132
0.132593534,0.108421619,0.120173136,0.1257548,0.053987378,0.078853496
0.126165299,0.068975719,0.129174736,0.108778271,0.080188623,0.124574513
0.138201121,0.115665732,0.074255665,0.148083985,0.094687422,0.046021741
0.186213982,0.133096978,0.047786191,0.117364016,0.049331943,0.094864928
0.144575254,0.145729113,0.070052748,0.071271335,0.08435572,0.099616233
0.176838397,0.118173064,0.093244171,0.070173741,0.055507228,0.120811999
0.140376172,0.115960676,0.111186883,0.102644051,0.069614412,0.071021297
0.112027692,0.124628137,0.088533193,0.087136133,0.078099615,0.055413988
0.128300204,0.111520933,0.086023346,0.054485289,0.078076853,0.095888255
0.112163659,0.122629237,0.101009877,0.071808165,0.052955611,0.081243406
0.104212822,0.172550194,0.091450024,0.109055607,0.059658027,0.085095111
0.099007924,0.132671359,0.117180895,0.110547849,0.071121066,0.068460959
0.089086484,0.104181021,0.053456746,0.088201452,0.051117123,0.082150887
0.15693434,0.172031656,0.100335561,0.094589049,0.047831197,0.061069146
0.125510008,0.182356733,0.118140106,0.064687005,0.067182809,0.095667703
0.099803136,0.09622116,0.048041369,0.121288823,0.061675464,0.057568183
0.101666388,0.123089363,0.091948686,0.12093431,0.066187039,0.045993314
0.188008246,0.115171015,0.072434648,0.114115864,0.072330751,0.095247893
0.157475057,0.100196336,0.091785037,0.098006823,0.055017727,0.070704951
0.088679902,0.109947132,0.070578295,0.121739963,0.075325549,0.072452377
0.094760418,0.26410181,0.082018764,0.090102772,0.041533046,0.09378934
0.095835692,0.119234919,0.116722665,0.109947697,0.047425817,0.062308788
0.136453979,0.138191153,0.085587597,0.13043727,0.07569273,0.071475601
0.161554848,0.156542167,0.091097889,0.087834533,0.041529502,0.057792123
0.152877627,0.183997688,0.097869705,0.101537312,0.0918254,0.115344554
0.09246178,0.137771594,0.144791747,0.090729273,0.076418506,0.090110915
0.138539553,0.095839644,0.150423896,0.104152251,0.064404813,0.062852923
0.061951505,0.116824117,0.086689311,0.086760986,0.088609698,0.05509515
0.111052081,0.139092349,0.12942896,0.116961491,0.058634257,0.053460754
0.077211261,0.104998245,0.151450875,0.085586039,0.079932297,0.095751823
0.083704359,0.085890473,0.084934792,0.070318828,0.079854017,0.109535873
0.120389796,0.188699638,0.099331804,0.144539354,0.054937519,0.078445635
0.138124181,0.247681544,0.071658302,0.053699391,0.056974075,0.060175238
0.162485176,0.13369856,0.048604662,0.144549809,0.040948338,0.077180372
0.063442463,0.106731132,0.089336436,0.092779135,0.043548713,0.139740673
0.099352766,0.238793085,0.131105566,0.097225964,0.092266561,0.06142385
0.108265308,0.14289481,0.088648141,0.087949029,0.048572955,0.075719847
0.117885418,0.111566737,0.089864759,0.122355356,0.065959357,0.077780728
0.139109868,0.158349763,0.061865631,0.060882183,0.059617409,0.108044025
0.102952738,0.129679087,0.088631527,0.079611059,0.061127134,0.07757176
0.184446988,0.117041932,0.066929536,0.097119885,0.045048917,0.095499672
0.095611918,0.092862362,0.141411494,0.110472575,0.072493141,0.102531991
0.120782497,0.134236613,0.088123887,0.067927275,0.05093218,0.068567858
0.117902958,0.142817576,0.146476039,0.122928237,0.048036887,0.070515986
0.094698188,0.159001929,0.069226962,0.060185341,0.069654234,0.094430851
0.079690223,0.14170823,0.11131074,0.115467682,0.074872983,0.075004348
0.197259503,0.112092524,0.051200516,0.088544136,0.056834337,0.083943731
0.127849406,0.131417794,0.087332049,0.119838837,0.069871854,0.083108723
0.106066913,0.140991965,0.089215,0.135362352,0.055753378,0.061874695
0.110390044,0.102626197,0.097581708,0.123555928,0.063258917,0.071989167
0.122237223,0.147101329,0.063288425,0.055281719,0.068533839,0.08158066
0.135917113,0.108751653,0.095009991,0.104649664,0.081511251,0.067990767
0.112106814,0.073826117,0.062760075,0.079916756,0.043228036,0.080204288
0.101952013,0.132744539,0.120899618,0.140232824,0.054083876,0.071260629
0.111370925,0.102090915,0.081872619,0.149621349,0.042790709,0.077299271
0.131572737,0.118655498,0.087280289,0.083479483,0.072952768,0.057724315
0.109151956,0.077918901,0.049689986,0.135885513,0.063494872,0.074882899
0.13623993,0.079274631,0.093302333,0.158260949,0.063773388,0.097767738
0.116661911,0.093869087,0.04684616,0.074395868,0.063327971,0.099090747
0.150276611,0.088148871,0.109732228,0.111582665,0.056681872,0.062825434
0.096986184,0.128760505,0.069937036,0.141568281,0.085935489,0.072751375
0.097198069,0.116539394,0.090030776,0.117032378,0.062412056,0.075704757
0.121778016,0.104869083,0.139324016,0.102550027,0.075844197,0.076683078
0.136844426,0.095384139,0.093479865,0.092799042,0.052122204,0.095236414
0.183907981,0.123500769,0.140587477,0.104929279,0.083770868,0.098181671
0.063981297,0.136739242,0.067813569,0.078034275,0.092515994,0.098874096
0.134297572,0.142139209,0.085596268,0.135958319,0.058848416,0.077273356
0.10636147,0.11418463,0.082859467,0.081831845,0.06216772,0.075263989
0.081062734,0.129944874,0.064012043,0.114216778,0.062656581,0.085761901
0.112307204,0.096480655,0.114064144,0.138815188,0.079521681,0.079897184
0.079303344,0.102551934,0.121365866,0.089868185,0.044018271,0.099213136
0.161934675,0.153669899,0.058353083,0.132863061,0.080016829,0.129244375
0.140174952,0.151275657,0.088697119,0.06430174,0.048011252,0.064334344
0.116108911,0.116628461,0.113271153,0.087119843,0.063455586,0.073246775
0.082546653,0.204783282,0.103041863,0.070569095,0.057282981,0.088081695
0.102458598,0.133865327,0.1184136,0.130268834,0.068503742,0.10066424
0.175382212,0.13249753,0.055781098,0.144479106,0.076627651,0.074994621
0.10965054,0.133078034,0.114988653,0.088557314,0.081429113,0.067770917
0.095617381,0.112948883,0.075749813,0.112644187,0.085564345,0.078319
0.088644493,0.106209165,0.054472412,0.111119811,0.065761804,0.068926909
0.089611792,0.119442659,0.066605656,0.088513757,0.067863987,0.115825233
0.146679305,0.154622532,0.109548492,0.129087441,0.039875956,0.084516333
0.142890748,0.215831686,0.066281996,0.104655025,0.051273831,0.077998168
0.08844055,0.094218123,0.140514346,0.109438593,0.082306568,0.097254519
0.098524061,0.12431552,0.11978033,0.078276225,0.065265597,0.095068616
0.12285647,0.12592372,0.10556395,0.126744412,0.058778951,0.063502729
0.096321605,0.11929601,0.118077974,0.107391828,0.042550191,0.090431802
0.109136998,0.15425326,0.13339056,0.106930554,0.063200133,0.074715939
0.139538653,0.113560351,0.053996161,0.125745667,0.059860472,0.071286353
0.09310355,0.121330703,0.084861889,0.089081419,0.064394828,0.072077436
0.144948449,0.088280289,0.098570021,0.125912615,0.077582532,0.06385972
0.142371553,0.117595792,0.087422452,0.087725415,0.067251259,0.114263956
0.129116188,0.133525273,0.129716778,0.087463052,0.047265639,0.097988981
0.147598775,0.134776997,0.112540876,0.079501793,0.072842696,0.093879087
0.113998116,0.136913083,0.075270403,0.102677609,0.054813384,0.108913391
0.140097822,0.124790794,0.127453986,0.109370374,0.041700848,0.071059763
0.127156852,0.147259669,0.062060683,0.106452263,0.086002427,0.079151332
0.165972492,0.300600371,0.10237573,0.160013466,0.045413955,0.091440055
0.175311867,0.129082134,0.128598062,0.146302736,0.073986444,0.056680917
0.103048455,0.120671368,0.070205702,0.058142654,0.078661175,0.07607082
0.099081743,0.141242682,0.085656086,0.097415458,0.048921775,0.086530133
0.101962238,0.172378128,0.124806314,0.084300336,0.053211913,0.045302745
0.081983311,0.140029009,0.074656186,0.084804947,0.063245944,0.096716174
0.117825736,0.158645334,0.130491499,0.069040119,0.0707,0.083536719
0.149849432,0.119296204,0.053327605,0.098251908,0.046458322,0.100960178
0.103640684,0.136138267,0.060995036,0.129863185,0.056440832,0.065927097
0.126318767,0.106245434,0.058024572,0.106832913,0.062403415,0.070609496
0.1146068,0.092006113,0.089103092,0.075824322,0.062634794,0.095101126
0.140851997,0.118331371,0.109606777,0.098877678,0.0707215,0.095673516
0.080364109,0.101216938,0.112636837,0.05202136,0.06074179,0.074315154
0.119621095,0.105651308,0.090718603,0.12183243,0.075742758,0.103091129
0.112574055,0.148181241,0.053688839,0.115751714,0.074679639,0.078811271
0.120333185,0.098671925,0.11496689,0.119770452,0.071276782,0.062891893
0.160906841,0.086401467,0.055273414,0.088718668,0.085790688,0.061195714
0.100401044,0.107275401,0.083193602,0.119613618,0.058622124,0.096661956
0.168864742,0.133644922,0.140304681,0.071729812,0.063004927,0.078627877
0.136340505,0.117907423,0.072376845,0.14548951,0.074690283,0.081721456
0.124142033,0.115588825,0.098139406,0.057924666,0.068390553,0.06622168
0.112351449,0.131397229,0.105465542,0.094152919,0.065515791,0.086409152
0.076965779,0.112388704,0.101169612,0.096581953,0.039426163,0.085072251
0.136868953,0.113865042,0.096629503,0.112764416,0.071530077,0.072599703
0.130668213,0.137396691,0.138683472,0.115997453,0.039196132,0.080899759
0.136808736,0.123593467,0.104945402,0.10406868,0.057166747,0.081608506
0.132574391,0.136399148,0.093699995,0.103682856,0.072418246,0.101098962
0.125395211,0.142610377,0.126252114,0.087449243,0.110017062,0.093701911
0.080374666,0.139566426,0.071324485,0.196221453,0.048250703,0.082167471
0.110669195,0.12772206,0.092799537,0.071840488,0.083141282,0.068654333
0.115205004,0.130095078,0.0560146,0.120959838,0.074286905,0.062754052
0.078311906,0.157582682,0.063639731,0.115764265,0.05598071,0.12559302
0.130979481,0.102507406,0.136769124,0.111758043,0.05946513,0.086537825
0.160979939,0.117926069,0.089254033,0.101921923,0.071366924,0.080496705
0.119463917,0.122906109,0.077434671,0.110127891,0.069807386,0.084885289
0.173929374,0.109946215,0.067965282,0.094933474,0.080274922,0.091337873
0.155005956,0.091303216,0.081282914,0.130549402,0.095395545,0.075278084
0.098414525,0.136734556,0.123986055,0.074729341,0.10174339,0.071925897
0.14502549,0.09403206,0.117700593,0.103092001,0.057933872,0.075050155
0.114824829,0.165549809,0.117370721,0.113781827,0.072236162,0.089340173
0.070520973,0.123005787,0.056261504,0.091075424,0.06595907,0.115560998
0.106429067,0.122469375,0.087768688,0.109148057,0.072015656,0.126331168
0.09360473,0.145484478,0.104063532,0.118071214,0.049446418,0.091085137
0.079593729,0.108444538,0.124334725,0.107376845,0.081364729,0.071574984
0.125813389,0.122333491,0.071851442,0.069096192,0.058332386,0.092879068
0.137330834,0.121237412,0.13754805,0.100815178,0.065234625,0.06266128
0.112139815,0.167345076,0.077322601,0.072538328,0.067206181,0.076239159
0.06009867,0.167488247,0.123878353,0.100493374,0.052741731,0.075490161
0.136482627,0.160182243,0.081807588,0.087489103,0.090350365,0.083283971
0.107691276,0.121304402,0.116252334,0.143666653,0.074813677,0.098280125
0.139726398,0.150583133,0.129814568,0.092410855,0.062477426,0.056117782
0.12629437,0.069060626,0.11486012,0.082465492,0.045745212,0.07941951
0.119014373,0.130234558,0.066192888,0.09150765,0.088107922,0.084296109
0.117551416,0.152068422,0.087608716,0.087499474,0.087810934,0.079557292
0.080684236,0.109751579,0.052457692,0.08175752,0.043728643,0.096161129
0.111585947,0.143269564,0.058224983,0.142429712,0.082967446,0.078872797
0.118470462,0.192622294,0.09963379,0.182154718,0.046558971,0.058337564
0.080760366,0.087405571,0.157743721,0.106675189,0.079890172,0.101430325
0.123670862,0.104854984,0.069834729,0.10949327,0.028867446,0.068814603
0.138820076,0.129812748,0.082471414,0.083241267,0.059508264,0.067865703
0.120482091,0.147055997,0.070339356,0.072973119,0.057891875,0.125531475
0.120862556,0.094431229,0.115896121,0.081753472,0.059771124,0.102922433
0.115761675,0.116360559,0.149662872,0.101329214,0.061900362,0.07637252
0.075594878,0.164849767,0.083778404,0.096530053,0.057638199,0.118298688
0.108078365,0.112061185,0.130000279,0.112391196,0.064626996,0.07945662
0.15316396,0.074334117,0.068779125,0.138300576,0.041219721,0.088637263
0.116091043,0.124123462,0.091215312,0.164094039,0.059288449,0.072275268
0.116344593,0.136047518,0.073272133,0.114293989,0.066675217,0.078243644
0.052381023,0.101614439,0.081356943,0.099181636,0.066021428,0.073147661
0.141377682,0.144234678,0.142718192,0.106059843,0.087930444,0.083944186
0.141928029,0.153503295,0.057210801,0.134804968,0.059902917,0.090093991
0.12263889,0.104874411,0.112410454,0.076924662,0.096967772,0.085156974
0.135428957,0.140966275,0.131643163,0.067128418,0.048093939,0.078698365
0.121034728,0.116701856,0.070576499,0.094072165,0.060149447,0.09805449
0.113122096,0.112360252,0.108702027,0.084430405,0.063136798,0.057463817
0.128982616,0.08812388,0.042484233,0.068772215,0.055105969,0.075038024
0.076842795,0.090130762,0.120145703,0.096923097,0.063380952,0.092197336
0.128418528,0.105197946,0.112433616,0.060082594,0.076318964,0.0580895
0.122515959,0.129138481,0.110950385,0.102267399,0.064826551,0.062883809
0.161411716,0.098143352,0.10948989,0.126869189,0.046372699,0.068845239
0.094203598,0.146055271,0.115384234,0.072705444,0.070139271,0.070070141
0.185473528,0.10239548,0.102371639,0.13475017,0.048036282,0.099077755
0.148813582,0.11541657,0.081707609,0.072061091,0.046005252,0.094272143
0.14544982,0.129874249,0.083536637,0.094251235,0.090971607,0.089353898
0.133169051,0.117211872,0.072248758,0.101876832,0.068924172,0.075767538
0.118080261,0.124386666,0.087996843,0.113073722,0.057278902,0.073956787
0.108525343,0.13492377,0.06913205,0.09231528,0.064417371,0.084909549
0.15070469,0.151847535,0.054384521,0.108330447,0.056991086,0.070139657
0.125167686,0.106259083,0.064382837,0.087180444,0.099715142,0.063324764
0.119413694,0.127712079,0.106853715,0.126578196,0.073506225,0.100227705
0.113228336,0.160166119,0.077787836,0.090962571,0.122496636,0.070448042
0.143747587,0.122365609,0.069103304,0.05574695,0.057718948,0.070025853
0.177578247,0.099704652,0.048124561,0.10162385,0.058272636,0.095501937
0.12764149,0.12959531,0.088011269,0.09841868,0.074998424,0.070876773
0.124284226,0.119941152,0.062304129,0.121084611,0.048344079,0.08953113
0.180962484,0.10063601,0.054461012,0.199545297,0.060255142,0.089690394
0.112182405,0.138057311,0.129173839,0.103698794,0.09835616,0.094819302
0.1312758,0.136896412,0.119274744,0.077885739,0.044857513,0.112696645
0.103109762,0.096809953,0.082524475,0.164897771,0.057635939,0.091610217
0.0635487,0.109394159,0.106285669,0.143023569,0.078582192,0.083354671
0.060570575,0.125903515,0.113613488,0.106389995,0.070974535,0.088046822
0.093029625,0.166941525,0.119027364,0.173028371,0.060546334,0.122861342
0.109875326,0.090322643,0.058160522,0.076272503,0.088668553,0.107196714
0.14809104,0.179004018,0.073947363,0.114360569,0.043448813,0.090836441
0.101175475,0.078640214,0.076791362,0.122167344,0.070001695,0.078522617
0.130853215,0.095393264,0.059201521,0.11153516,0.059989605,0.074438398
0.115341526,0.08486992,0.09862846,0.129934254,0.054174835,0.087751223
0.110196167,0.137115177,0.111982965,0.049140665,0.061902693,0.100534579
0.145286333,0.100693244,0.060732712,0.094857919,0.054150896,0.076368497
0.091411535,0.143763779,0.115802389,0.103164758,0.074073611,0.068954078
0.108525092,0.120684928,0.085359314,0.10476208,0.048328551,0.120039944
0.047765552,0.108260537,0.074681599,0.109695288,0.077064901,0.088539636
0.084408528,0.149163452,0.089818419,0.101255217,0.033962602,0.099026952
0.149115253,0.133781696,0.130681907,0.115237649,0.103231363,0.090021252
0.101768984,0.113048905,0.067094353,0.133907187,0.080434258,0.072181902
0.122090258,0.128767173,0.072561416,0.101770655,0.094343855,0.098056152
0.105059601,0.09037008,0.094961741,0.120067893,0.098965997,0.077667795
0.129204792,0.102265874,0.114388505,0.098775832,0.065986414,0.057917368
0.104787256,0.106780099,0.082269213,0.086047237,0.078727789,0.08945723
0.101875397,0.158157737,0.040541271,0.102251713,0.093796782,0.102883865
0.166243291,0.148714759,0.074616799,0.151925512,0.08158672,0.08700804
0.154394758,0.106179567,0.134386724,0.094188056,0.058702213,0.077039146
0.103031263,0.132522701,0.055132161,0.110307064,0.053403545,0.098836003
0.112971874,0.100568506,0.118329063,0.082312648,0.095917455,0.095679064
0.133717212,0.123434673,0.039314104,0.125764102,0.058793576,0.074472862
0.134658999,0.13038316,0.061180153,0.131832535,0.081575348,0.0745669
0.185573078,0.121073713,0.061475763,0.087975709,0.066004697,0.095131508
0.092484778,0.112284667,0.090141681,0.093114636,0.041208086,0.073329916
0.052304348,0.092746691,0.065123839,0.081410636,0.060332383,0.052760005
0.089036713,0.202404339,0.116699933,0.117652169,0.061116349,0.060204167
0.117409916,0.13361698,0.081640389,0.099614204,0.079100761,0.07360823
0.148864192,0.088572032,0.077375086,0.119235917,0.057259357,0.089538051
0.114510129,0.113254005,0.081476847,0.092268807,0.098972269,0.094028099
0.109265328,0.13863036,0.122073518,0.096770602,0.067397902,0.080256893
0.111580614,0.119196959,0.099217376,0.081078467,0.081837286,0.072827177
0.138772505,0.132175788,0.10124339,0.109285155,0.057013734,0.070345144
0.109305385,0.113914796,0.074517812,0.11221283,0.04034233,0.066219563
0.059321595,0.105152933,0.076005186,0.091858354,0.056037561,0.084054711
0.135317754,0.15811991,0.094727602,0.124984743,0.042981665,0.072833576
0.09046974,0.129285379,0.047805537,0.101152365,0.063713825,0.06261929
0.152157931,0.079533303,0.050153804,0.138248097,0.06884671,0.083932226
0.135681925,0.178583168,0.114831009,0.073619547,0.092356356,0.097633246
0.161330039,0.172564233,0.074273572,0.160265715,0.062793888,0.084897158
0.09612409,0.099413841,0.067678905,0.084147926,0.063270941,0.059941859
0.102508882,0.088457793,0.134393054,0.115689474,0.08578522,0.089939681
0.158504311,0.110003626,0.062879946,0.066732351,0.055212748,0.114343137
0.135411125,0.16375945,0.086619126,0.125023622,0.084661286,0.067799053
0.069845208,0.121556194,0.071994334,0.093675356,0.060157283,0.07644605
0.103434458,0.131363482,0.084274765,0.14307236,0.07566262,0.070129034
0.118085185,0.090938899,0.12155349,0.116828649,0.050536094,0.087383116
0.136884352,0.097943828,0.097436777,0.089665306,0.066443998,0.051934381
0.097806937,0.096863094,0.107973705,0.179397005,0.063634668,0.053778285
0.186650438,0.132453279,0.102026506,0.07537119,0.077067332,0.066755073
0.101991003,0.105531783,0.11574337,0.093340312,0.049418103,0.075217218
0.162808126,0.134365819,0.061998369,0.082103176,0.073926139,0.077190533
0.088887556,0.248819617,0.136953505,0.10099756,0.066811244,0.09678578
0.130268463,0.182684737,0.097772202,0.113795764,0.07732952,0.077684576
0.101955271,0.139865775,0.074409175,0.064142464,0.083426147,0.070766143
0.097665217,0.226016525,0.061553748,0.111822147,0.072465246,0.059239855
0.133718663,0.137368939,0.055041755,0.096729649,0.04658955,0.076228208
0.097675375,0.129619061,0.110250431,0.120053835,0.064649968,0.114243983
0.129017649,0.080540825,0.144759008,0.118331668,0.09846884,0.099273402
0.149368438,0.083690098,0.135975527,0.128751151,0.061102554,0.085489246
0.131821938,0.134122249,0.064003392,0.093850315,0.060283183,0.085428925
0.128244199,0.130264516,0.136121071,0.101550139,0.078193498,0.106722791
0.098107008,0.120901569,0.076222234,0.103134345,0.088143413,0.067209009
0.108441837,0.121880332,0.094312079,0.085961086,0.061189353,0.048354347
0.137365531,0.174497406,0.128987276,0.083840059,0.072993949,0.084350673
0.075388586,0.147425093,0.115709522,0.085583565,0.071884734,0.102841249
0.1276701,0.146862174,0.077358795,0.074857739,0.065064674,0.075948194
0.141314839,0.139178644,0.116439594,0.115594318,0.069575958,0.101692879
0.089405441,0.113057471,0.096561195,0.172489153,0.064276437,0.064114324
0.095757565,0.132044854,0.041810944,0.091884301,0.063066678,0.074193711
0.102660881,0.117080194,0.135486381,0.081177325,0.056447184,0.045116865
0.110478104,0.135550271,0.07284186,0.095396566,0.045777051,0.077246336
0.077153482,0.173820909,0.089350073,0.102261726,0.099544253,0.100055945
0.082232817,0.125453262,0.069836437,0.083810868,0.06372437,0.062548987
0.113399844,0.136581043,0.116145522,0.088305566,0.047433469,0.097332097
0.115271669,0.107635727,0.09167999,0.11102942,0.05152961,0.080565449
0.121753658,0.180490806,0.089000797,0.147118484,0.060492115,0.074116867
0.061070825,0.126584396,0.069437053,0.100335524,0.040418452,0.084638076
0.069630258,0.127718876,0.108443284,0.10677986,0.092616672,0.078453874
0.078123782,0.098382639,0.097729804,0.086814943,0.068882773,0.075480888
0.138122178,0.112876684,0.053719854,0.096756845,0.059168396,0.074018582
0.138124364,0.113856232,0.102267369,0.112521224,0.064695445,0.085035413
0.158305159,0.12509777,0.124381395,0.086440047,0.038250167,0.088646678
0.039960636,0.141678519,0.095975358,0.062434265,0.06065936,0.100054254
0.14812245,0.123954126,0.106667509,0.114007005,0.076710324,0.071004349
0.0944315,0.160127359,0.092326383,0.132715603,0.085557167,0.067651508
0.103851692,0.105003435,0.065201882,0.107424514,0.053478761,0.07400864
0.143334135,0.134929702,0.10985178,0.094367352,0.079484511,0.063960198
0.132655644,0.114674919,0.112354194,0.104450539,0.076691674,0.142341424
0.094106514,0.127357057,0.075569808,0.086318654,0.06144004,0.102803329
0.170441724,0.118991997,0.124059003,0.118436473,0.084297644,0.101748578
0.141333199,0.133524843,0.097155659,0.094655105,0.070810177,0.079825023
0.071652395,0.117840261,0.058997823,0.131007962,0.110359018,0.065671442
0.173677995,0.129086696,0.085668014,0.094866663,0.048300352,0.097394003
0.154069149,0.129839337,0.059229227,0.111672033,0.077363392,0.052560905
0.118508334,0.100546856,0.060941609,0.112017286,0.037070188,0.059578562
0.133223381,0.116940282,0.097495043,0.135845867,0.047652318,0.090409477
0.163498125,0.1063103,0.045822958,0.060998772,0.044513364,0.070228881
0.127010004,0.166331854,0.077187649,0.122574663,0.074320285,0.057234716
0.123994216,0.087351737,0.091594039,0.097694255,0.060354103,0.048158388
0.049464426,0.128722114,0.053937868,0.106181786,0.076620436,0.071533539
0.120934194,0.156461798,0.080417534,0.139495147,0.047861621,0.090941179
0.181062996,0.114073949,0.117907709,0.076112338,0.095362408,0.089558191
0.141084948,0.232695726,0.075716629,0.071252029,0.070206768,0.086504839
0.124264802,0.109134894,0.143443815,0.121039513,0.077441531,0.109448173
0.087038984,0.098739352,0.071075384,0.1006652,0.056095318,0.068623502
0.132012406,0.162645354,0.108393418,0.115042359,0.067612032,0.073458562
0.147721484,0.103778424,0.088387334,0.134911005,0.066142243,0.077947806
0.089238062,0.139307279,0.108245192,0.104532329,0.053766166,0.07673176
0.130596304,0.108014904,0.066657601,0.1018121,0.056882909,0.086756484
0.135727891,0.124636402,0.055900881,0.080354833,0.08991549,0.086675765
0.109373805,0.133411355,0.068719249,0.094060863,0.059373044,0.084417178
0.144227075,0.149711098,0.093284935,0.123235706,0.142336527,0.08709759
0.136135118,0.102509831,0.131617742,0.097317788,0.060711244,0.085320157
0.08712056,0.129535945,0.065126013,0.119117827,0.077318922,0.086106678
0.146579066,0.132204938,0.137872098,0.106816534,0.078180707,0.080206468
0.112036563,0.113492141,0.090176296,0.118018455,0.043556284,0.080391839
0.070121967,0.083806166,0.135525491,0.091025908,0.083655957,0.089967819
0.069085311,0.148195839,0.078110146,0.094678926,0.038850706,0.104872171
0.076565948,0.119394639,0.053889461,0.073834486,0.078566581,0.088579292
0.118629132,0.081461948,0.074625111,0.102731371,0.07636476,0.058481745
0.12337945,0.130584798,0.097864542,0.091730822,0.071132588,0.06732686
0.109028192,0.158903558,0.14751917,0.085413594,0.072377993,0.077791535
0.127986956,0.154635295,0.129643465,0.067787114,0.094273389,0.074571258
0.208242015,0.148631658,0.078704412,0.119201494,0.06479496,0.107678371
0.160963818,0.149696776,0.138840701,0.093972043,0.061449392,0.087307031
0.05829004,0.159991134,0.121435032,0.090170388,0.059741822,0.090998463
0.108252887,0.131365935,0.091173069,0.082042894,0.058925285,0.086996094
0.128257391,0.137756858,0.089278173,0.128435888,0.066836925,0.080645317
0.078884668,0.1236358,0.062654316,0.114823556,0.045035822,0.043493747
0.147904694,0.131381984,0.142897618,0.09409782,0.064801246,0.053615929
0.074653627,0.151638605,0.107186056,0.135678117,0.044535949,0.082586342
0.134511385,0.128851082,0.050988913,0.084389704,0.051124831,0.060330845
0.154192009,0.110570847,0.052661311,0.111607935,0.071189012,0.053912394
0.154630937,0.139531643,0.080630199,0.097950386,0.06034554,0.085391955
0.113121098,0.102518073,0.08184364,0.095078569,0.043499115,0.066665769
0.118084596,0.102133909,0.104054617,0.096696038,0.094626806,0.105697116
0.137935647,0.145817392,0.143188391,0.071640874,0.072428181,0.105505458
0.136153435,0.130077086,0.090605963,0.120110742,0.072471896,0.074647662
0.130527999,0.13670216,0.062391487,0.108297418,0.070851684,0.071758958


==> data/L2_errors_vma1.csv <==
vma1_256_VB,vma1_256_VNPC,vma1_512_VB,vma1_512_VNPC,vma1_1024_VB,vma1_1024_VNPC
0.160862944,0.134956397,0.155047668,0.054190886,0.053357936,0.084527608
0.124776427,0.09333394,0.08617032,0.049172182,0.070119094,0.049646975
0.165429179,0.097671885,0.085970779,0.076492554,0.086971117,0.042520975
0.093306992,0.100372752,0.113391071,0.078034539,0.053759016,0.060657312
0.079178542,0.090849387,0.139576496,0.042427303,0.073545392,0.086081067
0.165811437,0.090334882,0.092990441,0.130441743,0.047166957,0.090374836
0.114369628,0.083437926,0.095683312,0.066197654,0.077809198,0.062654262
0.096972987,0.061305658,0.097443998,0.098135979,0.080324131,0.056581286
0.183897583,0.063108569,0.087660809,0.055931129,0.084391419,0.080104029
0.103966914,0.077094024,0.098502018,0.047273206,0.063938108,0.060095913
0.293763127,0.088901399,0.148813652,0.064612908,0.074660167,0.121802985
0.170233231,0.086419305,0.122865501,0.080672659,0.061555578,0.058097491
0.222520974,0.088017988,0.102164455,0.083607088,0.062536008,0.081416767
0.252327047,0.137196953,0.075115167,0.053528083,0.070825242,0.053377935
0.092230449,0.113981904,0.083165775,0.06332141,0.106769379,0.054874448
0.163042891,0.09606736,0.100889809,0.081259639,0.040920894,0.044875484
0.100271316,0.08323851,0.215193837,0.067928443,0.056774217,0.070703161
0.215024304,0.096554662,0.110985126,0.084182453,0.061308015,0.049003212
0.17361422,0.095449872,0.074525427,0.099129261,0.049236068,0.057667281
0.091845205,0.129576265,0.092029153,0.082546342,0.068408971,0.057061083
0.133144095,0.059997788,0.141969323,0.069250312,0.096308871,0.044397358
0.084413744,0.111228157,0.080186783,0.088096819,0.058810456,0.076975758
0.153060558,0.099771883,0.072817371,0.096219987,0.097162649,0.067440721
0.149284051,0.094559452,0.080744556,0.059532725,0.074213618,0.098301342
0.109346637,0.041749071,0.137952819,0.090113278,0.073872817,0.061534545
0.110834718,0.072360377,0.114025909,0.111434816,0.062006543,0.074681022
0.119047653,0.105600453,0.147989159,0.109574411,0.055400594,0.042919652
0.1353957,0.087095466,0.104542915,0.05049349,0.076937028,0.056024915
0.108837718,0.137654299,0.177882518,0.068222849,0.072258654,0.076042847
0.105705508,0.086051266,0.075983216,0.046029212,0.04712338,0.061758851
0.104899969,0.051691238,0.08981441,0.164243434,0.078959246,0.062478983
0.175921546,0.06496066,0.098724741,0.056665931,0.064267062,0.031110925
0.139489189,0.085860209,0.147229361,0.061885749,0.06716084,0.061532254
0.139369568,0.097758574,0.085570533,0.03807883,0.043339544,0.092911888
0.15112077,0.136725109,0.092244997,0.103063993,0.104875317,0.054808333
0.162866912,0.097788838,0.078417192,0.097127127,0.086939633,0.070688919
0.104869981,0.069597052,0.088138935,0.053887428,0.074277735,0.069217065
0.15431723,0.126093114,0.081233698,0.1141722,0.097666082,0.061261513
0.151993284,0.065409457,0.14890275,0.050710475,0.063760655,0.059944267
0.104453506,0.13888676,0.082593136,0.073462814,0.056587401,0.080755425
0.173189789,0.059344363,0.165760528,0.038245016,0.115225048,0.063490774
0.078279975,0.135671833,0.067453751,0.089092639,0.065494709,0.054578667
0.135634044,0.115721782,0.127578803,0.085738767,0.059803944,0.03337231
0.227929911,0.123588636,0.112713135,0.069682016,0.074639629,0.059002373
0.117828969,0.082703602,0.116863337,0.081893587,0.068912883,0.095992089
0.102785134,0.09450126,0.101926592,0.051161457,0.099014151,0.05545347
0.114566117,0.068142726,0.08243842,0.058878522,0.073529766,0.067300199
0.112780069,0.068062309,0.104185189,0.093776508,0.07572006,0.059850673
0.133516137,0.106355289,0.117448277,0.063312785,0.062052994,0.074802866
0.129279907,0.0481501,0.079619832,0.041201452,0.049876088,0.03827311
0.133948031,0.160695896,0.094848705,0.061787978,0.073846814,0.048562373
0.197304709,0.103585533,0.108123414,0.077458647,0.049340743,0.068796507
0.189075956,0.065179639,0.068834665,0.123131432,0.053401748,0.066533793
0.260867251,0.112442833,0.084105947,0.060439265,0.054468302,0.08722209
0.129775626,0.053456756,0.114598855,0.092409362,0.071186041,0.060590309
0.176572757,0.105189265,0.071052321,0.08317109,0.048888294,0.074417408
0.100550481,0.124098187,0.152505421,0.041414357,0.045739875,0.043289813
0.113763465,0.07436581,0.084585536,0.057270594,0.083464834,0.054391212
0.137848748,0.07289151,0.118629016,0.077677097,0.083537388,0.056133725
0.176230972,0.080216363,0.113778122,0.094796171,0.072451833,0.051896322
0.135331878,0.1049506,0.128308865,0.060321871,0.069729421,0.058805379
0.125738209,0.081941142,0.09332602,0.048714336,0.071521,0.056810654
0.214976529,0.119983138,0.109477378,0.088055085,0.073189318,0.057732934
0.142749726,0.065584247,0.135115532,0.101980431,0.049056073,0.072058044
0.19993751,0.137233088,0.081201687,0.131076652,0.0927132,0.039700656
0.225126797,0.105096439,0.079693967,0.046025283,0.063644534,0.09092073
0.081054594,0.094936687,0.151872714,0.063291362,0.092037237,0.098512876
0.117192137,0.074302917,0.114043764,0.092702784,0.078488936,0.046458237
0.081379604,0.163867905,0.084009718,0.10118628,0.04832077,0.05206068
0.094751927,0.084118005,0.069064352,0.076399818,0.065834637,0.087710839
0.17540405,0.129849267,0.088055574,0.051932093,0.062411234,0.059313651
0.10868276,0.086578121,0.078660077,0.091865295,0.089505297,0.057055339
0.091457044,0.050662035,0.093773457,0.069328191,0.06202852,0.083363096
0.139239477,0.146513704,0.192665228,0.075581629,0.071655307,0.051966567
0.154327598,0.082964714,0.143672781,0.085518648,0.062380175,0.074493684
0.107944043,0.0582835,0.092704686,0.04179606,0.088319296,0.044639062
0.148963036,0.111975299,0.110481408,0.167550733,0.06225763,0.063562985
0.08621571,0.078904268,0.115048067,0.072359315,0.046694509,0.067544366
0.143749632,0.136950138,0.096916214,0.079614129,0.059167933,0.055430312
0.124494693,0.088145351,0.09296872,0.070053704,0.065660991,0.046544399
0.114377962,0.070159682,0.093187343,0.047837872,0.099633459,0.047507281
0.160689024,0.083793911,0.139428008,0.066343331,0.090516911,0.059520113
0.101935764,0.071433492,0.10192608,0.058443206,0.061036778,0.098666495
0.10814257,0.145299885,0.089652504,0.07821588,0.088129291,0.04483013
0.19939361,0.049851685,0.079504148,0.071408345,0.067915054,0.078107841
0.175618915,0.126407195,0.148128876,0.078450675,0.049027111,0.053322077
0.168733432,0.113078811,0.112357085,0.080882571,0.102304631,0.063596432
0.164456871,0.134682564,0.072524307,0.048272365,0.059355612,0.056949883
0.098310256,0.114644464,0.061109774,0.132160662,0.09775412,0.047570882
0.139238953,0.102059808,0.104914417,0.104594104,0.068177966,0.061853539
0.166802432,0.080799158,0.120747982,0.085442611,0.074978672,0.070429225
0.154680496,0.069925198,0.122087422,0.100867708,0.046704569,0.051444316
0.112259152,0.058108086,0.070881527,0.104192348,0.06418656,0.050483925
0.17019117,0.132641401,0.108345858,0.052964442,0.091824196,0.058577113
0.19203831,0.140375007,0.086533997,0.060557905,0.064824592,0.072468554
0.169914533,0.074881899,0.118571209,0.067292797,0.0700217,0.035434081
0.146355619,0.110266058,0.087408493,0.064091399,0.090142548,0.042527266
0.087227619,0.090166997,0.171778779,0.101944695,0.05094215,0.060174802
0.202153402,0.071891018,0.091417721,0.073965216,0.057939229,0.075773635
0.1989701,0.111497764,0.098561779,0.068425645,0.057078649,0.058943355
0.179466139,0.059737264,0.086208886,0.075037804,0.067199484,0.090229277
0.08407909,0.058368928,0.158050109,0.055872888,0.072696098,0.048975718
0.153779591,0.106038754,0.165465985,0.048075716,0.055414251,0.062991791
0.191065421,0.098216683,0.10612769,0.057784965,0.048600651,0.056245583
0.185938631,0.097293284,0.084229034,0.09378106,0.097938117,0.069617988
0.124353146,0.131713643,0.105850968,0.085291184,0.084925903,0.047658868
0.112021098,0.162184527,0.101371264,0.031482147,0.057002407,0.068059822
0.099561814,0.10009995,0.082127468,0.056615637,0.044985657,0.061642324
0.208720333,0.057918743,0.088897028,0.127537355,0.051151882,0.040505096
0.17856908,0.135334202,0.081752567,0.039701406,0.075687358,0.040935895
0.183138751,0.075049846,0.129424466,0.073217756,0.07673696,0.035421591
0.13705684,0.087055636,0.083140722,0.069028028,0.065953691,0.048517766
0.095400447,0.083702688,0.112990779,0.057917201,0.035932438,0.050033293
0.092267162,0.151008795,0.092040936,0.07660086,0.047261238,0.059869889
0.096382392,0.093368758,0.104534226,0.062505327,0.053309379,0.075119304
0.204685371,0.127105191,0.067950465,0.04260577,0.072281224,0.089910511
0.156686385,0.138889768,0.084953247,0.058650244,0.069416023,0.064630223
0.121768083,0.091166627,0.118215804,0.101280802,0.057803773,0.050511041
0.076761344,0.096594593,0.072368402,0.075387856,0.095583366,0.067138301
0.102591246,0.050203767,0.119058841,0.110878844,0.083672779,0.062756085
0.229589401,0.105917482,0.102337634,0.077390298,0.051850203,0.056184661
0.108560128,0.095510605,0.062245755,0.06270316,0.097346378,0.064623915
0.130704858,0.066445722,0.080849297,0.072211451,0.087857609,0.065790125
0.145443826,0.103948754,0.150850725,0.066356413,0.092169841,0.064150924
0.182039254,0.108119499,0.139813525,0.105097147,0.055148985,0.060202345
0.098206316,0.089061602,0.06945071,0.075939098,0.059324469,0.064846209
0.067366114,0.140403214,0.085021225,0.057294365,0.075502331,0.083288717
0.111689055,0.139321192,0.085288001,0.079941544,0.10537272,0.074985914
0.081679714,0.140855732,0.164079177,0.072863685,0.043739809,0.05592545
0.208619197,0.125731842,0.082156753,0.066190168,0.069710151,0.079653447
0.133637475,0.140436233,0.148340316,0.082765065,0.092072765,0.076376648
0.076054942,0.215851481,0.10865202,0.065818238,0.042409187,0.056902678
0.230197824,0.114497028,0.134437132,0.072184081,0.081858745,0.072331083
0.123546062,0.103407623,0.083064745,0.091936567,0.052047645,0.047887178
0.129791839,0.164704837,0.087265555,0.053216489,0.084159679,0.078352984
0.138129409,0.068497614,0.098641046,0.092544646,0.056500567,0.104158612
0.14041932,0.053866132,0.099286149,0.059882141,0.060867858,0.060929281
0.114960464,0.072481994,0.066180319,0.072029116,0.063094806,0.069651451
0.118590738,0.143976253,0.078070451,0.105377862,0.05564683,0.073109115
0.080305633,0.107417695,0.07268267,0.080485543,0.082208039,0.05892047
0.143019578,0.144712112,0.119752991,0.061382088,0.069188732,0.079535006
0.180890952,0.091572985,0.073378622,0.059825903,0.052895436,0.078834274
0.120103173,0.075827414,0.073610851,0.097885753,0.082939154,0.060722511
0.09236978,0.157449077,0.114756165,0.08217827,0.074306695,0.071691191
0.209202128,0.061882408,0.094661521,0.064913889,0.064018125,0.049136195
0.214442292,0.081053572,0.100101074,0.061550633,0.067951785,0.062364591
0.094971477,0.097748166,0.063156425,0.029860662,0.064704126,0.056973013
0.130667071,0.160643092,0.061727276,0.072669116,0.081334862,0.081856088
0.20287628,0.13218929,0.101784081,0.065636109,0.07081739,0.066441646
0.190276555,0.084902658,0.184011005,0.047772633,0.068832396,0.058632708
0.120941228,0.11376552,0.095722942,0.080574866,0.049134809,0.046428188
0.10115796,0.047673353,0.091995826,0.101829977,0.073426546,0.046428089
0.19708727,0.158799111,0.199383266,0.093264794,0.065050175,0.05749785
0.138720951,0.044835879,0.141422916,0.047781994,0.050541055,0.052898443
0.096517113,0.115295531,0.123853841,0.072171781,0.085256537,0.053862364
0.176997681,0.112395318,0.124892553,0.051623983,0.070171096,0.058872815
0.118064134,0.078239477,0.111495967,0.075688303,0.04194127,0.08063815
0.093972356,0.095655911,0.127760159,0.065221946,0.073014835,0.044487791
0.219039708,0.100307719,0.081773404,0.065038539,0.056742376,0.058799203
0.086012105,0.101083871,0.131159057,0.110486089,0.067921384,0.05057445
0.157575406,0.138567315,0.119259123,0.09558731,0.059223795,0.083251665
0.145822944,0.078843185,0.070941067,0.087063974,0.067688547,0.063345618
0.150908386,0.117641203,0.182976987,0.101179488,0.056157309,0.057571952
0.110254223,0.110057801,0.090941821,0.060262567,0.06242171,0.051615009
0.138695253,0.054322403,0.116639544,0.083215743,0.061927359,0.077164374
0.124430201,0.092738613,0.088107943,0.098730945,0.059849886,0.039785211
0.100686266,0.098509307,0.161751566,0.046674996,0.061127418,0.054854486
0.165124405,0.06934421,0.140731097,0.102872543,0.060436274,0.032812179
0.110305832,0.152011757,0.078369394,0.069668842,0.106483903,0.046076279
0.101646537,0.105067646,0.093516179,0.077432056,0.105954418,0.083436453
0.119326093,0.078254882,0.083710461,0.059793299,0.071526164,0.059449057
0.137669244,0.106263689,0.114580856,0.045775596,0.098255182,0.080002389
0.097536363,0.098042991,0.158450812,0.074193543,0.048987667,0.060025552
0.150006895,0.140037648,0.102434531,0.06408673,0.086403044,0.06116027
0.129120594,0.148156507,0.175441726,0.073973208,0.09969035,0.073151697
0.12040197,0.105743201,0.148630026,0.048908695,0.094452428,0.041247658
0.145524123,0.123640209,0.126500867,0.09931842,0.049646879,0.07919933
0.150849114,0.053120211,0.130889931,0.066748876,0.069508962,0.05240614
0.209102569,0.103693399,0.098139103,0.07131333,0.063725942,0.080567137
0.096357656,0.150072453,0.094871723,0.070511104,0.065620423,0.04094607
0.12679474,0.144342899,0.105012438,0.056371278,0.06827347,0.057177076
0.120890286,0.093084354,0.178395305,0.062120555,0.062091912,0.056143476
0.174246992,0.1059061,0.108230511,0.078624717,0.080262139,0.062304053
0.17605387,0.127697364,0.097206282,0.038749085,0.070633294,0.086326417
0.113412784,0.090165773,0.093352055,0.041043409,0.050106516,0.069295088
0.111109335,0.085298912,0.155420395,0.054535953,0.061462045,0.068177305
0.138712978,0.094086048,0.099287917,0.040714661,0.052143497,0.042403193
0.172772565,0.098522686,0.124112924,0.091666452,0.100914421,0.057444849
0.137479116,0.113272563,0.098724491,0.11127432,0.069048538,0.060703071
0.093674048,0.108122848,0.133507502,0.083100079,0.05883412,0.044349234
0.110649643,0.10691399,0.110332452,0.087008015,0.033971628,0.096267256
0.084964827,0.160030023,0.091236504,0.079704273,0.081229832,0.051304335
0.119412811,0.116013068,0.13797756,0.057642533,0.046670391,0.054389212
0.151417744,0.07690808,0.125957113,0.074655214,0.076123982,0.070433235
0.097153881,0.127598947,0.086443963,0.147114302,0.051789283,0.051331977
0.193594927,0.146185569,0.077628714,0.13531624,0.076135169,0.044342238
0.210887505,0.059159014,0.091459674,0.076159389,0.072174332,0.074740552
0.183990533,0.086621656,0.101257109,0.050576322,0.070201179,0.053916218
0.172819515,0.154496483,0.083993279,0.06851057,0.118620294,0.043402364
0.10219536,0.044148754,0.0782649,0.071017143,0.062279637,0.085659788
0.16311911,0.083956511,0.12422178,0.078878694,0.064788197,0.076784419
0.131412252,0.104516228,0.104281524,0.076597494,0.062185326,0.091124869
0.182831053,0.051427829,0.077960278,0.070934279,0.054635537,0.051699914
0.168389645,0.072286651,0.129334046,0.095066881,0.05257333,0.061724398
0.175987008,0.088970288,0.075046773,0.051339689,0.075946092,0.074032687
0.09578228,0.199130412,0.076227416,0.051229259,0.044806979,0.05909964
0.114084389,0.086306119,0.125731772,0.073386277,0.053255803,0.052391731
0.085109644,0.077105294,0.084942777,0.065269225,0.060770283,0.058174403
0.276229691,0.068492899,0.071762319,0.051962578,0.056246569,0.064376349
0.171079559,0.110245738,0.074100889,0.076974147,0.060615005,0.058954834
0.07091912,0.095220891,0.123793105,0.090316005,0.07074684,0.042622493
0.088947618,0.122410801,0.128127605,0.057072203,0.078584117,0.054063574
0.118778744,0.133983639,0.096504065,0.06019197,0.067651175,0.059911425
0.162738777,0.141548028,0.073187624,0.100047984,0.060128098,0.057134326
0.069345471,0.100953816,0.079387318,0.097743873,0.097025488,0.057412531
0.203238919,0.087384074,0.102156595,0.109929921,0.053285209,0.062969337
0.095828243,0.097446114,0.166053439,0.09275877,0.072727971,0.064950722
0.090041178,0.116108669,0.102014045,0.06287813,0.082304834,0.042780098
0.135630962,0.069930903,0.088817226,0.045791799,0.072703015,0.037204583
0.125135669,0.078938752,0.072656678,0.047786419,0.051532343,0.083834785
0.117588487,0.113315124,0.068241525,0.032319329,0.058261325,0.065685863
0.218841105,0.0882812,0.053672919,0.105850485,0.079856336,0.095724117
0.197336922,0.156933672,0.098010373,0.097706103,0.092102894,0.051720146
0.104514254,0.158266633,0.134873433,0.075732425,0.047078525,0.054428684
0.142100023,0.080552628,0.098682993,0.068892931,0.067270478,0.048584464
0.170623097,0.07393399,0.073857656,0.062436474,0.082337889,0.04854853
0.165158391,0.091238124,0.14452909,0.03875789,0.103261051,0.080531917
0.268714119,0.057751202,0.127905288,0.050509434,0.050088765,0.029426757
0.123381234,0.085617636,0.114769082,0.09494924,0.068896058,0.06444094
0.113276783,0.132954639,0.078669004,0.100844571,0.050142015,0.065640355
0.154157268,0.139723792,0.087039213,0.074370835,0.044193632,0.065504769
0.169781168,0.111930291,0.082500619,0.048556197,0.060753421,0.070536328
0.132113351,0.060557166,0.155650371,0.068256193,0.059754918,0.043420941
0.115368809,0.129487373,0.121847206,0.045800408,0.064391356,0.096361419
0.142181574,0.11676679,0.079690457,0.059264196,0.082528934,0.042066005
0.104322933,0.058516108,0.083634592,0.097662026,0.054865459,0.05794576
0.107581223,0.046832841,0.081791818,0.086441668,0.098640023,0.03241355
0.214109199,0.072043326,0.122247561,0.069315228,0.057904074,0.075069329
0.111357112,0.119680134,0.074787707,0.066408815,0.052992072,0.084717077
0.169098826,0.105677251,0.082982342,0.081926233,0.05381181,0.05577979
0.128051022,0.061271227,0.155316617,0.052699149,0.07956494,0.071324099
0.170445168,0.044697454,0.11762143,0.052856433,0.101594344,0.070898984
0.092413149,0.140826236,0.098208642,0.071030007,0.047051924,0.050803231
0.124657961,0.081167094,0.07774151,0.076431997,0.030973496,0.040472077
0.109324488,0.106778689,0.12622102,0.069093693,0.092393341,0.051003405
0.137974512,0.184388237,0.126315634,0.047228601,0.056015284,0.05236832
0.110026604,0.122161289,0.081827029,0.057277888,0.069869224,0.055724659
0.110907296,0.116770806,0.120293981,0.083720795,0.062134022,0.040977692
0.151520651,0.127935532,0.113337241,0.051249902,0.10183326,0.077826807
0.105289166,0.100643916,0.201916614,0.101463393,0.059785291,0.058579113
0.106527341,0.051212499,0.100633185,0.077226838,0.078469879,0.069871561
0.076762664,0.057513024,0.088673062,0.074022853,0.091423058,0.031472768
0.145420469,0.063303584,0.061776488,0.067567594,0.056988858,0.046383406
0.115644491,0.107287897,0.101574225,0.076098598,0.041458957,0.042733998
0.119199719,0.073383267,0.089631186,0.07218999,0.060106104,0.057514914
0.134184617,0.080758685,0.095597493,0.162018711,0.140802452,0.05155367
0.097198859,0.091493181,0.100473128,0.085744875,0.056071084,0.05222781
0.107608858,0.090319316,0.10076231,0.08815922,0.045481831,0.072503405
0.105432683,0.076379515,0.147562156,0.080835822,0.084222449,0.06910665
0.166419201,0.09616448,0.10322052,0.079964822,0.087369513,0.057482922
0.104798699,0.101631245,0.150354762,0.091638298,0.068982233,0.067170434
0.129154781,0.080825702,0.132342203,0.098604749,0.075686043,0.053619005
0.162058294,0.0728274,0.095119083,0.070204116,0.072858156,0.068127518
0.150846374,0.115144188,0.086655262,0.062662505,0.039788265,0.063976302
0.109357455,0.079336096,0.107158397,0.055235654,0.068676482,0.051999256
0.193057257,0.116493064,0.094370012,0.087237378,0.082824956,0.053904477
0.20310142,0.18339793,0.108274326,0.080844548,0.067221891,0.049490549
0.128719243,0.110460958,0.123902646,0.078389396,0.078008548,0.061822397
0.147966349,0.081813586,0.072914512,0.077985493,0.073928611,0.064743716
0.212537841,0.07184835,0.088245842,0.066696887,0.080987155,0.065604187
0.124410722,0.08126031,0.090588129,0.102896391,0.061373959,0.064566606
0.146835805,0.111548855,0.18647796,0.049561239,0.067835753,0.067345122
0.181873317,0.111469504,0.08229778,0.093716328,0.070407155,0.051732523
0.11435567,0.037016628,0.114419037,0.061321153,0.045232563,0.078813468
0.168369205,0.061576312,0.138752543,0.05480089,0.076281257,0.054967969
0.18235508,0.0765939,0.095993397,0.074603411,0.084880159,0.058873351
0.069799424,0.068070454,0.163132151,0.069978595,0.087505512,0.07110171
0.124491524,0.139824248,0.136333128,0.045716594,0.0539289,0.114108732
0.154480363,0.107702206,0.157143319,0.110851052,0.05643592,0.05273852
0.137349697,0.053561979,0.085131635,0.065487324,0.082771396,0.070387692
0.0811677,0.093803868,0.140083422,0.085610404,0.064735515,0.054478528
0.151739349,0.06904747,0.116651044,0.154491983,0.056860786,0.064213022
0.13200834,0.095621057,0.135537887,0.088204462,0.075576816,0.036516633
0.105772818,0.06143745,0.120496787,0.081091934,0.060054685,0.054913087
0.135263181,0.060031642,0.083771177,0.045772912,0.06544517,0.072832164
0.08678244,0.1832594,0.12918792,0.082324285,0.091596317,0.073474646
0.106914626,0.112097473,0.11112786,0.098489182,0.073331491,0.048209607
0.13493504,0.087633613,0.115218217,0.06830173,0.04817454,0.035753282
0.13461339,0.136767522,0.130437102,0.102315372,0.079708953,0.032316507
0.102514995,0.061609218,0.11937475,0.085197503,0.063525447,0.100813894
0.130480606,0.116705112,0.119243386,0.067924848,0.070221388,0.072864865
0.082962424,0.109383842,0.129164042,0.073681495,0.060589509,0.052405208
0.125453393,0.170027072,0.100885825,0.046364704,0.055506081,0.051329306
0.197101737,0.128883515,0.114759796,0.074615656,0.044782047,0.04273401
0.148242128,0.092482678,0.144615438,0.079910076,0.079784307,0.051131195
0.094206699,0.103506247,0.12305011,0.088164953,0.066409256,0.089142317
0.174145682,0.093234947,0.130421999,0.035454853,0.066530306,0.070176679
0.109797203,0.112350777,0.109344716,0.084119894,0.050460282,0.056280949
0.177984041,0.12411967,0.070273405,0.084589078,0.088229622,0.069058763
0.072501026,0.127623041,0.057546394,0.043802376,0.048698556,0.060628874
0.147602366,0.047069977,0.084088167,0.0594199,0.062394913,0.067818119
0.105579447,0.105074087,0.074387995,0.088537995,0.066544608,0.059815087
0.124410113,0.11691891,0.138320764,0.123480713,0.085354108,0.059834821
0.140132301,0.092414914,0.156522018,0.086224585,0.066036424,0.053179083
0.156897677,0.173022262,0.139110355,0.08395937,0.064590482,0.064303185
0.08592628,0.13938624,0.114005394,0.062992425,0.073515744,0.076088839
0.167844541,0.116502633,0.114444366,0.07771535,0.061149399,0.052281101
0.187615528,0.083789324,0.134790975,0.102696631,0.078876846,0.058128345
0.178603675,0.121867717,0.128598097,0.067967893,0.074785453,0.066018704
0.092275479,0.10836563,0.060951868,0.073333397,0.052615721,0.045328582
0.10153239,0.118956798,0.080225198,0.06201506,0.068131015,0.057089308
0.113264956,0.093753681,0.089231427,0.099014301,0.05201896,0.045970627
0.142091343,0.119799054,0.137683382,0.08046522,0.043464716,0.085343723
0.101050212,0.121838075,0.080683737,0.052064554,0.10254875,0.079141534
0.106160202,0.073751338,0.119085508,0.066009338,0.05460751,0.042475528
0.089856186,0.117706169,0.08279286,0.064817421,0.073823043,0.071857811
0.144836325,0.092050295,0.068529296,0.063396331,0.054697331,0.044970923
0.087063236,0.346471111,0.129204513,0.045751213,0.059208835,0.070210229
0.087444715,0.080815354,0.069302631,0.133560515,0.061904502,0.067874605
0.105565308,0.056590228,0.153433933,0.085365328,0.039702108,0.069251981
0.0966795,0.151513646,0.080928275,0.061421175,0.096150372,0.070231455
0.175389771,0.077640583,0.11328631,0.155024741,0.09111925,0.065751286
0.09810033,0.132028232,0.071420309,0.097794612,0.075476281,0.077495792
0.09160712,0.070450405,0.107467839,0.054967938,0.078832205,0.047013128
0.214402088,0.11703781,0.084343641,0.045875231,0.096126963,0.064459646
0.13807802,0.084434128,0.075024859,0.060860168,0.051149362,0.034593142
0.099266087,0.096450242,0.088145893,0.078532639,0.059100712,0.07666418
0.102196154,0.151375553,0.09396929,0.068952434,0.078496436,0.050154348
0.178748942,0.052486804,0.100349092,0.088606548,0.055393918,0.069178091
0.149976098,0.133935416,0.091002233,0.101757742,0.077658666,0.062439842
0.09287048,0.08977903,0.097274949,0.085259465,0.069540349,0.058975803
0.19405066,0.092041196,0.069596714,0.096084413,0.065616389,0.050701627
0.124785901,0.148797567,0.113297509,0.07263713,0.053570174,0.062175851
0.190710705,0.124254723,0.127530561,0.082467591,0.054921838,0.038243589
0.130780667,0.05883732,0.169511405,0.070875041,0.105665863,0.048733645
0.197134435,0.120404948,0.127477268,0.072423686,0.044209413,0.088010579
0.083256448,0.117166002,0.096319567,0.071138968,0.063348075,0.075994633
0.147312389,0.060304102,0.164456637,0.065508235,0.068377118,0.04401241
0.139260696,0.112012167,0.142620562,0.105654342,0.08250172,0.083315114
0.129292653,0.092525214,0.122965241,0.04345249,0.080903459,0.087980116
0.109049644,0.109089977,0.081025846,0.092792748,0.061913644,0.052455438
0.089463842,0.077134338,0.142865306,0.065000016,0.096089333,0.045244124
0.160548704,0.158093257,0.151765721,0.040551102,0.043609909,0.036723481
0.065653659,0.063588083,0.093366185,0.09370274,0.056481386,0.079799985
0.108122999,0.091381969,0.07232697,0.076003264,0.062196603,0.039682187
0.122785752,0.067900549,0.098254025,0.064212507,0.073637644,0.03802257
0.156438225,0.145961745,0.0803684,0.075473209,0.080704613,0.074717716
0.133446788,0.092142562,0.145438393,0.05369965,0.085543753,0.06066063
0.132609998,0.148388101,0.088330195,0.048311203,0.086906983,0.068536613
0.150949942,0.108974033,0.09255039,0.097086885,0.041014201,0.05737092
0.204492482,0.071816443,0.193286406,0.08230954,0.051556357,0.048981909
0.187302737,0.05959496,0.102276998,0.09291909,0.066864345,0.062679374
0.094864311,0.119450955,0.100254488,0.048592486,0.056191699,0.058800038
0.123165097,0.054465638,0.088394399,0.060720333,0.064439007,0.044181906
0.150246505,0.09830036,0.064960529,0.071632596,0.066344667,0.041755576
0.184197574,0.054381646,0.074650223,0.087571456,0.070522894,0.066599493
0.119827583,0.085172877,0.095799423,0.097147411,0.048140762,0.066544106
0.138358497,0.080125153,0.114996206,0.051105745,0.057082363,0.046302064
0.152716994,0.099370534,0.113888175,0.057256616,0.071442333,0.049748454
0.087429879,0.167540447,0.115160697,0.075230155,0.050135646,0.045947158
0.139461913,0.071165151,0.131869819,0.111129305,0.073635549,0.057023386
0.184809208,0.098293002,0.086581772,0.064635604,0.057095802,0.050201045
0.190299007,0.131410248,0.098913985,0.072555219,0.061196053,0.065451954
0.067807551,0.252172176,0.113198844,0.078279377,0.041082461,0.095171518
0.18406006,0.04768877,0.182672343,0.063506947,0.088513296,0.043425465
0.085773556,0.155632457,0.15193703,0.05944141,0.099362807,0.040914252
0.147489407,0.105704472,0.126159129,0.064733378,0.06939322,0.072832157
0.152412515,0.070087592,0.099241247,0.049122782,0.051172512,0.072784648
0.118936334,0.148872836,0.057508364,0.068065154,0.053487227,0.06511107
0.077443992,0.045011775,0.094956436,0.065240351,0.052211483,0.049269021
0.164384862,0.091454537,0.071017336,0.077322646,0.085226448,0.055716922
0.116467458,0.106076814,0.206268798,0.100082996,0.05954307,0.075648508
0.125313267,0.163033733,0.065821904,0.067260427,0.081550059,0.065172008
0.076072957,0.130044463,0.129251898,0.059743769,0.086368673,0.075666563
0.123038031,0.104191014,0.103832625,0.093189444,0.0541201,0.069023414
0.14539254,0.106825761,0.079939136,0.048532579,0.076800617,0.063815186
0.160659731,0.037543738,0.122350739,0.053996809,0.075881883,0.060035776
0.086941457,0.136246732,0.087600965,0.088327013,0.056009711,0.043531981
0.164228988,0.110034358,0.064661146,0.05007247,0.059869165,0.07761401
0.091252143,0.090138676,0.096188409,0.096336061,0.053374155,0.076015273
0.129028357,0.081429179,0.096662128,0.075162588,0.060098942,0.078123088
0.129954766,0.067713305,0.084672508,0.092953016,0.069877194,0.039765648
0.130718701,0.116469081,0.08822858,0.081070406,0.055704225,0.037861496
0.102206773,0.108738988,0.139534797,0.088915779,0.082499054,0.059437355
0.190264499,0.100796508,0.075133496,0.113150556,0.069595121,0.064744693
0.163582147,0.086519124,0.100967976,0.121938936,0.081101404,0.038488282
0.127473918,0.110762962,0.074715128,0.036895488,0.071496755,0.064778641
0.112468644,0.060049606,0.062826786,0.062950329,0.077015659,0.055179379
0.088549115,0.134009079,0.161858811,0.067681345,0.058980603,0.05154867
0.126698976,0.073570781,0.116535156,0.113122953,0.058860666,0.056446416
0.18040066,0.175873686,0.09077449,0.063815606,0.073509703,0.043813228
0.103845495,0.094134631,0.064393798,0.070547963,0.108455054,0.062519068
0.106511048,0.109555426,0.106220398,0.096727555,0.066455337,0.081979764
0.097366714,0.065920638,0.113375489,0.072118217,0.054024446,0.046628139
0.127684215,0.078685877,0.1688602,0.086159074,0.065923413,0.080052998
0.158041769,0.107110656,0.094879433,0.04626123,0.061048558,0.082389209
0.138831567,0.150318794,0.10764848,0.078639598,0.079309237,0.044762301
0.21808435,0.113653917,0.073844662,0.070252301,0.072675168,0.062084212
0.142675596,0.138778653,0.073835987,0.070447561,0.067290342,0.046556292
0.11941585,0.12478373,0.129684957,0.066473495,0.073656716,0.049188246
0.204333624,0.086129483,0.136106429,0.066958552,0.086651145,0.085265738
0.098988252,0.067389443,0.080975699,0.089409511,0.061340092,0.099308098
0.108042911,0.07945296,0.090554332,0.076169496,0.10953131,0.074521314
0.133392286,0.066852192,0.090964155,0.092853329,0.049471641,0.066298642
0.1438775,0.233245762,0.056923518,0.06833742,0.080604931,0.04342535
0.239461675,0.09756368,0.137062484,0.054138933,0.050421144,0.119864736
0.185563451,0.066838174,0.094279442,0.077227255,0.083224663,0.060013262
0.144891709,0.066196321,0.077263111,0.090026752,0.062496045,0.048576474
0.124504681,0.089398721,0.113833576,0.085848227,0.085068401,0.068604408
0.182014191,0.117511581,0.083018719,0.039821485,0.069354656,0.036645662
0.139417695,0.055569566,0.074939902,0.078711514,0.054326092,0.057851523
0.071367872,0.064758697,0.121777036,0.083678825,0.111645902,0.054956319
0.137797615,0.145591969,0.07238178,0.101862497,0.060763448,0.08135285
0.095708944,0.107849711,0.082009836,0.088113666,0.101437294,0.039433657
0.182425661,0.074981979,0.117414889,0.101782033,0.032980465,0.070616643
0.100185842,0.067825172,0.075256673,0.052057061,0.06860959,0.083803387
0.138573612,0.080144793,0.093665297,0.088826318,0.095630634,0.043134982
0.120391386,0.093653506,0.16316105,0.04984541,0.077815518,0.059811607
0.06740102,0.10047273,0.146979386,0.053302939,0.059655305,0.051304039
0.117758498,0.085809924,0.100129096,0.060731125,0.059997774,0.037630032
0.168772436,0.087311276,0.114601981,0.077374436,0.061086153,0.055649241
0.161022064,0.063021641,0.066149529,0.093645332,0.074400322,0.062288879
0.15705795,0.112793939,0.148122525,0.075016293,0.124599642,0.039641525
0.159026455,0.086451777,0.087205888,0.091680223,0.079991739,0.062078364
0.065925984,0.131282868,0.116089532,0.059301366,0.043083295,0.070799174
0.147903919,0.220019083,0.212050936,0.053753885,0.069073825,0.07964025
0.200134659,0.069770878,0.11804192,0.083222775,0.094241074,0.068618427
0.132718937,0.057559777,0.051950295,0.125676093,0.070974267,0.059214787
0.107072199,0.075222644,0.145682654,0.077314702,0.047794235,0.062639644
0.100783922,0.087047568,0.138706591,0.065650694,0.049502901,0.092936576
0.094521567,0.142693004,0.109025658,0.083246568,0.064405275,0.057507412
0.081429754,0.125663064,0.077831302,0.060110128,0.044246711,0.054168667
0.087491761,0.045998269,0.076833662,0.082163676,0.067712104,0.06505209
0.11419338,0.080731503,0.089053729,0.063724497,0.064421329,0.067092399
0.132817176,0.122986792,0.129851729,0.075002899,0.105371772,0.058276048
0.15694354,0.124194383,0.079787827,0.070784917,0.096150603,0.050248687
0.163675911,0.117937861,0.152262362,0.071530806,0.093327767,0.054193143
0.224801447,0.112799903,0.139380633,0.084637153,0.064190558,0.098732624
0.127083036,0.074088467,0.08696605,0.079086242,0.091187487,0.036826716
0.097912061,0.089991932,0.084800432,0.093253938,0.065863397,0.065843852
0.113212194,0.111346814,0.117343466,0.055162303,0.100146688,0.052688451
0.116321114,0.091834716,0.113389478,0.116010818,0.044547523,0.047927054
0.181261516,0.155165576,0.141772549,0.062868993,0.075122929,0.051948665
0.088639656,0.070126987,0.088135043,0.037514413,0.096086214,0.06207164
0.204842251,0.120380775,0.104620085,0.07894049,0.063908947,0.063927669
0.110699411,0.125107899,0.117545227,0.063287833,0.067247299,0.058777185
0.091721057,0.076479387,0.081100794,0.054926043,0.064110764,0.075842353
0.096858722,0.095276174,0.123339299,0.095471324,0.052962226,0.045580181
0.11000104,0.081314378,0.14541826,0.094372506,0.052751701,0.057005877
0.20199813,0.080900521,0.060895425,0.103679282,0.063627538,0.060115826
0.101526591,0.095349521,0.131915522,0.105335141,0.056732727,0.061802344
0.161406671,0.126552788,0.120874703,0.060400513,0.070641557,0.065814227
0.174920092,0.098579269,0.086467295,0.060720714,0.05924485,0.073606537
0.152205572,0.070996774,0.105091663,0.07487762,0.084284269,0.039081704
0.139504254,0.091160787,0.107581815,0.050414527,0.082042558,0.064766243
0.22039387,0.06007133,0.112518557,0.050832421,0.053630385,0.054787383
0.115213184,0.136179662,0.08956053,0.078176512,0.059887215,0.059938148
0.094470794,0.079617234,0.066586499,0.083208709,0.103667995,0.066475191
0.085502347,0.05066409,0.094269411,0.052231719,0.097475449,0.056241378
0.108370778,0.114926388,0.090523479,0.064638528,0.068203504,0.037797264
0.141720407,0.10783132,0.124070084,0.089797703,0.048556494,0.064975329
0.136508169,0.066407218,0.132950384,0.057249456,0.108990886,0.041505009
0.137353856,0.067741752,0.081714112,0.118436058,0.07996332,0.044507344
0.150189452,0.113516357,0.072654677,0.061765611,0.050872479,0.053111591
0.124903273,0.101155631,0.101059466,0.082202117,0.097374049,0.05377755
0.121579909,0.062759017,0.127583346,0.076918386,0.080471226,0.043972888
0.181724999,0.113072922,0.130048908,0.115737297,0.098667931,0.045640758
0.154139677,0.133862247,0.077279584,0.115886322,0.051273437,0.080870451
0.122637396,0.079490788,0.069277333,0.073856043,0.057165062,0.068434278
0.146714355,0.059083269,0.090331753,0.068598699,0.068704607,0.06384984
0.072680839,0.097286102,0.070622206,0.120372749,0.066777217,0.033621287
0.145655417,0.14175728,0.104912391,0.051697183,0.071721185,0.041371235
0.131077229,0.113730426,0.086147072,0.079465909,0.059615552,0.04582282
0.114814525,0.153317419,0.090841819,0.068700858,0.074537765,0.035117721
0.375357421,0.175879238,0.080255026,0.059383637,0.051694524,0.045969749
0.115344589,0.076741483,0.108148917,0.09722257,0.053924679,0.066458093
0.204425313,0.078977245,0.084003813,0.055728801,0.078967104,0.04743329
0.061123544,0.100953073,0.117539211,0.063313841,0.060134944,0.064931104
0.155850883,0.079083111,0.067271905,0.057948367,0.09439271,0.049190472
0.171727048,0.059289398,0.095133154,0.042433786,0.045883771,0.089974657
0.19413175,0.064749711,0.086038217,0.10091531,0.063330245,0.093864878
0.165718936,0.114141212,0.099398201,0.064087437,0.083517044,0.049949797
0.160111733,0.114035584,0.088200786,0.058792164,0.072311835,0.075539417
0.206720509,0.093504895,0.079966948,0.080255419,0.058458911,0.044420443
0.121201546,0.079131265,0.092453943,0.068805291,0.06166092,0.060058717
0.169762271,0.073271979,0.105836912,0.041805193,0.070508094,0.044134739
0.129738026,0.058181273,0.075489764,0.074477988,0.0599432,0.053864266
0.077645454,0.13273381,0.080292032,0.065172363,0.042584189,0.039390446
0.108396287,0.110014131,0.156844879,0.067281197,0.060792216,0.063484069
0.129337601,0.066143216,0.128870101,0.092219974,0.10232842,0.082430555
0.131857724,0.075766592,0.132653529,0.075326871,0.097576388,0.046667408
0.11410958,0.054021776,0.099852283,0.073513372,0.094678869,0.060399264
0.124320268,0.118419341,0.151621801,0.049187581,0.072311264,0.063201248
0.118203315,0.136506006,0.083901397,0.111127972,0.051979437,0.125823303
0.200012297,0.091311454,0.124250366,0.099130533,0.081371522,0.066805683
0.170705873,0.156665485,0.081520921,0.130596718,0.078443698,0.073686645
0.120210052,0.106916328,0.11907595,0.063552506,0.118255892,0.059931843
0.120830789,0.144198383,0.083141102,0.076708299,0.042540474,0.060118441
0.238666596,0.107577252,0.092260815,0.114218366,0.086164573,0.078807359
0.084975392,0.046949966,0.123821334,0.084179075,0.101618725,0.072820754


==> data/Peak10Hz_new.txt <==
1.000000000000000000e+00 4.111909428667566389e-42
1.003075900000000020e+00 4.227310060312192872e-42
1.006161199999999978e+00 4.346275718034215162e-42
1.009255999999999931e+00 4.468928474623905920e-42
1.012360300000000102e+00 4.595390855799735537e-42
1.015474200000000105e+00 4.725793939599644610e-42
1.018597600000000103e+00 4.860265015894570810e-42
1.021730699999999992e+00 4.998948999039218309e-42
1.024873399999999934e+00 5.141982774074679893e-42
1.028025799999999990e+00 5.289517220685723591e-42
1.031187800000000099e+00 5.441699185506658927e-42
1.034359599999999935e+00 5.598695424841208532e-42
1.037541199999999941e+00 5.760669098868001710e-42
1.040732500000000060e+00 5.927783901877110487e-42
1.043933599999999906e+00 6.100219909112003313e-42
1.047144599999999981e+00 6.278164088558465066e-42
1.050365500000000063e+00 6.461804802797946110e-42
1.053596299999999930e+00 6.651337219695178294e-42
1.056837000000000026e+00 6.846963569843373726e-42
1.060087699999999966e+00 7.048899715793361771e-42
1.063348299999999913e+00 7.257356893199305092e-42
1.066619100000000042e+00 7.472580213157421603e-42
1.069899799999999956e+00 7.694784108239404057e-42
1.073190700000000053e+00 7.924231651133559340e-42
1.076491700000000051e+00 8.161168128422812200e-42
1.079802799999999952e+00 8.405854760547415863e-42
1.083124100000000034e+00 8.658570102942049178e-42
1.086455699999999913e+00 8.919603614576632134e-42
1.089797399999999916e+00 9.189231554377383518e-42
1.093149499999999996e+00 9.467781248942825859e-42
1.096511900000000095e+00 9.755559507359978259e-42
1.099884599999999990e+00 1.005289281273265387e-41
1.103267699999999962e+00 1.036012904543051211e-41
1.106661200000000012e+00 1.067762036046764464e-41
1.110065099999999916e+00 1.100573211778660572e-41
1.113479499999999955e+00 1.134485348158841835e-41
1.116904399999999908e+00 1.169537871832573541e-41
1.120339799999999997e+00 1.205771697805170347e-41
1.123785899999999893e+00 1.243231495209204969e-41
1.127242499999999925e+00 1.281959263061926813e-41
1.130709699999999929e+00 1.322001922913144323e-41
1.134187599999999962e+00 1.363408279776875632e-41
1.137676200000000026e+00 1.406227857108961440e-41
1.141175499999999898e+00 1.450512073046991915e-41
1.144685600000000081e+00 1.496315641179600210e-41
1.148206499999999908e+00 1.543694123588662973e-41
1.151738200000000045e+00 1.592705222262866818e-41
1.155280800000000108e+00 1.643410318735118739e-41
1.158834300000000095e+00 1.695871794057197800e-41
1.162398700000000007e+00 1.750154447811096014e-41
1.165974099999999902e+00 1.806327191743103399e-41
1.169560500000000003e+00 1.864460112427003119e-41
1.173157900000000087e+00 1.924626031752937351e-41
1.176766299999999932e+00 1.986900618381489997e-41
1.180385900000000099e+00 2.051366122359401425e-41
1.184016600000000086e+00 2.118102740523244493e-41
1.187658499999999950e+00 2.187197518656508694e-41
1.191311500000000079e+00 2.258737127134836505e-41
1.194975799999999921e+00 2.332817646973182201e-41
1.198651399999999922e+00 2.409535088249274636e-41
1.202338300000000082e+00 2.488989276428203776e-41
1.206036499999999956e+00 2.571284010567368689e-41
1.209746100000000046e+00 2.656529563483074553e-41
1.213467099999999910e+00 2.744838413362379284e-41
1.217199600000000048e+00 2.836330036082456856e-41
1.220943499999999959e+00 2.931123784573927033e-41
1.224698899999999924e+00 3.029348897096497267e-41
1.228465900000000000e+00 3.131140061336306822e-41
1.232244499999999965e+00 3.236634822194570465e-41
1.236034700000000042e+00 3.345976298516647210e-41
1.239836600000000066e+00 3.459316449014671271e-41
1.243650200000000039e+00 3.576810561935215052e-41
1.247475499999999959e+00 3.698620259489207768e-41
1.251312500000000050e+00 3.824913767140280167e-41
1.255161399999999983e+00 3.955873113447894367e-41
1.259022099999999922e+00 4.091677712779390238e-41
1.262894600000000089e+00 4.232517727585113229e-41
1.266779099999999936e+00 4.378598800808900777e-41
1.270675599999999905e+00 4.530127879634198392e-41
1.274583999999999939e+00 4.687316398858910149e-41
1.278504400000000096e+00 4.850392640148916635e-41
1.282436899999999991e+00 5.019594771181649370e-41
1.286381500000000067e+00 5.195166775121251232e-41
1.290338200000000102e+00 5.377362829600578846e-41
1.294307099999999933e+00 5.566452596289493380e-41
1.298288200000000003e+00 5.762712498189207751e-41
1.302281599999999928e+00 5.966435771791507989e-41
1.306287200000000093e+00 6.177917770599198300e-41
1.310305199999999948e+00 6.397482478478517473e-41
1.314335500000000101e+00 6.625451400885629870e-41
1.318378199999999945e+00 6.862171039266472182e-41
1.322433299999999923e+00 7.107997029191751068e-41
1.326500999999999930e+00 7.363312926248350208e-41
1.330581100000000072e+00 7.628493465462248386e-41
1.334673800000000021e+00 7.903955517719058610e-41
1.338778999999999941e+00 8.190113887070441580e-41
1.342896899999999949e+00 8.487422542701681825e-41
1.347027500000000044e+00 8.796341231987194239e-41
1.351170800000000005e+00 9.117349560001883944e-41
1.355326800000000054e+00 9.450947881677622715e-41
1.359495600000000026e+00 9.797666701106051957e-41
1.363677199999999923e+00 1.015805163867994643e-40
1.367871599999999965e+00 1.053267206980147744e-40
1.372079000000000049e+00 1.092214104722037789e-40
1.376299299999999892e+00 1.132707103189822319e-40
1.380532599999999999e+00 1.174812060143114194e-40
1.384778999999999982e+00 1.218597827929312256e-40
1.389038400000000006e+00 1.264134220867896833e-40
1.393310800000000071e+00 1.311495151127018752e-40
1.397596499999999908e+00 1.360761306629833696e-40
1.401895300000000066e+00 1.412011240507748606e-40
1.406207299999999938e+00 1.465330523793872918e-40
1.410532600000000025e+00 1.520808662191965073e-40
1.414871200000000107e+00 1.578537932614730092e-40
1.419223099999999960e+00 1.638614736500043016e-40
1.423588499999999923e+00 1.701142709238025201e-40
1.427967200000000103e+00 1.766224387203513929e-40
1.432359399999999949e+00 1.833972887447542260e-40
1.436765199999999965e+00 1.904505121051034338e-40
1.441184500000000090e+00 1.977940069682343076e-40
1.445617300000000105e+00 2.054403682056758867e-40
1.450063899999999961e+00 2.134033089844550722e-40
1.454524099999999986e+00 2.216962769002010694e-40
1.458998000000000017e+00 2.303338826113792196e-40
1.463485600000000053e+00 2.393312202026656146e-40
1.467987099999999989e+00 2.487044985550050007e-40
1.472502399999999989e+00 2.584700542141109411e-40
1.477031599999999889e+00 2.686454090616282452e-40
1.481574799999999970e+00 2.792489164733457639e-40
1.486131899999999950e+00 2.902993087032359735e-40
1.490702999999999889e+00 3.018166714004492678e-40
1.495288200000000067e+00 3.138220486699382479e-40
1.499887500000000040e+00 3.263372139875896016e-40
1.504500900000000030e+00 3.393849547170606523e-40
1.509128599999999931e+00 3.529897205093089187e-40
1.513770400000000071e+00 3.671759238905827556e-40
1.518426599999999960e+00 3.819706724675833970e-40
1.523096999999999923e+00 3.974007693615094315e-40
1.527781899999999915e+00 4.134959561388385565e-40
1.532481100000000040e+00 4.302856716938689629e-40
1.537194799999999972e+00 4.478021812703997856e-40
1.541922999999999933e+00 4.660785736260615845e-40
1.546665699999999921e+00 4.851495083290991640e-40
1.551423100000000055e+00 5.050521464297126754e-40
1.556194999999999995e+00 5.258237406687224887e-40
1.560981699999999917e+00 5.475055331997967406e-40
1.565782999999999925e+00 5.701384922998571544e-40
1.570599099999999915e+00 5.937674446305341353e-40
1.575430099999999944e+00 6.184389632360798532e-40
1.580275899999999956e+00 6.442008405852656149e-40
1.585136600000000007e+00 6.711042442605904335e-40
1.590012200000000098e+00 6.992022929548550430e-40
1.594902899999999901e+00 7.285519045297900333e-40
1.599808600000000025e+00 7.592109904070465760e-40
1.604729400000000084e+00 7.912415374187824837e-40
1.609665300000000077e+00 8.247079410388062744e-40
1.614616400000000063e+00 8.596784656901047130e-40
1.619582700000000042e+00 8.962240528846232910e-40
1.624564300000000072e+00 9.344199097689572794e-40
1.629561299999999990e+00 9.743450352795127807e-40
1.634573599999999960e+00 1.016080721115781208e-39
1.639601300000000039e+00 1.059713948018346761e-39
1.644644500000000065e+00 1.105336106099564101e-39
1.649703099999999978e+00 1.153041304040993902e-39
1.654777399999999954e+00 1.202932229770726860e-39
1.659867299999999934e+00 1.255112858988337584e-39
1.664972799999999920e+00 1.309693329849464774e-39
1.670093999999999967e+00 1.366790428536642362e-39
1.675230999999999915e+00 1.426526931823870739e-39
1.680383699999999925e+00 1.489029451983435128e-39
1.685552399999999951e+00 1.554435995924834267e-39
1.690736900000000098e+00 1.622885260849217045e-39
1.695937299999999981e+00 1.694526854640821713e-39
1.701153799999999938e+00 1.769519599790031163e-39
1.706386299999999911e+00 1.848026144196792737e-39
1.711634899999999959e+00 1.930220427194649218e-39
1.716899699999999918e+00 2.016285450903420830e-39
1.722180599999999950e+00 2.106410287930762787e-39
1.727477799999999952e+00 2.200798938006962630e-39
1.732791299999999923e+00 2.299662511752724483e-39
1.738121100000000085e+00 2.403222977358882884e-39
1.743467300000000053e+00 2.511715811248601587e-39
1.748830000000000107e+00 2.625388902428069383e-39
1.754209099999999966e+00 2.744498711613160156e-39
1.759604799999999969e+00 2.869321804326574235e-39
1.765017099999999894e+00 3.000144761027272600e-39
1.770445999999999964e+00 3.137269085078021600e-39
1.775891700000000073e+00 3.281017401756534044e-39
1.781354099999999940e+00 3.431721423534750159e-39
1.786833300000000069e+00 3.589735783322620163e-39
1.792329300000000014e+00 3.755431015338598718e-39
1.797842299999999893e+00 3.929203584110497571e-39
1.803372200000000092e+00 4.111461563948019868e-39
1.808919100000000002e+00 4.302641204128179662e-39
1.814483099999999904e+00 4.503202285669172201e-39
1.820064200000000021e+00 4.713625592461313863e-39
1.825662399999999908e+00 4.934417460366858163e-39
1.831277899999999903e+00 5.166119618245017262e-39
1.836910599999999949e+00 5.409290545425033723e-39
1.842560699999999940e+00 5.664531873677480956e-39
1.848228200000000099e+00 5.932468996008409391e-39
1.853913099999999980e+00 6.213760894101153256e-39
1.859615400000000029e+00 6.509101998632594455e-39
1.865335299999999918e+00 6.819235249836282182e-39
1.871072800000000091e+00 7.144933551767218614e-39
1.876827999999999941e+00 7.487017735116965339e-39
1.882600899999999911e+00 7.846347590976791386e-39
1.888391500000000001e+00 8.223829645527059437e-39
1.894199900000000047e+00 8.620426765819968722e-39
1.900026200000000109e+00 9.037155271117449346e-39
1.905870399999999965e+00 9.475080358377883100e-39
1.911732599999999893e+00 9.935333621617346640e-39
1.917612799999999895e+00 1.041910142981235832e-38
1.923511100000000029e+00 1.092764423476151624e-38
1.929427599999999909e+00 1.146229314297130031e-38
1.935362199999999921e+00 1.202443464877223461e-38
1.941315099999999960e+00 1.261556115277022872e-38
1.947286300000000026e+00 1.323722922725174306e-38
1.953275899999999954e+00 1.389109312071758802e-38
1.959283899999999967e+00 1.457888898576395365e-38
1.965310399999999902e+00 1.530246212496280188e-38
1.971355399999999980e+00 1.606374976919781055e-38
1.977419000000000038e+00 1.686481117262062629e-38
1.983501200000000075e+00 1.770780880342278951e-38
1.989602199999999987e+00 1.859505649776620672e-38
1.995721899999999938e+00 1.952895569764372616e-38
2.001860499999999821e+00 2.051209048596487621e-38
2.008017900000000022e+00 2.154714401510476178e-38
2.014194300000000215e+00 2.263700335092518900e-38
2.020389699999999955e+00 2.378468658732475586e-38
2.026604100000000130e+00 2.499338359792253856e-38
2.032837699999999970e+00 2.626650794712332502e-38
2.039090400000000081e+00 2.760760817193701176e-38
2.045362299999999856e+00 2.902047901501534586e-38
2.051653599999999855e+00 3.050916028180063091e-38
2.057964199999999799e+00 3.207785441977730471e-38
2.064294199999999968e+00 3.373105582203981787e-38
2.070643700000000198e+00 3.547352191542908412e-38
2.077012700000000045e+00 3.731025958941394500e-38
2.083401299999999789e+00 3.924659678698129791e-38
2.089809499999999876e+00 4.128814239571810664e-38
2.096237499999999976e+00 4.344090004255784304e-38
2.102685199999999810e+00 4.571112472359603369e-38
2.109152799999999939e+00 4.810554523183484133e-38
2.115640200000000082e+00 5.063117508105640922e-38
2.122147599999999912e+00 5.329555888584699526e-38
2.128674999999999873e+00 5.610660798653917992e-38
2.135222600000000082e+00 5.907279205273639852e-38
2.141790199999999977e+00 6.220289813176023961e-38
2.148378000000000121e+00 6.550642355560383666e-38
2.154986099999999904e+00 6.899338822841033902e-38
2.161614600000000053e+00 7.267441401761531170e-38
2.168263399999999841e+00 7.656064232512589030e-38
2.174932699999999830e+00 8.066405799504416888e-38
2.181622400000000184e+00 8.499717959759345283e-38
2.188332799999999967e+00 8.957354333038177640e-38
2.195063799999999787e+00 9.440723194374693039e-38
2.201815499999999926e+00 9.951331703989693015e-38
2.208588000000000218e+00 1.049077870738845400e-37
2.215381300000000220e+00 1.106075190142111276e-37
2.222195500000000212e+00 1.166304982459192638e-37
2.229030600000000195e+00 1.229957147036437607e-37
2.235886799999999841e+00 1.297235089967651396e-37
2.242764100000000038e+00 1.368352734353742872e-37
2.249662499999999898e+00 1.443537004255881640e-37
2.256582199999999983e+00 1.523030993740586098e-37
2.263523100000000010e+00 1.607089251989190052e-37
2.270485400000000098e+00 1.695985624190864310e-37
2.277469099999999802e+00 1.790008352620841814e-37
2.284474200000000010e+00 1.889463358788817049e-37
2.291500899999999952e+00 1.994678430214790766e-37
2.298549299999999906e+00 2.106000380892831241e-37
2.305619300000000038e+00 2.223794249893429677e-37
2.312711000000000183e+00 2.348450976965414349e-37
2.319824600000000014e+00 2.480387875739308875e-37
2.326960099999999976e+00 2.620044712171774722e-37
2.334117500000000067e+00 2.767888582434643219e-37
2.341296900000000125e+00 2.924417892779677525e-37
2.348498399999999986e+00 3.090162471919288473e-37
2.355722000000000094e+00 3.265683120774244035e-37
2.362967900000000121e+00 3.451581005795964446e-37
2.370235999999999787e+00 3.648487466571283903e-37
2.377526500000000098e+00 3.857081879234451341e-37
2.384839500000000001e+00 4.078084188346517536e-37
2.392174900000000104e+00 4.312253670072190509e-37
2.399532900000000080e+00 4.560407427845037082e-37
2.406913499999999928e+00 4.823408031048978796e-37
2.414316799999999930e+00 5.102176592138599904e-37
2.421742899999999921e+00 5.397693323456830818e-37
2.429191900000000182e+00 5.711001448551258424e-37
2.436663699999999988e+00 6.043202238479733698e-37
2.444158600000000181e+00 6.395485851913056202e-37
2.451676400000000200e+00 6.769095349840290690e-37
2.459217499999999834e+00 7.165384193333597605e-37
2.466781699999999855e+00 7.585761923525965177e-37
2.474369100000000099e+00 8.031745007091909948e-37
2.481979899999999795e+00 8.504954915012274671e-37
2.489614200000000110e+00 9.007113053109271040e-37
2.497271899999999878e+00 9.540038924355591369e-37
2.504953099999999822e+00 1.010568382224602573e-36
2.512658000000000058e+00 1.070613481491858751e-36
2.520386600000000143e+00 1.134360024809395732e-36
2.528138900000000078e+00 1.202043223355869075e-36
2.535915099999999978e+00 1.273915523210878229e-36
2.543715199999999843e+00 1.350244158827592158e-36
2.551539299999999955e+00 1.431314916962504852e-36
2.559387500000000149e+00 1.517432491438344263e-36
2.567259799999999981e+00 1.608920574456589946e-36
2.575156300000000176e+00 1.706125412770883814e-36
2.583077199999999962e+00 1.809417613969297148e-36
2.591022300000000111e+00 1.919187010421971581e-36
2.598991999999999969e+00 2.035857764151984169e-36
2.606986099999999862e+00 2.159873555899451323e-36
2.615004799999999907e+00 2.291713730988458998e-36
2.623048199999999941e+00 2.431888252114460586e-36
2.631116299999999963e+00 2.580939427336508718e-36
2.639209199999999811e+00 2.739447734030411939e-36
2.647327100000000044e+00 2.908034887413407514e-36
2.655469899999999939e+00 3.087358123331185697e-36
2.663637700000000219e+00 3.278123140682776194e-36
2.671830700000000114e+00 3.481085947936923598e-36
2.680048900000000067e+00 3.697048840257093974e-36
2.688292300000000079e+00 3.926868145838285212e-36
2.696561099999999822e+00 4.171464031259370694e-36
2.704855400000000021e+00 4.431816638409831341e-36
2.713175099999999951e+00 4.708966146896277808e-36
2.721520500000000009e+00 5.004037206274336647e-36
2.729891499999999915e+00 5.318217245464787556e-36
2.738288199999999950e+00 5.652781985071755944e-36
2.746710799999999786e+00 6.009099083660483360e-36
2.755159299999999867e+00 6.388621769843709079e-36
2.763633800000000029e+00 6.792907502953059346e-36
2.772134299999999829e+00 7.223615975944283308e-36
2.780660999999999827e+00 7.682531731562118103e-36
2.789213900000000024e+00 8.171551998003652470e-36
2.797793200000000091e+00 8.692717001937569587e-36
2.806398800000000193e+00 9.248189767143259388e-36
2.815030900000000003e+00 9.840302572865501961e-36
2.823689499999999963e+00 1.047153629995973703e-35
2.832374800000000192e+00 1.114455948216816459e-35
2.841086799999999801e+00 1.186221147596164125e-35
2.849825500000000122e+00 1.262752876874286472e-35
2.858591200000000221e+00 1.344378771583672241e-35
2.867383799999999816e+00 1.431445714315633558e-35
2.876203499999999913e+00 1.524327858144813949e-35
2.885050300000000068e+00 1.623423569893186701e-35
2.893924300000000116e+00 1.729160315268931229e-35
2.902825599999999895e+00 1.841995728423389997e-35
2.911754300000000129e+00 1.962419791106581610e-35
2.920710399999999929e+00 2.090955692324016558e-35
2.929694099999999857e+00 2.228166591553800132e-35
2.938705399999999912e+00 2.374652561416133467e-35
2.947744399999999931e+00 2.531057822421165730e-35
2.956811300000000031e+00 2.698074361035252732e-35
2.965905999999999931e+00 2.876437790925082152e-35
2.975028700000000192e+00 3.066941981514043656e-35
2.984179500000000207e+00 3.270435664404871092e-35
2.993358399999999975e+00 3.487825916093790510e-35
3.002565600000000057e+00 3.720089621135870233e-35
3.011801000000000172e+00 3.968265982472577484e-35
3.021064899999999831e+00 4.233479728964726681e-35
3.030357299999999920e+00 4.516928231518285445e-35
3.039678199999999997e+00 4.819894650457553880e-35
3.049027800000000177e+00 5.143761330768151487e-35
3.058406199999999853e+00 5.490007429232577270e-35
3.067813399999999913e+00 5.860215175245444882e-35
3.077249600000000029e+00 6.256089444276876002e-35
3.086714800000000203e+00 6.679450492614314398e-35
3.096209099999999825e+00 7.132255011982048932e-35
3.105732600000000065e+00 7.616602160066317971e-35
3.115285300000000035e+00 8.134738545144387658e-35
3.124867500000000131e+00 8.689091640885802661e-35
3.134479199999999910e+00 9.282249525924502510e-35
3.144120399999999815e+00 9.916988593449894925e-35
3.153791299999999964e+00 1.059630196341049087e-34
3.163491899999999912e+00 1.132338832707565264e-34
3.173222299999999940e+00 1.210168825699077915e-34
3.182982700000000165e+00 1.293490429379863264e-34
3.192773100000000142e+00 1.382699466832967460e-34
3.202593600000000151e+00 1.478221793420746675e-34
3.212444300000000030e+00 1.580514722237818774e-34
3.222325399999999895e+00 1.690070537303014608e-34
3.232236799999999910e+00 1.807414538301196241e-34
3.242178700000000191e+00 1.933114429762548510e-34
3.252151200000000131e+00 2.067778916517820447e-34
3.262154300000000173e+00 2.212060467375713405e-34
3.272188199999999991e+00 2.366663008671149750e-34
3.282252999999999865e+00 2.532341527972699372e-34
3.292348800000000075e+00 2.709907353549053448e-34
3.302475600000000178e+00 2.900230491199347792e-34
3.312633500000000009e+00 3.104247718003770783e-34
3.322822700000000129e+00 3.322968168024155204e-34
3.333043200000000095e+00 3.557472323969658015e-34
3.343295200000000023e+00 3.808926384883284273e-34
3.353578699999999913e+00 4.078579268662334702e-34
3.363893800000000045e+00 4.367776235598280823e-34
3.374240700000000093e+00 4.677966968409826235e-34
3.384619400000000056e+00 5.010704462189913559e-34
3.395030000000000214e+00 5.367661868178396727e-34
3.405472599999999961e+00 5.750638793614050082e-34
3.415947399999999856e+00 6.161575070178568728e-34
3.426454300000000064e+00 6.602545277936458103e-34
3.436993600000000093e+00 7.075798183595344637e-34
3.447565299999999944e+00 7.583740207104337465e-34
3.458169499999999896e+00 8.128965026890845180e-34
3.468806400000000068e+00 8.714269352333780753e-34
3.479475900000000177e+00 9.342645801479823276e-34
3.490178300000000178e+00 1.001733883406719773e-33
3.500913600000000070e+00 1.074182221105821087e-33
3.511681900000000134e+00 1.151984124621018534e-33
3.522483400000000042e+00 1.235543572871719285e-33
3.533317999999999959e+00 1.325293070548079315e-33
3.544185999999999837e+00 1.421701599277076309e-33
3.555087400000000120e+00 1.525271541246302549e-33
3.566022400000000037e+00 1.636545775593520069e-33
3.576990900000000195e+00 1.756105750043735998e-33
3.587993200000000105e+00 1.884582033153524142e-33
3.599029400000000045e+00 2.022651660581133966e-33
3.610099500000000017e+00 2.171042495603236333e-33
3.621203700000000136e+00 2.330541272551270219e-33
3.632341999999999960e+00 2.501992619948817985e-33
3.643514500000000211e+00 2.686307862533930155e-33
3.654721499999999956e+00 2.884472507574124345e-33
3.665962899999999802e+00 3.097541315511927504e-33
3.677238899999999866e+00 3.326656351919398298e-33
3.688549500000000148e+00 3.573044229887776881e-33
3.699895000000000156e+00 3.838033627796085371e-33
3.711275300000000055e+00 4.123047146534695033e-33
3.722690699999999797e+00 4.429628147547459859e-33
3.734141199999999827e+00 4.759432384089939911e-33
3.745626800000000145e+00 5.114244074304927180e-33
3.757147900000000096e+00 5.495999663119244712e-33
3.768704300000000007e+00 5.906766832376834086e-33
3.780296299999999832e+00 6.348792307140988921e-33
3.791923999999999850e+00 6.824491644493485983e-33
3.803587400000000063e+00 7.336464935112306237e-33
3.815286700000000142e+00 7.887524730473533537e-33
3.827021999999999924e+00 8.480699805391970071e-33
3.838793299999999853e+00 9.119250920466895966e-33
3.850600899999999882e+00 9.806711706986091100e-33
3.862444800000000011e+00 1.054687648526645050e-32
3.874325100000000077e+00 1.134384350863522234e-32
3.886242000000000196e+00 1.220204088713983497e-32
3.898195499999999925e+00 1.312623089755867026e-32
3.910185799999999823e+00 1.412156652489585164e-32
3.922213000000000171e+00 1.519359953847965315e-32
3.934277199999999919e+00 1.634831970362793463e-32
3.946378499999999789e+00 1.759218962480373131e-32
3.958517000000000063e+00 1.893218237611213678e-32
3.970692800000000133e+00 2.037582214271798109e-32
3.982906100000000116e+00 2.193124131092018767e-32
3.995156900000000011e+00 2.360719024561044666e-32
4.007445500000000216e+00 2.541315484210900881e-32
4.019771800000000006e+00 2.735931354811747180e-32
4.032136099999999779e+00 2.945671507986392972e-32
4.044538300000000142e+00 3.171721631187877798e-32
4.056978800000000440e+00 3.415370844807788485e-32
4.069457500000000394e+00 3.678001006052051609e-32
4.081974500000000283e+00 3.961107518457745499e-32
4.094530100000000061e+00 4.266309645688387887e-32
4.107124299999999728e+00 4.595348352042186745e-32
4.119757199999999564e+00 4.950105445087832264e-32
4.132429000000000130e+00 5.332615612432665877e-32
4.145139799999999930e+00 5.745072845883219377e-32
4.157889599999999852e+00 6.189842294903611881e-32
4.170678699999999850e+00 6.669488448114384158e-32
4.183507099999999923e+00 7.186769340573602007e-32
4.196374999999999744e+00 7.744671058915493330e-32
4.209282499999999594e+00 8.346414032754307507e-32
4.222229600000000360e+00 8.995470512933972278e-32
4.235216600000000220e+00 9.695605556154698325e-32
4.248243500000000061e+00 1.045086922336983580e-31
4.261310499999999557e+00 1.126564673408356683e-31
4.274417699999999876e+00 1.214466811055116532e-31
4.287565200000000409e+00 1.309304141972451639e-31
4.300753099999999662e+00 1.411628306357165219e-31
4.313981599999999972e+00 1.522035914851904798e-31
4.327250799999999842e+00 1.641170547678566984e-31
4.340560800000000441e+00 1.769727269393899586e-31
4.353911799999999666e+00 1.908457831358265755e-31
4.367303800000000180e+00 2.058172057462322103e-31
4.380736999999999881e+00 2.219746826556078813e-31
4.394211499999999937e+00 2.394128126410211839e-31
4.407727500000000020e+00 2.582339114574077683e-31
4.421285100000000412e+00 2.785483623129306355e-31
4.434884300000000223e+00 3.004752198965593857e-31
4.448525400000000296e+00 3.241435741199430442e-31
4.462208399999999742e+00 3.496923480451925608e-31
4.475933500000000009e+00 3.772719637580580543e-31
4.489700899999999884e+00 4.070449327113703314e-31
4.503510499999999972e+00 4.391861051884286245e-31
4.517362699999999620e+00 4.738855245723582375e-31
4.531257499999999716e+00 5.113475005050548047e-31
4.545194999999999652e+00 5.517929420077260285e-31
4.559175299999999709e+00 5.954604410587358777e-31
4.573198699999999839e+00 6.426083817043206249e-31
4.587265200000000043e+00 6.935148532238971466e-31
4.601374999999999993e+00 7.484809252366043553e-31
4.615528199999999970e+00 8.078314072563285223e-31
4.629724900000000254e+00 8.719170907919546766e-31
4.643965299999999630e+00 9.411173231704980235e-31
4.658249399999999874e+00 1.015840805702955655e-30
4.672577600000000331e+00 1.096531122393284640e-30
4.686949700000000441e+00 1.183663915143909207e-30
4.701366100000000436e+00 1.277756470668418460e-30
4.715826899999999711e+00 1.379365637480955862e-30
4.730332100000000040e+00 1.489091939702601096e-30
4.744881900000000208e+00 1.607585338453882569e-30
4.759476499999999888e+00 1.735547818080924155e-30
4.774116000000000248e+00 1.873736555361382686e-30
4.788800499999999793e+00 2.022969075229642405e-30
4.803530099999999692e+00 2.184128023703476930e-30
4.818305099999999896e+00 2.358168757301963088e-30
4.833125500000000407e+00 2.546119248188423035e-30
4.847991500000000009e+00 2.749091775962995915e-30
4.862903300000000151e+00 2.968287340048960627e-30
4.877860899999999944e+00 3.204999409102066356e-30
4.892864499999999950e+00 3.460627317250060020e-30
4.907914199999999560e+00 3.736679895172814128e-30
4.923010299999999617e+00 4.034789690001311525e-30
4.938152800000000120e+00 4.356712886080769006e-30
4.953341799999999573e+00 4.704346610401962399e-30
4.968577599999999705e+00 5.079743165138108431e-30
4.983860199999999629e+00 5.485109951109834712e-30
4.999189900000000186e+00 5.922837003969830692e-30
5.014566699999999599e+00 6.395494713787170246e-30
5.029990800000000206e+00 6.905862315548413065e-30
5.045462299999999622e+00 7.456935027122798133e-30
5.060981400000000185e+00 8.051947763052689466e-30
5.076548299999999792e+00 8.694390649292196586e-30
5.092163000000000217e+00 9.388019701735823671e-30
5.107825799999999639e+00 1.013689952160523348e-29
5.123536800000000113e+00 1.094540480204513606e-29
5.139295999999999864e+00 1.181824705962155846e-29
5.155103800000000014e+00 1.276052972422031000e-29
5.170960100000000281e+00 1.377772569394502437e-29
5.186865300000000012e+00 1.487576778216592327e-29
5.202819299999999814e+00 1.606101732296203434e-29
5.218822499999999920e+00 1.734036884781358558e-29
5.234874800000000050e+00 1.872121363807913045e-29
5.250976600000000438e+00 2.021156082986640340e-29
5.267127799999999915e+00 2.181999508413231112e-29
5.283328799999999603e+00 2.355581664887621096e-29
5.299579500000000110e+00 2.542899217910975449e-29
5.315880299999999892e+00 2.745031666392594854e-29
5.332231199999999838e+00 2.963137009820289097e-29
5.348632399999999620e+00 3.198465033589442585e-29
5.365084000000000408e+00 3.452360256179537591e-29
5.381586200000000098e+00 3.726272032860022337e-29
5.398139200000000137e+00 4.021761061069814951e-29
5.414743099999999920e+00 4.340505749156287777e-29
5.431398100000000007e+00 4.684314713581653031e-29
5.448104299999999789e+00 5.055132486076515492e-29
5.464861899999999828e+00 5.455053898746204452e-29
5.481671099999999797e+00 5.886333267612205931e-29
5.498531899999999695e+00 6.351390499465940996e-29
5.515444600000000364e+00 6.852836985839394734e-29
5.532409300000000307e+00 7.393475791434542610e-29
5.549426200000000087e+00 7.976324514968546955e-29
5.566495500000000263e+00 8.604628164142995387e-29
5.583617199999999947e+00 9.281867583918993273e-29
5.600791599999999981e+00 1.001179621783228915e-28
5.618018900000000038e+00 1.079844467847065867e-28
5.635299100000000116e+00 1.164613446828865434e-28
5.652632500000000171e+00 1.255952325427316989e-28
5.670019199999999593e+00 1.354360430251960409e-28
5.687459399999999832e+00 1.460374612288078860e-28
5.704953200000000280e+00 1.574570745822529187e-28
5.722500799999999721e+00 1.697567759509871750e-28
5.740102399999999605e+00 1.830030107032851929e-28
5.757758100000000212e+00 1.972670149459470344e-28
5.775468199999999719e+00 2.126253977277335934e-28
5.793232699999999902e+00 2.291600866601861147e-28
5.811051899999999826e+00 2.469592377440181321e-28
5.828925800000000379e+00 2.661170886772258306e-28
5.846854800000000019e+00 2.867351191302793302e-28
5.864838899999999633e+00 3.089216622108788249e-28
5.882878299999999783e+00 3.327930547451348582e-28
5.900973200000000141e+00 3.584739639081126019e-28
5.919123700000000099e+00 3.860977971739141779e-28
5.937330099999999611e+00 4.158077556872664638e-28
5.955592499999999845e+00 4.477568649155723987e-28
5.973911099999999585e+00 4.821091161711612210e-28
5.992286000000000001e+00 5.190398346829311839e-28
6.010717399999999877e+00 5.587368184720966612e-28
6.029205499999999773e+00 6.014009831153601399e-28
6.047750500000000251e+00 6.472472246773810991e-28
6.066352499999999814e+00 6.965050604610772566e-28
6.085011699999999912e+00 7.494200878998499357e-28
6.103728399999999610e+00 8.062551013906603708e-28
6.122502599999999795e+00 8.672899434422135711e-28
6.141334500000000141e+00 9.328241130406748096e-28
6.160224399999999711e+00 1.003177816306265957e-27
6.179172399999999676e+00 1.078692147132741254e-27
6.198178600000000316e+00 1.159731053897327968e-27
6.217243299999999806e+00 1.246683694306786671e-27
6.236366699999999597e+00 1.339964737694092715e-27
6.255548899999999968e+00 1.440015801442626495e-27
6.274790099999999704e+00 1.547308093722891139e-27
6.294090399999999974e+00 1.662343120042773481e-27
6.313450099999999843e+00 1.785656302815326640e-27
6.332869399999999871e+00 1.917817245763114153e-27
6.352348400000000339e+00 2.059431573244387595e-27
6.371887400000000312e+00 2.211145236256510641e-27
6.391486399999999790e+00 2.373643001026509917e-27
6.411145699999999614e+00 2.547655472219652014e-27
6.430865500000000345e+00 2.733958522938618544e-27
6.450645899999999600e+00 2.933375604402405092e-27
6.470487099999999714e+00 3.146782339550900440e-27
6.490389399999999753e+00 3.375109691836321778e-27
6.510353000000000279e+00 3.619344798594937962e-27
6.530377900000000402e+00 3.880532352566104403e-27
6.550464400000000076e+00 4.159784121530071315e-27
6.570612699999999862e+00 4.458277497885228059e-27
6.590823000000000320e+00 4.777260180777332390e-27
6.611095399999999955e+00 5.118052076985518281e-27
6.631430199999999608e+00 5.482054054325508879e-27
6.651827499999999560e+00 5.870745115699130674e-27
6.672287599999999763e+00 6.285693627606967894e-27
6.692810599999999610e+00 6.728553875057584953e-27
6.713396799999999942e+00 7.201078523772273320e-27
6.734046199999999871e+00 7.705111925631247209e-27
6.754759199999999630e+00 8.242611158620576235e-27
6.775535900000000389e+00 8.815634041263151361e-27
6.796376399999999762e+00 9.426350589220755431e-27
6.817281099999999761e+00 1.007705753369214815e-26
6.838250099999999776e+00 1.077016586632135865e-26
6.859283600000000369e+00 1.150821760215212990e-26
6.880381800000000325e+00 1.229388826681967287e-26
6.901544900000000204e+00 1.312999232190184043e-26
6.922773000000000287e+00 1.401948436126281206e-26
6.944066499999999920e+00 1.496548169191730922e-26
6.965425500000000270e+00 1.597124485644116043e-26
6.986850099999999841e+00 1.704019469267473285e-26
7.008340699999999757e+00 1.817593421609245529e-26
7.029897300000000016e+00 1.938221867499218849e-26
7.051520299999999963e+00 2.066300361519554223e-26
7.073209799999999881e+00 2.202241216315910048e-26
7.094966000000000328e+00 2.346476270136726029e-26
7.116789100000000090e+00 2.499456896725152204e-26
7.138679299999999728e+00 2.661654547540883611e-26
7.160636900000000082e+00 2.833562083954292368e-26
7.182661999999999658e+00 3.015691963408564158e-26
7.204754799999999904e+00 3.208578967397377074e-26
7.226915599999999884e+00 3.412780889761422702e-26
7.249144600000000160e+00 3.628877232345420109e-26
7.271441900000000125e+00 3.857469356567296460e-26
7.293807900000000011e+00 4.099184997495835125e-26
7.316242599999999818e+00 4.354671264656567996e-26
7.338746300000000389e+00 4.624602336735751290e-26
7.361319199999999618e+00 4.909675410396501236e-26
7.383961600000000125e+00 5.210613268725006990e-26
7.406673600000000413e+00 5.528160419190774118e-26
7.429455500000000434e+00 5.863088430426214603e-26
7.452307399999999582e+00 6.216190267154165724e-26
7.475229699999999866e+00 6.588287689134175941e-26
7.498222400000000398e+00 6.980219993509853371e-26
7.521285899999999636e+00 7.392856670037649061e-26
7.544420299999999635e+00 7.827085217353463376e-26
7.567625900000000350e+00 8.283819321258178064e-26
7.590902800000000283e+00 8.763990645716025178e-26
7.614251399999999670e+00 9.268558099916357593e-26
7.637671700000000286e+00 9.798492187422853191e-26
7.661164099999999699e+00 1.035479119861818799e-25
7.684728800000000248e+00 1.093846688978779047e-25
7.708365900000000437e+00 1.155054462761214092e-25
7.732075700000000218e+00 1.219206949086453333e-25
7.755858500000000433e+00 1.286409989520837972e-25
7.779714399999999586e+00 1.356769963589159027e-25
7.803643700000000294e+00 1.430394703520833121e-25
7.827646599999999566e+00 1.507392404586659176e-25
7.851723299999999739e+00 1.587871644293844950e-25
7.875874099999999878e+00 1.671941458822959976e-25
7.900099199999999655e+00 1.759710375245303079e-25
7.924398799999999632e+00 1.851286402576428858e-25
7.948773100000000369e+00 1.946776685827952912e-25
7.973222400000000043e+00 2.046287551641388424e-25
7.997746900000000103e+00 2.149923333527708342e-25
8.022346799999999334e+00 2.257786325289250037e-25
8.047022399999999465e+00 2.369976804239394574e-25
8.071773900000000168e+00 2.486591692313014536e-25
8.096601599999999621e+00 2.607724980777271182e-25
8.121505600000000769e+00 2.733465766244886625e-25
8.146486100000000619e+00 2.863899140472034576e-25
8.171543599999999685e+00 2.999106819660269616e-25
8.196678099999999745e+00 3.139162307885007422e-25
8.221889900000000750e+00 3.284134533319919656e-25
8.247179300000000879e+00 3.434085697431231239e-25
8.272546399999999522e+00 3.589069407148103668e-25
8.297991599999999579e+00 3.749133040575005390e-25
8.323515000000000441e+00 3.914313423448169671e-25
8.349116999999999678e+00 4.084639934364805691e-25
8.374797700000000233e+00 4.260129943336146828e-25
8.400557400000000285e+00 4.440791407806675976e-25
8.426396300000000394e+00 4.626620178948738182e-25
8.452314700000000514e+00 4.817600714189438267e-25
8.478312799999999427e+00 5.013703951350473813e-25
8.504390900000000642e+00 5.214888100104023877e-25
8.530549199999999388e+00 5.421096461160444411e-25
8.556787999999999172e+00 5.632258309614583618e-25
8.583107399999999387e+00 5.848285848421145828e-25
8.609507799999999378e+00 6.069077652897361023e-25
8.635989500000000874e+00 6.294514871591869628e-25
8.662552500000000322e+00 6.524458839414512230e-25
8.689197300000000013e+00 6.758757434842267144e-25
8.715924100000000507e+00 6.997237738764463344e-25
8.742732999999999421e+00 7.239707219358162120e-25
8.769624399999999653e+00 7.485956977253271688e-25
8.796598499999999987e+00 7.735756920574758700e-25
8.823655600000000376e+00 7.988858210118961565e-25
8.850795899999999605e+00 8.244991203985536623e-25
8.878019699999999403e+00 8.503867194711664436e-25
8.905327200000000332e+00 8.765176467575274976e-25
8.932718799999999959e+00 9.028591191007749653e-25
8.960194500000000062e+00 9.293759765578468623e-25
8.987754799999999378e+00 9.560315689647405013e-25
9.015399900000000244e+00 9.827870151261120562e-25
9.043129999999999669e+00 1.009601531221506912e-24
9.070945399999999381e+00 1.036432578003639297e-24
9.098846299999999943e+00 1.063235728358723772e-24
9.126833100000000698e+00 1.089965026871609644e-24
9.154905899999999264e+00 1.116572593493959812e-24
9.183065100000000314e+00 1.143009289980038499e-24
9.211310900000000856e+00 1.169224349347303011e-24
9.239643600000000845e+00 1.195165775947952345e-24
9.268063400000000840e+00 1.220780288093676083e-24
9.296570700000000187e+00 1.246013727881510049e-24
9.325165600000000055e+00 1.270810764725923564e-24
9.353848499999999788e+00 1.295115586870550776e-24
9.382619599999999949e+00 1.318871634608559934e-24
9.411479200000000489e+00 1.342022040315893226e-24
9.440427599999999586e+00 1.364509730731863740e-24
9.469464999999999577e+00 1.386277552159285617e-24
9.498591700000000415e+00 1.407268633378161152e-24
9.527808000000000277e+00 1.427426518381308666e-24
9.557114199999999116e+00 1.446695386974364837e-24
9.586510499999999269e+00 1.465020220276196936e-24
9.615997300000000081e+00 1.482347220269296488e-24
9.645574699999999169e+00 1.498623741499450795e-24
9.675243099999999430e+00 1.513798879748272456e-24
9.705002800000000818e+00 1.527823469917188865e-24
9.734854000000000340e+00 1.540650341961836971e-24
9.764796999999999727e+00 1.552234649949927449e-24
9.794832200000000100e+00 1.562534081947291205e-24
9.824959700000000851e+00 1.571508953407396695e-24
9.855179899999999549e+00 1.579122632996276403e-24
9.885493000000000308e+00 1.585341594891949632e-24
9.915899400000000696e+00 1.590135722186691754e-24
9.946399299999999499e+00 1.593478417016837489e-24
9.976993000000000222e+00 1.595346839598400378e-24
1.000768099999999983e+01 1.595722048897406355e-24
1.003846300000000014e+01 1.594589165757461529e-24
1.006934000000000040e+01 1.591937471755276913e-24
1.010031200000000062e+01 1.587760573723448262e-24
1.013137900000000080e+01 1.582056538129589068e-24
1.016254200000000019e+01 1.574827711914024328e-24
1.019379999999999953e+01 1.566081450320897191e-24
1.022515500000000088e+01 1.555828872978844460e-24
1.025660599999999967e+01 1.544086553962456106e-24
1.028815400000000047e+01 1.530874994944902859e-24
1.031979899999999972e+01 1.516219594092394305e-24
1.035154099999999922e+01 1.500150281227477065e-24
1.038338099999999997e+01 1.482700863365896531e-24
1.041531900000000022e+01 1.463909932360222308e-24
1.044735499999999995e+01 1.443820290123557043e-24
1.047948899999999917e+01 1.422478791161594105e-24
1.051172299999999993e+01 1.399934729222880922e-24
1.054405500000000018e+01 1.376243803239088017e-24
1.057648700000000019e+01 1.351462307996576632e-24
1.060901899999999998e+01 1.325651128853731172e-24
1.064165099999999953e+01 1.298874116536756358e-24
1.067438300000000062e+01 1.271197808873027175e-24
1.070721600000000073e+01 1.242690258211412116e-24
1.074014999999999986e+01 1.213422424008052491e-24
1.077318499999999979e+01 1.183467046884549665e-24
1.080632199999999976e+01 1.152897390778634481e-24
1.083956000000000053e+01 1.121789671660880286e-24
1.087290100000000059e+01 1.090218080426473631e-24
1.090634499999999996e+01 1.058259098855495399e-24
1.093989099999999937e+01 1.025990289187975669e-24
1.097354100000000088e+01 9.934860966260954533e-25
1.100729399999999991e+01 9.608232851871249481e-25
1.104115099999999927e+01 9.280757944425765994e-25
1.107511200000000073e+01 8.953173179421785918e-25
1.110917700000000075e+01 8.626200246453107857e-25
1.114334700000000034e+01 8.300533083806794490e-25
1.117762300000000053e+01 7.976844888071189496e-25
1.121200400000000030e+01 7.655804152459693540e-25
1.124648999999999965e+01 7.338043550617497536e-25
1.128108300000000064e+01 7.024149178222925380e-25
1.131578200000000045e+01 6.714704245493672862e-25
1.135058700000000087e+01 6.410250172388691656e-25
1.138550000000000040e+01 6.111277262338164941e-25
1.142051999999999978e+01 5.818266619660686198e-25
1.145564800000000005e+01 5.531645726324555184e-25
1.149088399999999943e+01 5.251813104291712318e-25
1.152622900000000072e+01 4.979121354788866557e-25
1.156168199999999935e+01 4.713899978623433345e-25
1.159724399999999989e+01 4.456424322822346513e-25
1.163291500000000056e+01 4.206938652662303639e-25
1.166869600000000062e+01 3.965641968075804483e-25
1.170458799999999933e+01 3.732696131627487578e-25
1.174058899999999994e+01 3.508244912338331329e-25
1.177670200000000023e+01 3.292364246017174249e-25
1.181292499999999990e+01 3.085125672315748148e-25
1.184925999999999924e+01 2.886543158088369224e-25
1.188570700000000002e+01 2.696610127820112653e-25
1.192226499999999945e+01 2.515293649038090198e-25
1.195893700000000059e+01 2.342511948641173274e-25
1.199572099999999963e+01 2.178180218394739875e-25
1.203261799999999937e+01 2.022173562480266046e-25
1.206962799999999980e+01 1.874348048923254161e-25
1.210675299999999943e+01 1.734530582933893150e-25
1.214399099999999976e+01 1.602543760154839593e-25
1.218134500000000031e+01 1.478174553047592700e-25
1.221881300000000081e+01 1.361211832663767310e-25
1.225639600000000051e+01 1.251420700728821879e-25
1.229409500000000044e+01 1.148555408708871419e-25
1.233191000000000059e+01 1.052363720898379601e-25
1.236984099999999920e+01 9.625856192310325232e-26
1.240788900000000083e+01 8.789530486301765660e-26
1.244605400000000017e+01 8.011964031342336136e-26
1.248433600000000077e+01 7.290435863428707923e-26
1.252273600000000009e+01 6.622199404204352461e-26
1.256125399999999992e+01 6.004534823359100866e-26
1.259989099999999951e+01 5.434727644786953175e-26
1.263864599999999960e+01 4.910126264428371277e-26
1.267752100000000048e+01 4.428082566747438039e-26
1.271651499999999935e+01 3.986043525365467129e-26
1.275563000000000002e+01 3.581485524970588981e-26
1.279486400000000046e+01 3.211999449369433953e-26
1.283421899999999916e+01 2.875214683326374202e-26
1.287369600000000069e+01 2.568858569056300223e-26
1.291329299999999947e+01 2.290769900096556104e-26
1.295301300000000033e+01 2.038844294094268250e-26
1.299285399999999946e+01 1.811107399729542424e-26
1.303281800000000068e+01 1.605657778300781428e-26
1.307290599999999969e+01 1.420700942761796045e-26
1.311311599999999977e+01 1.254554336521004953e-26
1.315344999999999942e+01 1.105615908174978549e-26
1.319390800000000041e+01 9.723901731808936868e-27
1.323449100000000023e+01 8.534741701611269203e-27
1.327519799999999961e+01 7.475643012344008345e-27
1.331603100000000062e+01 6.534398568108578813e-27
1.335698900000000044e+01 5.699756951461142158e-27
1.339807300000000012e+01 4.961266496767698784e-27
1.343928400000000067e+01 4.309293159582716350e-27
1.348062099999999930e+01 3.735007527870490966e-27
1.352208599999999983e+01 3.230271570322108083e-27
1.356367799999999946e+01 2.787682660459636138e-27
1.360539799999999921e+01 2.400468046452625278e-27
1.364724600000000088e+01 2.062480561880194443e-27
1.368922300000000014e+01 1.768139625918281128e-27
1.373132900000000056e+01 1.512407956367449517e-27
1.377356499999999961e+01 1.290738715676789742e-27
1.381592999999999982e+01 1.099054455728535439e-27
1.385842599999999969e+01 9.336865544915215397e-28
1.390105199999999996e+01 7.913679517791026891e-28
1.394380999999999915e+01 6.691764169488513927e-28
1.398669899999999977e+01 5.645234520690894983e-28
1.402971999999999930e+01 4.751092353147527337e-28
1.407287400000000055e+01 3.989017220670356773e-28
1.411616000000000071e+01 3.341131850879398946e-28
1.415957900000000080e+01 2.791690904658041473e-28
1.420313200000000009e+01 2.326899966419659957e-28
1.424681900000000034e+01 1.934715699783887333e-28
1.429063999999999979e+01 1.604641544841651218e-28
1.433459599999999945e+01 1.327549761141010924e-28
1.437868699999999933e+01 1.095538779034872984e-28
1.442291400000000046e+01 9.017770830178305152e-29
1.446727699999999928e+01 7.403844523627454288e-29
1.451177599999999934e+01 6.063092332358783354e-29
1.455641199999999991e+01 4.952220867250834795e-29
1.460118600000000022e+01 4.034268471856896098e-29
1.464609699999999926e+01 3.277800526196289922e-29
1.469114599999999982e+01 2.656092070808608572e-29
1.473633399999999938e+01 2.146527484874162481e-29
1.478166099999999972e+01 1.730032740413203269e-29
1.482712700000000083e+01 1.390556123282550430e-29
1.487273399999999945e+01 1.114619371196464924e-29
1.491848000000000063e+01 8.909727261917623757e-30
1.496436699999999931e+01 7.102142723326207465e-30
1.501039500000000082e+01 5.645379132429150090e-30
1.505656500000000086e+01 4.474710183952394950e-30
1.510287699999999944e+01 3.536683937515514321e-30
1.514933100000000010e+01 2.787266905930647942e-30
1.519592899999999958e+01 2.190275421929533184e-30
1.524266899999999936e+01 1.716139453031124885e-30
1.528955299999999973e+01 1.340685319884099312e-30
1.533658199999999994e+01 1.044264348221330678e-30
1.538375500000000073e+01 8.109551210968351450e-31
1.543107299999999960e+01 6.278772585501282739e-31
1.547853699999999932e+01 4.846552602929184349e-31
1.552614699999999992e+01 3.729600584688251323e-31
1.557390299999999961e+01 2.861237295747447342e-31
1.562180599999999941e+01 2.188245602552210692e-31
1.566985700000000037e+01 1.668311902978494168e-31
1.571805499999999967e+01 1.267916481297398435e-31
1.576640100000000011e+01 9.605600612190937920e-32
1.581489700000000020e+01 7.253782170745657476e-32
1.586354099999999967e+01 5.460170642792201539e-32
1.591233500000000056e+01 4.096709111815906779e-32
1.596127899999999933e+01 3.063668070559223120e-32
1.601037399999999877e+01 2.283567154810072487e-32
1.605961900000000142e+01 1.696462769095754847e-32
1.610901600000000045e+01 1.256083224932326775e-32
1.615856499999999940e+01 9.268858522358282974e-33
1.620826699999999931e+01 6.816404225937781793e-33
1.625812099999999916e+01 4.995724464598228976e-33
1.630812900000000099e+01 3.648718187982501387e-33
1.635829000000000022e+01 2.655666881992135996e-33
1.640860599999999891e+01 1.926117335239183282e-33
1.645907700000000062e+01 1.392058822965810454e-33
1.650970200000000077e+01 1.002514757170305134e-33
1.656048399999999887e+01 7.193886734629543139e-34
1.661142200000000102e+01 5.143615962670555304e-34
1.666251600000000010e+01 3.664335586162698760e-34
1.671376800000000173e+01 2.600922991973073303e-34
1.676517700000000133e+01 1.839321653721802099e-34
1.681674399999999991e+01 1.295902517454643390e-34
1.686846999999999852e+01 9.096154851180900655e-35
1.692035500000000070e+01 6.360679350966043523e-35
1.697240000000000038e+01 4.430936542474404387e-35
1.702460400000000007e+01 3.074865536828434409e-35
1.707696999999999932e+01 2.125569274538582923e-35
1.712949599999999961e+01 1.463652821807058379e-35
1.718218399999999946e+01 1.003915993465483774e-35
1.723503399999999885e+01 6.858703661582322525e-36
1.728804600000000136e+01 4.667248420838366552e-36
1.734122199999999836e+01 3.163271311249364445e-36
1.739456099999999950e+01 2.135307688058010583e-36
1.744806399999999869e+01 1.435550314032434695e-36
1.750173200000000051e+01 9.611598409913296443e-37
1.755556500000000142e+01 6.408856117662985390e-37
1.760956300000000141e+01 4.255607441745411286e-37
1.766372799999999899e+01 2.813976500816413143e-37
1.771805900000000022e+01 1.852886462374941630e-37
1.777255699999999905e+01 1.214874619588464344e-37
1.782722300000000004e+01 7.931460430646150907e-38
1.788205699999999965e+01 5.155869911277581198e-38
1.793705999999999889e+01 3.337047413309227004e-38
1.799223100000000031e+01 2.150432427856445781e-38
1.804757299999999987e+01 1.379652332789313316e-38
1.810308500000000009e+01 8.812216207480687460e-39
1.815876700000000099e+01 5.603507509655756832e-39
1.821462100000000106e+01 3.547109817578708992e-39
1.827064700000000030e+01 2.235201372415101799e-39
1.832684499999999872e+01 1.402082169703670016e-39
1.838321499999999986e+01 8.754522707654800958e-40
1.843975899999999868e+01 5.440937207281248005e-40
1.849647799999999975e+01 3.365740887919851199e-40
1.855337000000000103e+01 2.072277279030790078e-40
1.861043799999999848e+01 1.269846516348122610e-40
1.866768100000000175e+01 7.744287307413600469e-41
1.872510000000000119e+01 4.700258014042251848e-41
1.878269600000000139e+01 2.838931913406359032e-41
1.884046800000000133e+01 1.706364662744974932e-41
1.889841900000000052e+01 1.020580985772224029e-41
1.895654800000000151e+01 6.073964145481025712e-42
1.901485600000000176e+01 3.596902834567749580e-42
1.907334300000000127e+01 2.119353107151090793e-42
1.913200900000000004e+01 1.242460035355515168e-42
1.919085700000000116e+01 7.246701483741657078e-43
1.924988499999999902e+01 4.205050648540530274e-43
1.930909499999999923e+01 2.427465563987177159e-43
1.936848699999999823e+01 1.394029201649559647e-43
1.942806200000000061e+01 7.963599927934380188e-44
1.948781999999999925e+01 4.525343616406214607e-44
1.954776199999999875e+01 2.557878191752404377e-44
1.960788799999999910e+01 1.438069770900525592e-44
1.966819900000000132e+01 8.041429203235926397e-45
1.972869499999999832e+01 4.472240794278679810e-45
1.978937799999999925e+01 2.473618274869014752e-45
1.985024699999999953e+01 1.360646290245561945e-45
1.991130400000000122e+01 7.442854045678050535e-46
1.997254799999999975e+01 4.048599697516505993e-46
2.003398100000000071e+01 2.189866361025570307e-46
2.009560300000000055e+01 1.177775991323340440e-46
2.015741399999999928e+01 6.298322846282815761e-47
2.021941500000000147e+01 3.348764579782896939e-47
2.028160700000000105e+01 1.770198550208777046e-47
2.034399099999999905e+01 9.302871870155446398e-48
2.040656600000000154e+01 4.860251101700629310e-48
2.046933299999999889e+01 2.524218039222980963e-48
2.053229400000000027e+01 1.303156773896892903e-48
2.059544899999999856e+01 6.687321344110266252e-49
2.065879699999999985e+01 3.411003089430576443e-49
2.072234100000000012e+01 1.729244992319392167e-49
2.078607999999999834e+01 8.712923319936527611e-50
2.085001499999999908e+01 4.362980809414804436e-50
2.091414699999999982e+01 2.171169314337722948e-50
2.097847499999999954e+01 1.073701025910058663e-50
2.104300200000000132e+01 5.276203224340377952e-51
2.110772800000000160e+01 2.576270158049777243e-51
2.117265199999999936e+01 1.249916791379901315e-51
2.123777600000000021e+01 6.025097842479194861e-52
2.130310000000000059e+01 2.885515672865514000e-52
2.136862599999999901e+01 1.372878825774316389e-52
2.143435300000000154e+01 6.489005352122878054e-53
2.150028199999999856e+01 3.046765344261004873e-53
2.156641300000000072e+01 1.421011129803095557e-53
2.163274900000000045e+01 6.582956557282830187e-54
2.169928799999999924e+01 3.029018877451661618e-54
2.176603199999999916e+01 1.384243948769425967e-54
2.183298100000000019e+01 6.282537991111874161e-55
2.190013599999999983e+01 2.831694516321301843e-55
2.196749799999999908e+01 1.267427835985474900e-55
2.203506700000000151e+01 5.633100248957210616e-56
2.210284400000000105e+01 2.485968593238199706e-56
2.217082900000000123e+01 1.089304620818119860e-56
2.223902299999999954e+01 4.738979889948245863e-57
2.230742700000000056e+01 2.046813547006408818e-57
2.237604200000000176e+01 8.776179680415604586e-58
2.244486699999999857e+01 3.735537308248149001e-58
2.251390400000000014e+01 1.578306330072139642e-58
2.258315400000000039e+01 6.619049561351485793e-59
2.265261699999999934e+01 2.755160251322292377e-59
2.272229300000000052e+01 1.138218696904469297e-59
2.279218300000000141e+01 4.666672182712823294e-60
2.286228900000000053e+01 1.898720077858278409e-60
2.293261000000000038e+01 7.666065894816260962e-61
2.300314699999999846e+01 3.071261277764887707e-61
2.307390200000000036e+01 1.220850217841024624e-61
2.314487400000000150e+01 4.814985933002096174e-62
2.321606399999999937e+01 1.884034589590636275e-62
2.328747399999999956e+01 7.313279493985768617e-63
2.335910200000000003e+01 2.816151767299097517e-63
2.343095200000000133e+01 1.075664533760822255e-63
2.350302200000000141e+01 4.075355497080068071e-64
2.357531399999999877e+01 1.531403213925260284e-64
2.364782800000000051e+01 5.707265897176071295e-65
2.372056600000000159e+01 2.109348138154360860e-65
2.379352700000000098e+01 7.730984255542930528e-66
2.386671199999999970e+01 2.809703293287103247e-66
2.394012299999999982e+01 1.012492493456186185e-66
2.401375900000000030e+01 3.617539764122849088e-67
2.408762199999999964e+01 1.281418950757557511e-67
2.416171200000000141e+01 4.499906119301473415e-68
2.423602999999999952e+01 1.566470248990457055e-68
2.431057699999999855e+01 5.405289310862855504e-69
2.438535299999999850e+01 1.848721918255271686e-69
2.446035900000000041e+01 6.266881742564267667e-70
2.453559500000000071e+01 2.105407644286968790e-70
2.461106300000000147e+01 7.009554897388068221e-71
2.468676299999999912e+01 2.312551567351070358e-71
2.476269599999999826e+01 7.559792157515809610e-72
2.483886299999999991e+01 2.448590922045917935e-72
2.491526400000000052e+01 7.857553431856334355e-73
2.499190000000000111e+01 2.498005415470155420e-73
2.506877100000000169e+01 7.867031130172882694e-74
2.514587900000000076e+01 2.454161453991261046e-74
2.522322399999999831e+01 7.583092466185361608e-75
2.530080699999999894e+01 2.320651917173329404e-75
2.537862900000000010e+01 7.033368162283566469e-76
2.545668999999999826e+01 2.110970481437775302e-76
2.553499100000000155e+01 6.273868007662847670e-77
2.561353300000000033e+01 1.846255226171915957e-77
2.569231699999999918e+01 5.379225664853982570e-78
2.577134300000000167e+01 1.551653036433808250e-78
2.585061200000000170e+01 4.430823929287047779e-79
2.593012399999999928e+01 1.252461249405333009e-79
2.600988200000000106e+01 3.504192849858580099e-80
2.608988499999999888e+01 9.703692391196378137e-81
2.617013299999999987e+01 2.659413233980808568e-81
2.625062899999999999e+01 7.212529873624893524e-82
2.633137200000000178e+01 1.935635159410982364e-82
2.641236400000000017e+01 5.139882813698906549e-83
2.649360400000000126e+01 1.350385166337639997e-83
2.657509500000000102e+01 3.509853427452916876e-84
2.665683599999999842e+01 9.024595967781975344e-85
2.673882899999999907e+01 2.295265114018192078e-85
2.682107399999999942e+01 5.774007249650218757e-86
2.690357099999999946e+01 1.436594407136010620e-86
2.698632299999999873e+01 3.534713171227989924e-87
2.706932899999999975e+01 8.600372569995927261e-88
2.715259100000000103e+01 2.069098019397195178e-88
2.723610800000000154e+01 4.921815067826011273e-89
2.731988199999999978e+01 1.157463097853804442e-89
2.740391500000000136e+01 2.690812794085877793e-90
2.748820500000000067e+01 6.183596112765961993e-91
2.757275500000000079e+01 1.404523238967250937e-91
2.765756500000000173e+01 3.152958715944113710e-92
2.774263600000000096e+01 6.994758831519139641e-93
2.782796799999999848e+01 1.533427981508108749e-93
2.791356299999999990e+01 3.321586931072703524e-94
2.799942100000000167e+01 7.108699124515119143e-95
2.808554300000000126e+01 1.503002280499279095e-95
2.817192999999999969e+01 3.139182956223189220e-96
2.825858300000000156e+01 6.476246071437836889e-97
2.834550300000000078e+01 1.319598409360064379e-97
2.843268899999999988e+01 2.655520880899408044e-98
2.852014399999999839e+01 5.277069433519134250e-99
2.860786799999999985e+01 1.035476854662385016e-99
2.869586200000000176e+01 2.006104805005935271e-100
2.878412600000000054e+01 3.837085893180569647e-101
2.887266199999999827e+01 7.244971183476772921e-102
2.896146999999999849e+01 1.350291913099046661e-102
2.905055199999999971e+01 2.483856573066573787e-103
2.913990700000000089e+01 4.509306097881763001e-104
2.922953700000000055e+01 8.078463901413742305e-105
2.931944299999999970e+01 1.428049383080274365e-105
2.940962599999999938e+01 2.490647516578528264e-106
2.950008499999999856e+01 4.285602045191312739e-107
2.959082400000000135e+01 7.274034867000527764e-108
2.968184099999999859e+01 1.217830582486665998e-108
2.977313799999999944e+01 2.010926475356351344e-109
2.986471600000000137e+01 3.274623645486860088e-110
2.995657500000000084e+01 5.258343499413073079e-111
3.004871800000000093e+01 8.325285167458608159e-112
3.014114299999999957e+01 1.299556871350432692e-112
3.023385299999999987e+01 1.999756636849288000e-113
3.032684799999999825e+01 3.033264371201022544e-114
3.042012899999999931e+01 4.534727991990838442e-115
3.051369700000000051e+01 6.681229847186826288e-116
3.060755299999999934e+01 9.700225692017643658e-117
3.070169699999999935e+01 1.387689503563159671e-117
3.079613099999999903e+01 1.955844921093584723e-118
3.089085599999999943e+01 2.715585152595940550e-119
3.098587200000000053e+01 3.714012970131718208e-120
3.108117999999999981e+01 5.002985089239065858e-121
3.117678099999999830e+01 6.637053933725159502e-122
3.127267700000000161e+01 8.670154937481393543e-123
3.136886700000000161e+01 1.115208744827231464e-123
3.146535300000000035e+01 1.412237632687229755e-124
3.156213599999999886e+01 1.760496337200626812e-125
3.165921700000000172e+01 2.160186988638549804e-126
3.175659599999999827e+01 2.608787757454659612e-127
3.185427500000000123e+01 3.100420078435970168e-128
3.195225399999999993e+01 3.625755759776013141e-129
3.205053500000000355e+01 4.171721549290232200e-130
3.214911800000000142e+01 4.722067292061745026e-131
3.224800400000000167e+01 5.257758941770809110e-132
3.234719400000000178e+01 5.758005385219064816e-133
3.244668899999999923e+01 6.201508233281351753e-134
3.254649100000000317e+01 6.567760742387539516e-135
3.264659900000000192e+01 6.839147640091456688e-136
3.274701499999999754e+01 7.001508537047960389e-137
3.284774099999999919e+01 7.045731889137069809e-138
3.294877600000000228e+01 6.969068510387754693e-139
3.305012099999999720e+01 6.774649004054358832e-140
3.315177899999999767e+01 6.471295211961179053e-141
3.325374899999999911e+01 6.073745851473129185e-142
3.335603299999999649e+01 5.600428684765478704e-143
3.345863099999999690e+01 5.072748545412742918e-144
3.356154500000000240e+01 4.512948397918963893e-145
3.366477600000000336e+01 3.942935939408537033e-146
3.376832399999999978e+01 3.382818986928036693e-147
3.387219000000000335e+01 2.849602928175104762e-148
3.397637600000000191e+01 2.356528132303531119e-149
3.408088300000000004e+01 1.912888714198785085e-150
3.418571099999999774e+01 1.524024221328887985e-151
3.429086099999999959e+01 1.191584185947073308e-152
3.439633500000000055e+01 9.141616237125630755e-154
3.450213300000000061e+01 6.880850305957356211e-155
3.460825700000000182e+01 5.080612443687844880e-156
3.471470699999999709e+01 3.679592999854598983e-157
3.482148500000000269e+01 2.613523958937087015e-158
3.492858999999999980e+01 1.820377119356068438e-159
3.503602599999999967e+01 1.243126452146565249e-160
3.514379199999999770e+01 8.322482531045316917e-162
3.525188899999999848e+01 5.461561401945058195e-163
3.536031899999999695e+01 3.512678866467865883e-164
3.546908200000000022e+01 2.213964896040196400e-165
3.557818000000000325e+01 1.367238451742410429e-166
3.568761299999999892e+01 8.272017225690537668e-168
3.579738300000000351e+01 4.902324535894089364e-169
3.590749100000000027e+01 2.845487617675289386e-170
3.601793700000000342e+01 1.617435111508097498e-171
3.612872399999999828e+01 9.001810735563518643e-173
3.623984999999999701e+01 4.905003299863490192e-174
3.635131899999999661e+01 2.616135817196116287e-175
3.646312999999999960e+01 1.365697469166255050e-176
3.657528599999999841e+01 6.976498602957400624e-178
3.668778600000000267e+01 3.487148840194716290e-179
3.680063299999999771e+01 1.705171572392496917e-180
3.691382600000000025e+01 8.156258460592422886e-182
3.702736800000000272e+01 3.815512944139437142e-183
3.714125899999999803e+01 1.745429495196547542e-184
3.725549999999999784e+01 7.806843867904517658e-186
3.737009299999999712e+01 3.413474104413611990e-187
3.748503800000000297e+01 1.458858306869058356e-188
3.760033599999999865e+01 6.093408471426763516e-190
3.771598999999999791e+01 2.486846688760039267e-191
3.783199900000000326e+01 9.916027385406270036e-193
3.794836500000000257e+01 3.862321974009838601e-194
3.806508800000000292e+01 1.469356435611443503e-195
3.818217099999999675e+01 5.458618737457529493e-197
3.829961399999999827e+01 1.979978001678246472e-198
3.841741799999999785e+01 7.011203022432953102e-200
3.853558499999999754e+01 2.423254912800917591e-201
3.865411499999999734e+01 8.173802780882812143e-203
3.877300900000000183e+01 2.690290310213052895e-204
3.889227000000000345e+01 8.638335176821760112e-206
3.901189699999999760e+01 2.705655133544142621e-207
3.913189200000000056e+01 8.265021081633986934e-209
3.925225600000000270e+01 2.461922576924348708e-210
3.937299000000000149e+01 7.149786819063096963e-212
3.949409599999999898e+01 2.024026765060459682e-213
3.961557400000000229e+01 5.584511236254877455e-215
3.973742599999999925e+01 1.501464747585358016e-216
3.985965300000000155e+01 3.933089418187888837e-218
3.998225500000000210e+01 1.003648157628274173e-219
4.010523500000000041e+01 2.494359405986684965e-221
4.022859299999999649e+01 6.036787224201063505e-223
4.035233099999999951e+01 1.422443062626043667e-224
4.047644900000000234e+01 3.262757797480599560e-226
4.060094800000000248e+01 7.284184924774465597e-228
4.072583099999999945e+01 1.582418814100617058e-229
4.085109800000000035e+01 3.344596889241705198e-231
4.097675000000000267e+01 6.876570008958020683e-233
4.110278900000000135e+01 1.375041025504880248e-234
4.122921500000000350e+01 2.673693325458319375e-236
4.135602999999999696e+01 5.054389371241711309e-238
4.148323599999999800e+01 9.287425595695187230e-240
4.161083200000000204e+01 1.658595469500631647e-241
4.173882100000000150e+01 2.878047056045911894e-243
4.186720400000000097e+01 4.851636112236486588e-245
4.199598199999999792e+01 7.943861510933600489e-247
4.212515499999999946e+01 1.263170425814795133e-248
4.225472599999999801e+01 1.950161475374411403e-250
4.238469599999999815e+01 2.922646450102190623e-252
4.251506499999999988e+01 4.251199759423928500e-254
4.264583499999999816e+01 6.000399071431145493e-256
4.277700800000000214e+01 8.216471610814269006e-258
4.290858399999999762e+01 1.091335569158086247e-259
4.304056500000000085e+01 1.405727704562023921e-261
4.317295099999999763e+01 1.755676107716790465e-263
4.330574500000000171e+01 2.125566248937341213e-265
4.343894699999999887e+01 2.494143019552900194e-267
4.357255899999999826e+01 2.835858483007703197e-269
4.370658199999999738e+01 3.123764159727214677e-271
4.384101799999999827e+01 3.332738522891795575e-273
4.397586600000000345e+01 3.443467453706780812e-275
4.411113000000000284e+01 3.444536721691700723e-277
4.424681000000000353e+01 3.335281065563691088e-279
4.438290599999999841e+01 3.125556117534941483e-281
4.451942199999999872e+01 2.833881442267484330e-283
4.465635699999999986e+01 2.485626756484467663e-285
4.479371400000000136e+01 2.108482150034681129e-287
4.493149300000000324e+01 1.729450740075253347e-289
4.506969600000000042e+01 1.371337980179311207e-291
4.520832399999999751e+01 1.050962487253726185e-293
4.534737799999999908e+01 7.782949542012813314e-296
4.548686000000000007e+01 5.568106101765521526e-298
4.562677200000000255e+01 3.847408959796239090e-300
4.576711300000000193e+01 2.567224881581742600e-302
4.590788599999999775e+01 1.653746585510938071e-304
4.604909200000000169e+01 1.028226054264906940e-306
4.619073300000000160e+01 6.168957078383119508e-309
4.633280899999999747e+01 3.570739088538080467e-311
4.647532199999999847e+01 1.993496637991363246e-313
4.661827300000000207e+01 1.073215344446731672e-315
4.676166500000000070e+01 5.569839177078376091e-318
4.690549699999999689e+01 2.786036176898789263e-320
4.704977199999999726e+01 1.333977243771365669e-322
4.719449000000000183e+01 0.000000000000000000e+00
4.733965400000000301e+01 0.000000000000000000e+00
4.748526400000000081e+01 0.000000000000000000e+00
4.763132099999999980e+01 0.000000000000000000e+00
4.777782899999999700e+01 0.000000000000000000e+00
4.792478599999999744e+01 0.000000000000000000e+00
4.807219599999999815e+01 0.000000000000000000e+00
4.822005999999999659e+01 0.000000000000000000e+00
4.836837799999999987e+01 0.000000000000000000e+00
4.851715200000000294e+01 0.000000000000000000e+00
4.866638400000000075e+01 0.000000000000000000e+00
4.881607499999999789e+01 0.000000000000000000e+00
4.896622599999999892e+01 0.000000000000000000e+00
4.911683899999999880e+01 0.000000000000000000e+00
4.926791599999999960e+01 0.000000000000000000e+00
4.941945700000000130e+01 0.000000000000000000e+00
4.957146399999999886e+01 0.000000000000000000e+00
4.972393900000000144e+01 0.000000000000000000e+00
4.987688200000000194e+01 0.000000000000000000e+00
5.003029699999999735e+01 0.000000000000000000e+00
5.018418299999999732e+01 0.000000000000000000e+00
5.033854199999999679e+01 0.000000000000000000e+00
5.049337599999999782e+01 0.000000000000000000e+00
5.064868700000000246e+01 0.000000000000000000e+00
5.080447499999999650e+01 0.000000000000000000e+00
5.096074200000000332e+01 0.000000000000000000e+00
5.111748999999999654e+01 0.000000000000000000e+00
5.127472000000000207e+01 0.000000000000000000e+00
5.143243400000000065e+01 0.000000000000000000e+00
5.159063299999999685e+01 0.000000000000000000e+00
5.174931899999999985e+01 0.000000000000000000e+00
5.190849200000000252e+01 0.000000000000000000e+00
5.206815499999999730e+01 0.000000000000000000e+00
5.222830900000000298e+01 0.000000000000000000e+00
5.238895600000000030e+01 0.000000000000000000e+00
5.255009700000000095e+01 0.000000000000000000e+00
5.271173399999999987e+01 0.000000000000000000e+00
5.287386800000000164e+01 0.000000000000000000e+00
5.303649999999999665e+01 0.000000000000000000e+00
5.319963299999999862e+01 0.000000000000000000e+00
5.336326799999999793e+01 0.000000000000000000e+00
5.352740500000000168e+01 0.000000000000000000e+00
5.369204799999999977e+01 0.000000000000000000e+00
5.385719699999999932e+01 0.000000000000000000e+00
5.402285400000000237e+01 0.000000000000000000e+00
5.418902099999999677e+01 0.000000000000000000e+00
5.435569900000000132e+01 0.000000000000000000e+00
5.452288899999999927e+01 0.000000000000000000e+00
5.469059399999999727e+01 0.000000000000000000e+00
5.485881400000000241e+01 0.000000000000000000e+00
5.502755200000000002e+01 0.000000000000000000e+00
5.519680900000000179e+01 0.000000000000000000e+00
5.536658700000000266e+01 0.000000000000000000e+00
5.553688600000000264e+01 0.000000000000000000e+00
5.570770999999999873e+01 0.000000000000000000e+00
5.587905899999999804e+01 0.000000000000000000e+00
5.605093500000000262e+01 0.000000000000000000e+00
5.622334000000000032e+01 0.000000000000000000e+00
5.639627500000000282e+01 0.000000000000000000e+00
5.656974199999999797e+01 0.000000000000000000e+00
5.674374199999999746e+01 0.000000000000000000e+00
5.691827800000000082e+01 0.000000000000000000e+00
5.709335000000000093e+01 0.000000000000000000e+00
5.726896099999999734e+01 0.000000000000000000e+00
5.744511299999999920e+01 0.000000000000000000e+00
5.762180599999999941e+01 0.000000000000000000e+00
5.779904200000000003e+01 0.000000000000000000e+00
5.797682400000000058e+01 0.000000000000000000e+00
5.815515200000000107e+01 0.000000000000000000e+00
5.833402900000000102e+01 0.000000000000000000e+00
5.851345599999999791e+01 0.000000000000000000e+00
5.869343500000000091e+01 0.000000000000000000e+00
5.887396799999999786e+01 0.000000000000000000e+00
5.905505600000000044e+01 0.000000000000000000e+00
5.923670099999999650e+01 0.000000000000000000e+00
5.941890500000000230e+01 0.000000000000000000e+00
5.960166900000000112e+01 0.000000000000000000e+00
5.978499500000000211e+01 0.000000000000000000e+00
5.996888500000000022e+01 0.000000000000000000e+00
6.015334099999999751e+01 0.000000000000000000e+00
6.033836399999999855e+01 0.000000000000000000e+00
6.052395599999999831e+01 0.000000000000000000e+00
6.071011899999999883e+01 0.000000000000000000e+00
6.089685500000000218e+01 0.000000000000000000e+00
6.108416499999999871e+01 0.000000000000000000e+00
6.127205099999999760e+01 0.000000000000000000e+00
6.146051599999999837e+01 0.000000000000000000e+00
6.164955900000000355e+01 0.000000000000000000e+00
6.183918500000000051e+01 0.000000000000000000e+00
6.202939299999999889e+01 0.000000000000000000e+00
6.222018700000000280e+01 0.000000000000000000e+00
6.241156699999999802e+01 0.000000000000000000e+00
6.260353599999999830e+01 0.000000000000000000e+00
6.279609599999999858e+01 0.000000000000000000e+00
6.298924800000000346e+01 0.000000000000000000e+00
6.318299400000000077e+01 0.000000000000000000e+00
6.337733599999999967e+01 0.000000000000000000e+00
6.357227499999999765e+01 0.000000000000000000e+00
6.376781499999999880e+01 0.000000000000000000e+00
6.396395499999999856e+01 0.000000000000000000e+00
6.416069899999999393e+01 0.000000000000000000e+00
6.435804899999999407e+01 0.000000000000000000e+00
6.455600499999999897e+01 0.000000000000000000e+00
6.475457000000000107e+01 0.000000000000000000e+00
6.495374599999999532e+01 0.000000000000000000e+00
6.515353399999999340e+01 0.000000000000000000e+00
6.535393700000000194e+01 0.000000000000000000e+00
6.555495700000000170e+01 0.000000000000000000e+00
6.575659400000000687e+01 0.000000000000000000e+00
6.595885199999999315e+01 0.000000000000000000e+00
6.616173200000000065e+01 0.000000000000000000e+00
6.636523699999999337e+01 0.000000000000000000e+00
6.656936699999999973e+01 0.000000000000000000e+00
6.677412499999999795e+01 0.000000000000000000e+00
6.697951199999999972e+01 0.000000000000000000e+00
6.718553199999999492e+01 0.000000000000000000e+00
6.739218499999999779e+01 0.000000000000000000e+00
6.759947400000000073e+01 0.000000000000000000e+00
6.780740000000000123e+01 0.000000000000000000e+00
6.801596600000000592e+01 0.000000000000000000e+00
6.822517299999999807e+01 0.000000000000000000e+00
6.843502399999999852e+01 0.000000000000000000e+00
6.864552100000000223e+01 0.000000000000000000e+00
6.885666500000000667e+01 0.000000000000000000e+00
6.906845800000000679e+01 0.000000000000000000e+00
6.928090299999999502e+01 0.000000000000000000e+00
6.949400099999999725e+01 0.000000000000000000e+00
6.970775500000000591e+01 0.000000000000000000e+00
6.992216600000000426e+01 0.000000000000000000e+00
7.013723600000000147e+01 0.000000000000000000e+00
7.035296900000000164e+01 0.000000000000000000e+00
7.056936399999999310e+01 0.000000000000000000e+00
7.078642600000000584e+01 0.000000000000000000e+00
7.100415499999999724e+01 0.000000000000000000e+00
7.122255300000000489e+01 0.000000000000000000e+00
7.144162400000000446e+01 0.000000000000000000e+00
7.166136799999999596e+01 0.000000000000000000e+00
7.188178800000000024e+01 0.000000000000000000e+00
7.210288599999999803e+01 0.000000000000000000e+00
7.232466499999999598e+01 0.000000000000000000e+00
7.254712499999999409e+01 0.000000000000000000e+00
7.277026999999999646e+01 0.000000000000000000e+00
7.299410100000000057e+01 0.000000000000000000e+00
7.321862000000000137e+01 0.000000000000000000e+00
7.344383000000000550e+01 0.000000000000000000e+00
7.366973299999999369e+01 0.000000000000000000e+00
7.389633100000000354e+01 0.000000000000000000e+00
7.412362500000000409e+01 0.000000000000000000e+00
7.435161899999999946e+01 0.000000000000000000e+00
7.458031400000000133e+01 0.000000000000000000e+00
7.480971300000000213e+01 0.000000000000000000e+00
7.503981699999999933e+01 0.000000000000000000e+00
7.527062800000000209e+01 0.000000000000000000e+00
7.550215000000000032e+01 0.000000000000000000e+00
7.573438400000000570e+01 0.000000000000000000e+00
7.596733199999999897e+01 0.000000000000000000e+00
7.620099700000000098e+01 0.000000000000000000e+00
7.643537999999999499e+01 0.000000000000000000e+00
7.667048499999999933e+01 0.000000000000000000e+00
7.690631199999999978e+01 0.000000000000000000e+00
7.714286500000000046e+01 0.000000000000000000e+00
7.738014599999999632e+01 0.000000000000000000e+00
7.761815599999999904e+01 0.000000000000000000e+00
7.785689800000000105e+01 0.000000000000000000e+00
7.809637499999999477e+01 0.000000000000000000e+00
7.833658900000000358e+01 0.000000000000000000e+00
7.857754099999999653e+01 0.000000000000000000e+00
7.881923399999999447e+01 0.000000000000000000e+00
7.906167100000000403e+01 0.000000000000000000e+00
7.930485299999999427e+01 0.000000000000000000e+00
7.954878399999999772e+01 0.000000000000000000e+00
7.979346499999999764e+01 0.000000000000000000e+00
8.003889800000000321e+01 0.000000000000000000e+00
8.028508600000000683e+01 0.000000000000000000e+00
8.053203200000000095e+01 0.000000000000000000e+00
8.077973699999999724e+01 0.000000000000000000e+00
8.102820400000000234e+01 0.000000000000000000e+00
8.127743499999999699e+01 0.000000000000000000e+00
8.152743300000000204e+01 0.000000000000000000e+00
8.177819999999999823e+01 0.000000000000000000e+00
8.202973799999999471e+01 0.000000000000000000e+00
8.228204999999999814e+01 0.000000000000000000e+00
8.253513800000000344e+01 0.000000000000000000e+00
8.278900400000000559e+01 0.000000000000000000e+00
8.304365099999999700e+01 0.000000000000000000e+00
8.329908199999999852e+01 0.000000000000000000e+00
8.355529799999999341e+01 0.000000000000000000e+00
8.381230200000000252e+01 0.000000000000000000e+00
8.407009700000000407e+01 0.000000000000000000e+00
8.432868399999999554e+01 0.000000000000000000e+00
8.458806699999999523e+01 0.000000000000000000e+00
8.484824799999999811e+01 0.000000000000000000e+00
8.510922999999999661e+01 0.000000000000000000e+00
8.537101300000000492e+01 0.000000000000000000e+00
8.563360299999999370e+01 0.000000000000000000e+00
8.589699899999999388e+01 0.000000000000000000e+00
8.616120600000000707e+01 0.000000000000000000e+00
8.642622599999999977e+01 0.000000000000000000e+00
8.669206099999999537e+01 0.000000000000000000e+00
8.695871300000000303e+01 0.000000000000000000e+00
8.722618599999999844e+01 0.000000000000000000e+00
8.749448099999999329e+01 0.000000000000000000e+00
8.776360200000000589e+01 0.000000000000000000e+00
8.803355000000000530e+01 0.000000000000000000e+00
8.830432899999999563e+01 0.000000000000000000e+00
8.857594000000000278e+01 0.000000000000000000e+00
8.884838700000000244e+01 0.000000000000000000e+00
8.912167200000000378e+01 0.000000000000000000e+00
8.939579799999999921e+01 0.000000000000000000e+00
8.967076699999999789e+01 0.000000000000000000e+00
8.994658099999999479e+01 0.000000000000000000e+00
9.022324399999999400e+01 0.000000000000000000e+00
9.050075800000000470e+01 0.000000000000000000e+00
9.077912600000000509e+01 0.000000000000000000e+00
9.105834900000000687e+01 0.000000000000000000e+00
9.133843199999999740e+01 0.000000000000000000e+00
9.161937600000000259e+01 0.000000000000000000e+00
9.190118400000000065e+01 0.000000000000000000e+00
9.218385899999999822e+01 0.000000000000000000e+00
9.246740400000000193e+01 0.000000000000000000e+00
9.275181999999999505e+01 0.000000000000000000e+00
9.303711199999999337e+01 0.000000000000000000e+00
9.332327999999999690e+01 0.000000000000000000e+00
9.361033000000000470e+01 0.000000000000000000e+00
9.389826200000000256e+01 0.000000000000000000e+00
9.418707899999999711e+01 0.000000000000000000e+00
9.447678600000000415e+01 0.000000000000000000e+00
9.476738299999999526e+01 0.000000000000000000e+00
9.505887400000000298e+01 0.000000000000000000e+00
9.535126099999999383e+01 0.000000000000000000e+00
9.564454800000000034e+01 0.000000000000000000e+00
9.593873700000000326e+01 0.000000000000000000e+00
9.623383099999999502e+01 0.000000000000000000e+00
9.652983299999999645e+01 0.000000000000000000e+00
9.682674500000000251e+01 0.000000000000000000e+00
9.712457000000000562e+01 0.000000000000000000e+00
9.742331199999999569e+01 0.000000000000000000e+00
9.772297199999999862e+01 0.000000000000000000e+00
9.802355400000000429e+01 0.000000000000000000e+00
9.832505999999999347e+01 0.000000000000000000e+00
9.862749399999999866e+01 0.000000000000000000e+00
9.893085800000000063e+01 0.000000000000000000e+00
9.923515600000000347e+01 0.000000000000000000e+00
9.954038900000000467e+01 0.000000000000000000e+00
9.984656099999999412e+01 0.000000000000000000e+00
1.001536700000000053e+02 0.000000000000000000e+00
1.004617300000000029e+02 0.000000000000000000e+00
1.007707400000000035e+02 0.000000000000000000e+00
1.010806999999999931e+02 0.000000000000000000e+00
1.013916100000000000e+02 0.000000000000000000e+00
1.017034699999999958e+02 0.000000000000000000e+00
1.020163000000000011e+02 0.000000000000000000e+00
1.023300799999999953e+02 0.000000000000000000e+00
1.026448400000000021e+02 0.000000000000000000e+00
1.029605600000000010e+02 0.000000000000000000e+00
1.032772499999999951e+02 0.000000000000000000e+00
1.035949200000000019e+02 0.000000000000000000e+00
1.039135600000000039e+02 0.000000000000000000e+00
1.042331800000000044e+02 0.000000000000000000e+00
1.045537900000000064e+02 0.000000000000000000e+00
1.048753800000000069e+02 0.000000000000000000e+00
1.051979599999999948e+02 0.000000000000000000e+00
1.055215400000000017e+02 0.000000000000000000e+00
1.058461099999999959e+02 0.000000000000000000e+00
1.061716799999999949e+02 0.000000000000000000e+00
1.064982399999999956e+02 0.000000000000000000e+00
1.068258199999999931e+02 0.000000000000000000e+00
1.071543999999999954e+02 0.000000000000000000e+00
1.074839900000000057e+02 0.000000000000000000e+00
1.078145999999999987e+02 0.000000000000000000e+00
1.081462199999999996e+02 0.000000000000000000e+00
1.084788599999999974e+02 0.000000000000000000e+00
1.088125299999999953e+02 0.000000000000000000e+00
1.091472200000000043e+02 0.000000000000000000e+00
1.094829399999999993e+02 0.000000000000000000e+00
1.098196899999999943e+02 0.000000000000000000e+00
1.101574800000000067e+02 0.000000000000000000e+00
1.104963099999999940e+02 0.000000000000000000e+00
1.108361799999999988e+02 0.000000000000000000e+00
1.111770999999999958e+02 0.000000000000000000e+00
1.115190599999999961e+02 0.000000000000000000e+00
1.118620800000000060e+02 0.000000000000000000e+00
1.122061499999999938e+02 0.000000000000000000e+00
1.125512800000000055e+02 0.000000000000000000e+00
1.128974699999999984e+02 0.000000000000000000e+00
1.132447300000000041e+02 0.000000000000000000e+00
1.135930599999999941e+02 0.000000000000000000e+00
1.139424499999999938e+02 0.000000000000000000e+00
1.142929199999999952e+02 0.000000000000000000e+00
1.146444699999999983e+02 0.000000000000000000e+00
1.149971000000000032e+02 0.000000000000000000e+00
1.153508199999999988e+02 0.000000000000000000e+00
1.157056199999999961e+02 0.000000000000000000e+00
1.160615099999999984e+02 0.000000000000000000e+00
1.164184999999999945e+02 0.000000000000000000e+00
1.167765899999999988e+02 0.000000000000000000e+00
1.171357799999999969e+02 0.000000000000000000e+00
1.174960700000000031e+02 0.000000000000000000e+00
1.178574700000000064e+02 0.000000000000000000e+00
1.182199800000000067e+02 0.000000000000000000e+00
1.185836099999999931e+02 0.000000000000000000e+00
1.189483599999999939e+02 0.000000000000000000e+00
1.193142299999999949e+02 0.000000000000000000e+00
1.196812199999999962e+02 0.000000000000000000e+00
1.200493400000000008e+02 0.000000000000000000e+00
1.204185999999999979e+02 0.000000000000000000e+00
1.207889899999999983e+02 0.000000000000000000e+00
1.211605200000000053e+02 0.000000000000000000e+00
1.215331900000000047e+02 0.000000000000000000e+00
1.219070099999999996e+02 0.000000000000000000e+00
1.222819800000000043e+02 0.000000000000000000e+00
1.226581000000000046e+02 0.000000000000000000e+00
1.230353800000000035e+02 0.000000000000000000e+00
1.234138200000000012e+02 0.000000000000000000e+00
1.237934199999999976e+02 0.000000000000000000e+00
1.241741899999999958e+02 0.000000000000000000e+00
1.245561299999999960e+02 0.000000000000000000e+00
1.249392500000000013e+02 0.000000000000000000e+00
1.253235499999999973e+02 0.000000000000000000e+00
1.257090199999999953e+02 0.000000000000000000e+00
1.260956900000000047e+02 0.000000000000000000e+00
1.264835400000000050e+02 0.000000000000000000e+00
1.268725900000000024e+02 0.000000000000000000e+00
1.272628299999999939e+02 0.000000000000000000e+00
1.276542699999999968e+02 0.000000000000000000e+00
1.280469200000000001e+02 0.000000000000000000e+00
1.284407699999999863e+02 0.000000000000000000e+00
1.288358399999999904e+02 0.000000000000000000e+00
1.292321200000000090e+02 0.000000000000000000e+00
1.296296199999999885e+02 0.000000000000000000e+00
1.300283399999999858e+02 0.000000000000000000e+00
1.304282900000000041e+02 0.000000000000000000e+00
1.308294699999999864e+02 0.000000000000000000e+00
1.312318799999999896e+02 0.000000000000000000e+00
1.316355299999999886e+02 0.000000000000000000e+00
1.320404200000000117e+02 0.000000000000000000e+00
1.324465600000000052e+02 0.000000000000000000e+00
1.328539499999999975e+02 0.000000000000000000e+00
1.332625899999999888e+02 0.000000000000000000e+00
1.336724800000000073e+02 0.000000000000000000e+00
1.340836400000000026e+02 0.000000000000000000e+00
1.344960599999999999e+02 0.000000000000000000e+00
1.349097500000000025e+02 0.000000000000000000e+00
1.353247200000000134e+02 0.000000000000000000e+00
1.357409600000000012e+02 0.000000000000000000e+00
1.361584799999999973e+02 0.000000000000000000e+00
1.365772800000000018e+02 0.000000000000000000e+00
1.369973699999999894e+02 0.000000000000000000e+00
1.374187599999999918e+02 0.000000000000000000e+00
1.378414400000000057e+02 0.000000000000000000e+00
1.382654200000000060e+02 0.000000000000000000e+00
1.386906999999999925e+02 0.000000000000000000e+00
1.391173000000000002e+02 0.000000000000000000e+00
1.395451999999999941e+02 0.000000000000000000e+00
1.399744200000000092e+02 0.000000000000000000e+00
1.404049599999999884e+02 0.000000000000000000e+00
1.408368299999999920e+02 0.000000000000000000e+00
1.412700199999999882e+02 0.000000000000000000e+00
1.417045500000000118e+02 0.000000000000000000e+00
1.421404100000000028e+02 0.000000000000000000e+00
1.425776199999999960e+02 0.000000000000000000e+00
1.430161699999999882e+02 0.000000000000000000e+00
1.434560600000000079e+02 0.000000000000000000e+00
1.438973100000000045e+02 0.000000000000000000e+00
1.443399200000000064e+02 0.000000000000000000e+00
1.447838900000000137e+02 0.000000000000000000e+00
1.452292199999999980e+02 0.000000000000000000e+00
1.456759299999999939e+02 0.000000000000000000e+00
1.461240099999999984e+02 0.000000000000000000e+00
1.465734600000000114e+02 0.000000000000000000e+00
1.470243000000000109e+02 0.000000000000000000e+00
1.474765299999999968e+02 0.000000000000000000e+00
1.479301499999999976e+02 0.000000000000000000e+00
1.483851600000000133e+02 0.000000000000000000e+00
1.488415699999999902e+02 0.000000000000000000e+00
1.492993899999999883e+02 0.000000000000000000e+00
1.497586100000000044e+02 0.000000000000000000e+00
1.502192499999999882e+02 0.000000000000000000e+00
1.506812999999999931e+02 0.000000000000000000e+00
1.511447699999999941e+02 0.000000000000000000e+00
1.516096699999999942e+02 0.000000000000000000e+00
1.520759999999999934e+02 0.000000000000000000e+00
1.525437699999999950e+02 0.000000000000000000e+00
1.530129699999999957e+02 0.000000000000000000e+00
1.534836200000000019e+02 0.000000000000000000e+00
1.539557100000000105e+02 0.000000000000000000e+00
1.544292599999999993e+02 0.000000000000000000e+00
1.549042599999999936e+02 0.000000000000000000e+00
1.553807199999999966e+02 0.000000000000000000e+00
1.558586500000000115e+02 0.000000000000000000e+00
1.563380500000000097e+02 0.000000000000000000e+00
1.568189199999999914e+02 0.000000000000000000e+00
1.573012799999999913e+02 0.000000000000000000e+00
1.577851100000000031e+02 0.000000000000000000e+00
1.582704400000000078e+02 0.000000000000000000e+00
1.587572499999999991e+02 0.000000000000000000e+00
1.592455699999999865e+02 0.000000000000000000e+00
1.597353899999999953e+02 0.000000000000000000e+00
1.602267099999999971e+02 0.000000000000000000e+00
1.607195399999999950e+02 0.000000000000000000e+00
1.612138899999999921e+02 0.000000000000000000e+00
1.617097599999999886e+02 0.000000000000000000e+00
1.622071599999999876e+02 0.000000000000000000e+00
1.627060899999999890e+02 0.000000000000000000e+00
1.632065499999999929e+02 0.000000000000000000e+00
1.637085500000000025e+02 0.000000000000000000e+00
1.642120899999999892e+02 0.000000000000000000e+00
1.647171899999999880e+02 0.000000000000000000e+00
1.652238299999999924e+02 0.000000000000000000e+00
1.657320400000000120e+02 0.000000000000000000e+00
1.662418099999999868e+02 0.000000000000000000e+00
1.667531400000000019e+02 0.000000000000000000e+00
1.672660500000000070e+02 0.000000000000000000e+00
1.677805400000000020e+02 0.000000000000000000e+00
1.682966099999999869e+02 0.000000000000000000e+00
1.688142599999999902e+02 0.000000000000000000e+00
1.693335099999999898e+02 0.000000000000000000e+00
1.698543600000000140e+02 0.000000000000000000e+00
1.703768100000000061e+02 0.000000000000000000e+00
1.709008599999999944e+02 0.000000000000000000e+00
1.714265300000000138e+02 0.000000000000000000e+00
1.719538100000000043e+02 0.000000000000000000e+00
1.724827200000000005e+02 0.000000000000000000e+00
1.730132499999999993e+02 0.000000000000000000e+00
1.735454100000000039e+02 0.000000000000000000e+00
1.740792099999999891e+02 0.000000000000000000e+00
1.746146599999999864e+02 0.000000000000000000e+00
1.751517499999999927e+02 0.000000000000000000e+00
1.756904900000000112e+02 0.000000000000000000e+00
1.762308899999999880e+02 0.000000000000000000e+00
1.767729500000000087e+02 0.000000000000000000e+00
1.773166799999999910e+02 0.000000000000000000e+00
1.778620799999999917e+02 0.000000000000000000e+00
1.784091600000000142e+02 0.000000000000000000e+00
1.789579200000000014e+02 0.000000000000000000e+00
1.795083700000000135e+02 0.000000000000000000e+00
1.800605099999999936e+02 0.000000000000000000e+00
1.806143500000000017e+02 0.000000000000000000e+00
1.811698900000000094e+02 0.000000000000000000e+00
1.817271499999999946e+02 0.000000000000000000e+00
1.822861100000000079e+02 0.000000000000000000e+00
1.828468000000000018e+02 0.000000000000000000e+00
1.834092100000000016e+02 0.000000000000000000e+00
1.839733500000000106e+02 0.000000000000000000e+00
1.845392300000000034e+02 0.000000000000000000e+00
1.851068400000000054e+02 0.000000000000000000e+00
1.856762099999999975e+02 0.000000000000000000e+00
1.862473200000000020e+02 0.000000000000000000e+00
1.868201899999999966e+02 0.000000000000000000e+00
1.873948200000000099e+02 0.000000000000000000e+00
1.879712199999999882e+02 0.000000000000000000e+00
1.885493899999999883e+02 0.000000000000000000e+00
1.891293499999999881e+02 0.000000000000000000e+00
1.897110800000000097e+02 0.000000000000000000e+00
1.902946000000000026e+02 0.000000000000000000e+00
1.908799199999999985e+02 0.000000000000000000e+00
1.914670399999999972e+02 0.000000000000000000e+00
1.920559700000000021e+02 0.000000000000000000e+00
1.926467100000000130e+02 0.000000000000000000e+00
1.932392600000000016e+02 0.000000000000000000e+00
1.938336400000000026e+02 0.000000000000000000e+00
1.944298400000000129e+02 0.000000000000000000e+00
1.950278800000000103e+02 0.000000000000000000e+00
1.956277599999999950e+02 0.000000000000000000e+00
1.962294799999999952e+02 0.000000000000000000e+00
1.968330499999999859e+02 0.000000000000000000e+00
1.974384900000000016e+02 0.000000000000000000e+00
1.980457800000000077e+02 0.000000000000000000e+00
1.986549400000000105e+02 0.000000000000000000e+00
1.992659700000000100e+02 0.000000000000000000e+00
1.998788900000000126e+02 0.000000000000000000e+00
2.004936899999999866e+02 0.000000000000000000e+00
2.011103799999999922e+02 0.000000000000000000e+00
2.017289600000000007e+02 0.000000000000000000e+00
2.023494499999999903e+02 0.000000000000000000e+00
2.029718499999999892e+02 0.000000000000000000e+00
2.035961599999999976e+02 0.000000000000000000e+00
2.042223999999999933e+02 0.000000000000000000e+00
2.048505600000000015e+02 0.000000000000000000e+00
2.054806499999999971e+02 0.000000000000000000e+00
2.061126800000000117e+02 0.000000000000000000e+00
2.067466499999999883e+02 0.000000000000000000e+00
2.073825699999999870e+02 0.000000000000000000e+00
2.080204500000000110e+02 0.000000000000000000e+00
2.086602900000000034e+02 0.000000000000000000e+00
2.093020999999999958e+02 0.000000000000000000e+00
2.099458899999999915e+02 0.000000000000000000e+00
2.105916499999999871e+02 0.000000000000000000e+00
2.112393999999999892e+02 0.000000000000000000e+00
2.118891399999999976e+02 0.000000000000000000e+00
2.125408799999999871e+02 0.000000000000000000e+00
2.131946299999999894e+02 0.000000000000000000e+00
2.138503900000000044e+02 0.000000000000000000e+00
2.145081600000000037e+02 0.000000000000000000e+00
2.151679599999999937e+02 0.000000000000000000e+00
2.158297799999999995e+02 0.000000000000000000e+00
2.164936399999999992e+02 0.000000000000000000e+00
2.171595499999999959e+02 0.000000000000000000e+00
2.178274999999999864e+02 0.000000000000000000e+00
2.184975000000000023e+02 0.000000000000000000e+00
2.191695699999999931e+02 0.000000000000000000e+00
2.198437099999999873e+02 0.000000000000000000e+00
2.205199100000000101e+02 0.000000000000000000e+00
2.211982000000000141e+02 0.000000000000000000e+00
2.218785799999999995e+02 0.000000000000000000e+00
2.225610399999999913e+02 0.000000000000000000e+00
2.232456099999999992e+02 0.000000000000000000e+00
2.239322799999999916e+02 0.000000000000000000e+00
2.246210700000000031e+02 0.000000000000000000e+00
2.253119700000000023e+02 0.000000000000000000e+00
2.260049999999999955e+02 0.000000000000000000e+00
2.267001600000000110e+02 0.000000000000000000e+00
2.273974499999999921e+02 0.000000000000000000e+00
2.280968900000000019e+02 0.000000000000000000e+00
2.287984899999999868e+02 0.000000000000000000e+00
2.295022400000000005e+02 0.000000000000000000e+00
2.302081599999999924e+02 0.000000000000000000e+00
2.309162399999999877e+02 0.000000000000000000e+00
2.316265099999999961e+02 0.000000000000000000e+00
2.323389599999999859e+02 0.000000000000000000e+00
2.330535999999999888e+02 0.000000000000000000e+00
2.337704400000000078e+02 0.000000000000000000e+00
2.344894899999999893e+02 0.000000000000000000e+00
2.352107399999999870e+02 0.000000000000000000e+00
2.359342200000000105e+02 0.000000000000000000e+00
2.366599199999999996e+02 0.000000000000000000e+00
2.373878499999999860e+02 0.000000000000000000e+00
2.381180200000000013e+02 0.000000000000000000e+00
2.388504399999999919e+02 0.000000000000000000e+00
2.395851099999999860e+02 0.000000000000000000e+00
2.403220399999999870e+02 0.000000000000000000e+00
2.410612299999999948e+02 0.000000000000000000e+00
2.418026999999999873e+02 0.000000000000000000e+00
2.425464599999999962e+02 0.000000000000000000e+00
2.432924899999999866e+02 0.000000000000000000e+00
2.440408299999999997e+02 0.000000000000000000e+00
2.447914600000000007e+02 0.000000000000000000e+00
2.455444099999999992e+02 0.000000000000000000e+00
2.462996699999999919e+02 0.000000000000000000e+00
2.470572500000000105e+02 0.000000000000000000e+00
2.478171600000000012e+02 0.000000000000000000e+00
2.485794099999999958e+02 0.000000000000000000e+00
2.493440099999999973e+02 0.000000000000000000e+00
2.501109500000000025e+02 0.000000000000000000e+00
2.508802599999999927e+02 0.000000000000000000e+00
2.516519299999999930e+02 0.000000000000000000e+00
2.524259800000000098e+02 0.000000000000000000e+00
2.532024000000000115e+02 0.000000000000000000e+00
2.539812200000000075e+02 0.000000000000000000e+00
2.547624299999999948e+02 0.000000000000000000e+00
2.555460400000000050e+02 0.000000000000000000e+00
2.563320600000000127e+02 0.000000000000000000e+00
2.571204999999999927e+02 0.000000000000000000e+00
2.579113699999999767e+02 0.000000000000000000e+00
2.587046700000000214e+02 0.000000000000000000e+00
2.595004099999999880e+02 0.000000000000000000e+00
2.602985899999999901e+02 0.000000000000000000e+00
2.610992400000000089e+02 0.000000000000000000e+00
2.619023399999999810e+02 0.000000000000000000e+00
2.627079200000000014e+02 0.000000000000000000e+00
2.635159699999999816e+02 0.000000000000000000e+00
2.643265000000000100e+02 0.000000000000000000e+00
2.651395400000000109e+02 0.000000000000000000e+00
2.659550699999999779e+02 0.000000000000000000e+00
2.667731099999999742e+02 0.000000000000000000e+00
2.675936599999999999e+02 0.000000000000000000e+00
2.684167400000000043e+02 0.000000000000000000e+00
2.692423600000000192e+02 0.000000000000000000e+00
2.700705100000000130e+02 0.000000000000000000e+00
2.709012099999999919e+02 0.000000000000000000e+00
2.717344600000000128e+02 0.000000000000000000e+00
2.725702800000000252e+02 0.000000000000000000e+00
2.734086599999999976e+02 0.000000000000000000e+00
2.742496300000000247e+02 0.000000000000000000e+00
2.750931800000000180e+02 0.000000000000000000e+00
2.759393299999999840e+02 0.000000000000000000e+00
2.767880799999999795e+02 0.000000000000000000e+00
2.776394399999999791e+02 0.000000000000000000e+00
2.784934200000000146e+02 0.000000000000000000e+00
2.793500300000000038e+02 0.000000000000000000e+00
2.802092700000000036e+02 0.000000000000000000e+00
2.810711499999999887e+02 0.000000000000000000e+00
2.819356900000000223e+02 0.000000000000000000e+00
2.828028800000000160e+02 0.000000000000000000e+00
2.836727399999999761e+02 0.000000000000000000e+00
2.845452799999999911e+02 0.000000000000000000e+00
2.854205000000000041e+02 0.000000000000000000e+00
2.862984099999999899e+02 0.000000000000000000e+00
2.871790300000000116e+02 0.000000000000000000e+00
2.880623499999999808e+02 0.000000000000000000e+00
2.889483900000000176e+02 0.000000000000000000e+00
2.898371500000000083e+02 0.000000000000000000e+00
2.907286500000000160e+02 0.000000000000000000e+00
2.916228899999999840e+02 0.000000000000000000e+00
2.925198800000000006e+02 0.000000000000000000e+00
2.934196299999999837e+02 0.000000000000000000e+00
2.943221500000000219e+02 0.000000000000000000e+00
2.952274400000000014e+02 0.000000000000000000e+00
2.961355199999999854e+02 0.000000000000000000e+00
2.970463899999999740e+02 0.000000000000000000e+00
2.979600599999999986e+02 0.000000000000000000e+00
2.988765399999999772e+02 0.000000000000000000e+00
2.997958399999999983e+02 0.000000000000000000e+00
3.007179699999999798e+02 0.000000000000000000e+00
3.016429400000000101e+02 0.000000000000000000e+00
3.025707499999999754e+02 0.000000000000000000e+00
3.035014199999999960e+02 0.000000000000000000e+00
3.044349399999999832e+02 0.000000000000000000e+00
3.053713399999999751e+02 0.000000000000000000e+00
3.063106199999999717e+02 0.000000000000000000e+00
3.072527900000000045e+02 0.000000000000000000e+00
3.081978500000000167e+02 0.000000000000000000e+00
3.091458299999999895e+02 0.000000000000000000e+00
3.100967200000000048e+02 0.000000000000000000e+00
3.110505299999999806e+02 0.000000000000000000e+00
3.120072799999999802e+02 0.000000000000000000e+00
3.129669700000000034e+02 0.000000000000000000e+00
3.139296100000000251e+02 0.000000000000000000e+00
3.148952100000000200e+02 0.000000000000000000e+00
3.158637800000000198e+02 0.000000000000000000e+00
3.168353399999999738e+02 0.000000000000000000e+00
3.178098800000000210e+02 0.000000000000000000e+00
3.187874100000000226e+02 0.000000000000000000e+00
3.197679600000000164e+02 0.000000000000000000e+00
3.207515200000000277e+02 0.000000000000000000e+00
3.217381100000000060e+02 0.000000000000000000e+00
3.227277300000000082e+02 0.000000000000000000e+00
3.237203900000000090e+02 0.000000000000000000e+00
3.247161100000000147e+02 0.000000000000000000e+00
3.257148900000000253e+02 0.000000000000000000e+00
3.267167400000000157e+02 0.000000000000000000e+00
3.277216799999999921e+02 0.000000000000000000e+00
3.287296999999999798e+02 0.000000000000000000e+00
3.297408300000000168e+02 0.000000000000000000e+00
3.307550600000000145e+02 0.000000000000000000e+00
3.317724200000000110e+02 0.000000000000000000e+00
3.327928999999999746e+02 0.000000000000000000e+00
3.338165300000000002e+02 0.000000000000000000e+00
3.348432999999999993e+02 0.000000000000000000e+00
3.358732299999999782e+02 0.000000000000000000e+00
3.369063300000000254e+02 0.000000000000000000e+00
3.379426100000000019e+02 0.000000000000000000e+00
3.389820700000000215e+02 0.000000000000000000e+00
3.400247299999999768e+02 0.000000000000000000e+00
3.410706000000000131e+02 0.000000000000000000e+00
3.421196800000000167e+02 0.000000000000000000e+00
3.431719899999999939e+02 0.000000000000000000e+00
3.442275399999999763e+02 0.000000000000000000e+00
3.452863399999999956e+02 0.000000000000000000e+00
3.463483899999999949e+02 0.000000000000000000e+00
3.474137099999999805e+02 0.000000000000000000e+00
3.484823000000000093e+02 0.000000000000000000e+00
3.495541799999999739e+02 0.000000000000000000e+00
3.506293600000000197e+02 0.000000000000000000e+00
3.517078500000000076e+02 0.000000000000000000e+00
3.527896499999999946e+02 0.000000000000000000e+00
3.538747799999999870e+02 0.000000000000000000e+00
3.549632500000000164e+02 0.000000000000000000e+00
3.560550700000000006e+02 0.000000000000000000e+00
3.571502399999999966e+02 0.000000000000000000e+00
3.582487899999999854e+02 0.000000000000000000e+00
3.593507099999999923e+02 0.000000000000000000e+00
3.604560200000000236e+02 0.000000000000000000e+00
3.615647299999999973e+02 0.000000000000000000e+00
3.626768500000000017e+02 0.000000000000000000e+00
3.637923999999999864e+02 0.000000000000000000e+00
3.649113699999999767e+02 0.000000000000000000e+00
3.660337900000000104e+02 0.000000000000000000e+00
3.671596499999999992e+02 0.000000000000000000e+00
3.682889799999999809e+02 0.000000000000000000e+00
3.694217899999999872e+02 0.000000000000000000e+00
3.705580800000000181e+02 0.000000000000000000e+00
3.716978599999999915e+02 0.000000000000000000e+00
3.728411500000000274e+02 0.000000000000000000e+00
3.739879599999999868e+02 0.000000000000000000e+00
3.751382899999999836e+02 0.000000000000000000e+00
3.762921600000000240e+02 0.000000000000000000e+00
3.774495900000000006e+02 0.000000000000000000e+00
3.786105699999999956e+02 0.000000000000000000e+00
3.797751200000000154e+02 0.000000000000000000e+00
3.809432499999999777e+02 0.000000000000000000e+00
3.821149800000000027e+02 0.000000000000000000e+00
3.832903099999999768e+02 0.000000000000000000e+00
3.844692600000000198e+02 0.000000000000000000e+00
3.856518300000000181e+02 0.000000000000000000e+00
3.868380399999999781e+02 0.000000000000000000e+00
3.880278999999999883e+02 0.000000000000000000e+00
3.892214200000000233e+02 0.000000000000000000e+00
3.904186100000000010e+02 0.000000000000000000e+00
3.916194800000000100e+02 0.000000000000000000e+00
3.928240499999999997e+02 0.000000000000000000e+00
3.940323200000000270e+02 0.000000000000000000e+00
3.952443099999999845e+02 0.000000000000000000e+00
3.964600199999999859e+02 0.000000000000000000e+00
3.976794800000000123e+02 0.000000000000000000e+00
3.989026799999999753e+02 0.000000000000000000e+00
4.001296500000000265e+02 0.000000000000000000e+00
4.013603899999999953e+02 0.000000000000000000e+00
4.025949200000000019e+02 0.000000000000000000e+00
4.038332399999999893e+02 0.000000000000000000e+00
4.050753799999999956e+02 0.000000000000000000e+00
4.063213299999999890e+02 0.000000000000000000e+00
4.075711200000000076e+02 0.000000000000000000e+00
4.088247499999999945e+02 0.000000000000000000e+00
4.100822400000000130e+02 0.000000000000000000e+00
4.113435900000000061e+02 0.000000000000000000e+00
4.126088300000000118e+02 0.000000000000000000e+00
4.138779499999999985e+02 0.000000000000000000e+00
4.151509800000000041e+02 0.000000000000000000e+00
4.164279300000000035e+02 0.000000000000000000e+00
4.177087999999999965e+02 0.000000000000000000e+00
4.189936099999999897e+02 0.000000000000000000e+00
4.202823799999999892e+02 0.000000000000000000e+00
4.215751099999999951e+02 0.000000000000000000e+00
4.228718099999999822e+02 0.000000000000000000e+00
4.241725099999999884e+02 0.000000000000000000e+00
4.254771999999999821e+02 0.000000000000000000e+00
4.267859100000000012e+02 0.000000000000000000e+00
4.280986399999999890e+02 0.000000000000000000e+00
4.294154100000000085e+02 0.000000000000000000e+00
4.307362299999999777e+02 0.000000000000000000e+00
4.320611099999999851e+02 0.000000000000000000e+00
4.333900699999999802e+02 0.000000000000000000e+00
4.347231199999999944e+02 0.000000000000000000e+00
4.360602700000000027e+02 0.000000000000000000e+00
4.374015299999999797e+02 0.000000000000000000e+00
4.387469100000000140e+02 0.000000000000000000e+00
4.400964299999999980e+02 0.000000000000000000e+00
4.414501099999999951e+02 0.000000000000000000e+00
4.428079500000000053e+02 0.000000000000000000e+00
4.441699600000000032e+02 0.000000000000000000e+00
4.455361599999999953e+02 0.000000000000000000e+00
4.469065699999999879e+02 0.000000000000000000e+00
4.482811899999999810e+02 0.000000000000000000e+00
4.496600399999999809e+02 0.000000000000000000e+00
4.510431300000000192e+02 0.000000000000000000e+00
4.524304700000000139e+02 0.000000000000000000e+00
4.538220900000000029e+02 0.000000000000000000e+00
4.552179800000000114e+02 0.000000000000000000e+00
4.566181599999999889e+02 0.000000000000000000e+00
4.580226599999999735e+02 0.000000000000000000e+00
4.594314699999999903e+02 0.000000000000000000e+00
4.608446200000000204e+02 0.000000000000000000e+00
4.622621100000000069e+02 0.000000000000000000e+00
4.636839600000000132e+02 0.000000000000000000e+00
4.651101899999999887e+02 0.000000000000000000e+00
4.665407999999999902e+02 0.000000000000000000e+00
4.679758100000000240e+02 0.000000000000000000e+00
4.694152399999999830e+02 0.000000000000000000e+00
4.708591000000000122e+02 0.000000000000000000e+00
4.723073899999999981e+02 0.000000000000000000e+00
4.737601399999999785e+02 0.000000000000000000e+00
4.752173599999999851e+02 0.000000000000000000e+00
4.766790599999999927e+02 0.000000000000000000e+00
4.781452600000000075e+02 0.000000000000000000e+00
4.796159700000000043e+02 0.000000000000000000e+00
4.810912000000000148e+02 0.000000000000000000e+00
4.825709600000000137e+02 0.000000000000000000e+00
4.840552799999999820e+02 0.000000000000000000e+00
4.855441700000000083e+02 0.000000000000000000e+00
4.870376299999999787e+02 0.000000000000000000e+00
4.885356899999999882e+02 0.000000000000000000e+00
4.900383600000000115e+02 0.000000000000000000e+00
4.915456500000000233e+02 0.000000000000000000e+00
4.930575699999999983e+02 0.000000000000000000e+00
4.945741499999999746e+02 0.000000000000000000e+00
4.960953900000000090e+02 0.000000000000000000e+00
4.976213099999999940e+02 0.000000000000000000e+00
4.991519200000000183e+02 0.000000000000000000e+00
5.006872399999999743e+02 0.000000000000000000e+00
5.022272800000000075e+02 0.000000000000000000e+00
5.037720600000000104e+02 0.000000000000000000e+00
5.053215900000000147e+02 0.000000000000000000e+00
5.068758900000000267e+02 0.000000000000000000e+00
5.084349700000000212e+02 0.000000000000000000e+00
5.099988399999999729e+02 0.000000000000000000e+00
5.115675299999999766e+02 0.000000000000000000e+00
5.131410300000000007e+02 0.000000000000000000e+00
5.147193800000000010e+02 0.000000000000000000e+00
5.163025900000000092e+02 0.000000000000000000e+00
5.178906600000000253e+02 0.000000000000000000e+00
5.194836199999999735e+02 0.000000000000000000e+00
5.210814800000000560e+02 0.000000000000000000e+00
5.226842500000000200e+02 0.000000000000000000e+00
5.242919500000000426e+02 0.000000000000000000e+00
5.259045999999999594e+02 0.000000000000000000e+00
5.275222099999999728e+02 0.000000000000000000e+00
5.291447899999999436e+02 0.000000000000000000e+00
5.307723600000000488e+02 0.000000000000000000e+00
5.324049499999999853e+02 0.000000000000000000e+00
5.340425500000000056e+02 0.000000000000000000e+00
5.356851900000000342e+02 0.000000000000000000e+00
5.373328800000000456e+02 0.000000000000000000e+00
5.389856399999999894e+02 0.000000000000000000e+00
5.406434799999999541e+02 0.000000000000000000e+00
5.423064200000000028e+02 0.000000000000000000e+00
5.439744799999999714e+02 0.000000000000000000e+00
5.456476699999999482e+02 0.000000000000000000e+00
5.473260000000000218e+02 0.000000000000000000e+00
5.490095000000000027e+02 0.000000000000000000e+00
5.506981799999999794e+02 0.000000000000000000e+00
5.523920500000000402e+02 0.000000000000000000e+00
5.540911200000000463e+02 0.000000000000000000e+00
5.557954300000000103e+02 0.000000000000000000e+00
5.575049800000000459e+02 0.000000000000000000e+00
5.592197800000000143e+02 0.000000000000000000e+00
5.609398599999999533e+02 0.000000000000000000e+00
5.626652400000000398e+02 0.000000000000000000e+00
5.643959099999999580e+02 0.000000000000000000e+00
5.661319200000000365e+02 0.000000000000000000e+00
5.678732599999999593e+02 0.000000000000000000e+00
5.696199500000000171e+02 0.000000000000000000e+00
5.713720200000000204e+02 0.000000000000000000e+00
5.731294799999999441e+02 0.000000000000000000e+00
5.748923499999999649e+02 0.000000000000000000e+00
5.766606399999999439e+02 0.000000000000000000e+00
5.784343599999999697e+02 0.000000000000000000e+00
5.802135399999999663e+02 0.000000000000000000e+00
5.819981999999999971e+02 0.000000000000000000e+00
5.837883399999999483e+02 0.000000000000000000e+00
5.855839899999999716e+02 0.000000000000000000e+00
5.873851700000000164e+02 0.000000000000000000e+00
5.891918799999999692e+02 0.000000000000000000e+00
5.910041499999999814e+02 0.000000000000000000e+00
5.928219900000000280e+02 0.000000000000000000e+00
5.946454300000000330e+02 0.000000000000000000e+00
5.964744799999999714e+02 0.000000000000000000e+00
5.983091500000000451e+02 0.000000000000000000e+00
6.001494599999999764e+02 0.000000000000000000e+00
6.019954300000000558e+02 0.000000000000000000e+00
6.038470899999999801e+02 0.000000000000000000e+00
6.057044300000000021e+02 0.000000000000000000e+00
6.075674999999999955e+02 0.000000000000000000e+00
6.094362899999999854e+02 0.000000000000000000e+00
6.113108300000000099e+02 0.000000000000000000e+00
6.131911300000000438e+02 0.000000000000000000e+00
6.150772200000000112e+02 0.000000000000000000e+00
6.169691100000000006e+02 0.000000000000000000e+00
6.188668199999999615e+02 0.000000000000000000e+00
6.207703699999999571e+02 0.000000000000000000e+00
6.226797699999999622e+02 0.000000000000000000e+00
6.245950400000000400e+02 0.000000000000000000e+00
6.265162100000000009e+02 0.000000000000000000e+00
6.284432799999999588e+02 0.000000000000000000e+00
6.303762900000000400e+02 0.000000000000000000e+00
6.323152300000000423e+02 0.000000000000000000e+00
6.342601399999999785e+02 0.000000000000000000e+00
6.362110400000000254e+02 0.000000000000000000e+00
6.381679299999999557e+02 0.000000000000000000e+00
6.401308500000000095e+02 0.000000000000000000e+00
6.420997999999999593e+02 0.000000000000000000e+00
6.440748099999999567e+02 0.000000000000000000e+00
6.460558899999999767e+02 0.000000000000000000e+00
6.480430699999999433e+02 0.000000000000000000e+00
6.500363499999999704e+02 0.000000000000000000e+00
6.520357699999999568e+02 0.000000000000000000e+00
6.540413399999999911e+02 0.000000000000000000e+00
6.560530800000000227e+02 0.000000000000000000e+00
6.580710100000000011e+02 0.000000000000000000e+00
6.600951400000000149e+02 0.000000000000000000e+00
6.621254999999999882e+02 0.000000000000000000e+00
6.641621000000000095e+02 0.000000000000000000e+00
6.662049700000000030e+02 0.000000000000000000e+00
6.682541199999999435e+02 0.000000000000000000e+00
6.703095799999999826e+02 0.000000000000000000e+00
6.723713599999999815e+02 0.000000000000000000e+00
6.744394700000000284e+02 0.000000000000000000e+00
6.765139500000000226e+02 0.000000000000000000e+00
6.785948100000000522e+02 0.000000000000000000e+00
6.806820800000000418e+02 0.000000000000000000e+00
6.827757599999999911e+02 0.000000000000000000e+00
6.848758800000000520e+02 0.000000000000000000e+00
6.869824599999999464e+02 0.000000000000000000e+00
6.890955199999999650e+02 0.000000000000000000e+00
6.912150799999999435e+02 0.000000000000000000e+00
6.933411599999999453e+02 0.000000000000000000e+00
6.954737800000000334e+02 0.000000000000000000e+00
6.976129600000000437e+02 0.000000000000000000e+00
6.997587200000000394e+02 0.000000000000000000e+00
7.019110699999999952e+02 0.000000000000000000e+00
7.040700500000000375e+02 0.000000000000000000e+00
7.062356700000000274e+02 0.000000000000000000e+00
7.084079500000000280e+02 0.000000000000000000e+00
7.105869099999999889e+02 0.000000000000000000e+00
7.127725799999999481e+02 0.000000000000000000e+00
7.149649699999999939e+02 0.000000000000000000e+00
7.171640999999999622e+02 0.000000000000000000e+00
7.193699900000000298e+02 0.000000000000000000e+00
7.215826700000000073e+02 0.000000000000000000e+00
7.238021599999999580e+02 0.000000000000000000e+00
7.260284699999999702e+02 0.000000000000000000e+00
7.282616299999999683e+02 0.000000000000000000e+00
7.305016600000000153e+02 0.000000000000000000e+00
7.327485799999999472e+02 0.000000000000000000e+00
7.350024100000000544e+02 0.000000000000000000e+00
7.372631699999999455e+02 0.000000000000000000e+00
7.395308899999999994e+02 0.000000000000000000e+00
7.418055799999999635e+02 0.000000000000000000e+00
7.440872699999999895e+02 0.000000000000000000e+00
7.463759800000000268e+02 0.000000000000000000e+00
7.486717200000000503e+02 0.000000000000000000e+00
7.509745299999999588e+02 0.000000000000000000e+00
7.532844199999999546e+02 0.000000000000000000e+00
7.556014199999999619e+02 0.000000000000000000e+00
7.579255399999999554e+02 0.000000000000000000e+00
7.602568099999999731e+02 0.000000000000000000e+00
7.625952499999999645e+02 0.000000000000000000e+00
7.649408899999999676e+02 0.000000000000000000e+00
7.672937399999999570e+02 0.000000000000000000e+00
7.696538199999999961e+02 0.000000000000000000e+00
7.720211699999999837e+02 0.000000000000000000e+00
7.743958000000000084e+02 0.000000000000000000e+00
7.767777300000000196e+02 0.000000000000000000e+00
7.791669900000000553e+02 0.000000000000000000e+00
7.815635899999999765e+02 0.000000000000000000e+00
7.839675700000000234e+02 0.000000000000000000e+00
7.863789500000000317e+02 0.000000000000000000e+00
7.887977399999999761e+02 0.000000000000000000e+00
7.912239700000000084e+02 0.000000000000000000e+00
7.936576599999999644e+02 0.000000000000000000e+00
7.960988399999999956e+02 0.000000000000000000e+00
7.985475199999999631e+02 0.000000000000000000e+00
8.010037399999999934e+02 0.000000000000000000e+00
8.034675200000000359e+02 0.000000000000000000e+00
8.059388699999999517e+02 0.000000000000000000e+00
8.084178200000000061e+02 0.000000000000000000e+00
8.109044000000000096e+02 0.000000000000000000e+00
8.133986300000000256e+02 0.000000000000000000e+00
8.159005200000000286e+02 0.000000000000000000e+00
8.184101200000000063e+02 0.000000000000000000e+00
8.209274299999999585e+02 0.000000000000000000e+00
8.234524900000000116e+02 0.000000000000000000e+00
8.259853100000000268e+02 0.000000000000000000e+00
8.285259200000000419e+02 0.000000000000000000e+00
8.310743499999999813e+02 0.000000000000000000e+00
8.336306200000000217e+02 0.000000000000000000e+00
8.361947499999999991e+02 0.000000000000000000e+00
8.387667599999999766e+02 0.000000000000000000e+00
8.413466899999999669e+02 0.000000000000000000e+00
8.439345600000000331e+02 0.000000000000000000e+00
8.465303800000000365e+02 0.000000000000000000e+00
8.491341899999999896e+02 0.000000000000000000e+00
8.517459999999999809e+02 0.000000000000000000e+00
8.543658500000000231e+02 0.000000000000000000e+00
8.569937599999999520e+02 0.000000000000000000e+00
8.596297499999999445e+02 0.000000000000000000e+00
8.622738500000000386e+02 0.000000000000000000e+00
8.649260799999999563e+02 0.000000000000000000e+00
8.675864699999999630e+02 0.000000000000000000e+00
8.702550400000000081e+02 0.000000000000000000e+00
8.729318200000000161e+02 0.000000000000000000e+00
8.756168400000000247e+02 0.000000000000000000e+00
8.783101100000000088e+02 0.000000000000000000e+00
8.810116699999999810e+02 0.000000000000000000e+00
8.837215400000000045e+02 0.000000000000000000e+00
8.864397400000000289e+02 0.000000000000000000e+00
8.891662999999999784e+02 0.000000000000000000e+00
8.919012500000000045e+02 0.000000000000000000e+00
8.946446099999999433e+02 0.000000000000000000e+00
8.973964099999999462e+02 0.000000000000000000e+00
9.001566699999999628e+02 0.000000000000000000e+00
9.029254300000000057e+02 0.000000000000000000e+00
9.057027000000000498e+02 0.000000000000000000e+00
9.084885100000000193e+02 0.000000000000000000e+00
9.112828899999999521e+02 0.000000000000000000e+00
9.140858699999999999e+02 0.000000000000000000e+00
9.168974699999999984e+02 0.000000000000000000e+00
9.197177100000000110e+02 0.000000000000000000e+00
9.225466400000000249e+02 0.000000000000000000e+00
9.253842600000000402e+02 0.000000000000000000e+00
9.282306099999999560e+02 0.000000000000000000e+00
9.310857099999999491e+02 0.000000000000000000e+00
9.339496000000000322e+02 0.000000000000000000e+00
9.368223000000000411e+02 0.000000000000000000e+00
9.397038300000000390e+02 0.000000000000000000e+00
9.425942300000000387e+02 0.000000000000000000e+00
9.454935100000000148e+02 0.000000000000000000e+00
9.484017199999999548e+02 0.000000000000000000e+00
9.513188599999999724e+02 0.000000000000000000e+00
9.542449900000000298e+02 0.000000000000000000e+00
9.571801100000000133e+02 0.000000000000000000e+00
9.601242600000000493e+02 0.000000000000000000e+00
9.630774599999999737e+02 0.000000000000000000e+00
9.660397500000000264e+02 0.000000000000000000e+00
9.690111500000000433e+02 0.000000000000000000e+00
9.719916899999999487e+02 0.000000000000000000e+00
9.749814000000000078e+02 0.000000000000000000e+00
9.779803100000000313e+02 0.000000000000000000e+00
9.809884399999999687e+02 0.000000000000000000e+00
9.840058199999999715e+02 0.000000000000000000e+00
9.870324799999999641e+02 0.000000000000000000e+00
9.900684499999999844e+02 0.000000000000000000e+00
9.931137599999999566e+02 0.000000000000000000e+00
9.961684400000000323e+02 0.000000000000000000e+00
9.992325100000000475e+02 0.000000000000000000e+00
1.002306000000000040e+03 0.000000000000000000e+00
1.005389000000000010e+03 0.000000000000000000e+00
1.008481400000000008e+03 0.000000000000000000e+00
1.011583300000000008e+03 0.000000000000000000e+00
1.014694799999999987e+03 0.000000000000000000e+00
1.017815900000000056e+03 0.000000000000000000e+00
1.020946500000000015e+03 0.000000000000000000e+00
1.024086800000000039e+03 0.000000000000000000e+00
1.027236799999999903e+03 0.000000000000000000e+00
1.030396400000000085e+03 0.000000000000000000e+00
1.033565800000000081e+03 0.000000000000000000e+00
1.036744899999999916e+03 0.000000000000000000e+00
1.039933700000000044e+03 0.000000000000000000e+00
1.043132399999999961e+03 0.000000000000000000e+00
1.046340999999999894e+03 0.000000000000000000e+00
1.049559400000000096e+03 0.000000000000000000e+00
1.052787600000000111e+03 0.000000000000000000e+00
1.056025900000000092e+03 0.000000000000000000e+00
1.059274100000000089e+03 0.000000000000000000e+00
1.062532200000000103e+03 0.000000000000000000e+00
1.065800400000000081e+03 0.000000000000000000e+00
1.069078700000000026e+03 0.000000000000000000e+00
1.072366999999999962e+03 0.000000000000000000e+00
1.075665500000000065e+03 0.000000000000000000e+00
1.078974099999999908e+03 0.000000000000000000e+00
1.082292799999999943e+03 0.000000000000000000e+00
1.085621799999999894e+03 0.000000000000000000e+00
1.088961000000000013e+03 0.000000000000000000e+00
1.092310500000000047e+03 0.000000000000000000e+00
1.095670299999999997e+03 0.000000000000000000e+00
1.099040400000000091e+03 0.000000000000000000e+00
1.102420900000000074e+03 0.000000000000000000e+00
1.105811799999999948e+03 0.000000000000000000e+00
1.109213099999999940e+03 0.000000000000000000e+00
1.112624900000000025e+03 0.000000000000000000e+00
1.116047199999999975e+03 0.000000000000000000e+00
1.119480000000000018e+03 0.000000000000000000e+00
1.122923399999999901e+03 0.000000000000000000e+00
1.126377300000000105e+03 0.000000000000000000e+00
1.129841899999999896e+03 0.000000000000000000e+00
1.133317099999999982e+03 0.000000000000000000e+00
1.136803000000000111e+03 0.000000000000000000e+00
1.140299700000000030e+03 0.000000000000000000e+00
1.143807099999999991e+03 0.000000000000000000e+00
1.147325299999999970e+03 0.000000000000000000e+00
1.150854299999999967e+03 0.000000000000000000e+00
1.154394199999999955e+03 0.000000000000000000e+00
1.157944899999999961e+03 0.000000000000000000e+00
1.161506599999999935e+03 0.000000000000000000e+00
1.165079199999999901e+03 0.000000000000000000e+00
1.168662800000000061e+03 0.000000000000000000e+00
1.172257499999999936e+03 0.000000000000000000e+00
1.175863200000000006e+03 0.000000000000000000e+00
1.179480000000000018e+03 0.000000000000000000e+00
1.183107899999999972e+03 0.000000000000000000e+00
1.186746900000000096e+03 0.000000000000000000e+00
1.190397200000000112e+03 0.000000000000000000e+00
1.194058700000000044e+03 0.000000000000000000e+00
1.197731399999999894e+03 0.000000000000000000e+00
1.201415500000000065e+03 0.000000000000000000e+00
1.205110899999999901e+03 0.000000000000000000e+00
1.208817600000000084e+03 0.000000000000000000e+00
1.212535800000000108e+03 0.000000000000000000e+00
1.216265400000000000e+03 0.000000000000000000e+00
1.220006399999999985e+03 0.000000000000000000e+00
1.223759000000000015e+03 0.000000000000000000e+00
1.227523100000000113e+03 0.000000000000000000e+00
1.231298800000000028e+03 0.000000000000000000e+00
1.235086099999999988e+03 0.000000000000000000e+00
1.238884999999999991e+03 0.000000000000000000e+00
1.242695699999999988e+03 0.000000000000000000e+00
1.246518000000000029e+03 0.000000000000000000e+00
1.250352100000000064e+03 0.000000000000000000e+00
1.254198100000000068e+03 0.000000000000000000e+00
1.258055800000000090e+03 0.000000000000000000e+00
1.261925400000000081e+03 0.000000000000000000e+00
1.265806900000000041e+03 0.000000000000000000e+00
1.269700299999999970e+03 0.000000000000000000e+00
1.273605800000000045e+03 0.000000000000000000e+00
1.277523200000000088e+03 0.000000000000000000e+00
1.281452700000000050e+03 0.000000000000000000e+00
1.285394199999999955e+03 0.000000000000000000e+00
1.289347899999999981e+03 0.000000000000000000e+00
1.293313799999999901e+03 0.000000000000000000e+00
1.297291799999999967e+03 0.000000000000000000e+00
1.301282099999999900e+03 0.000000000000000000e+00
1.305284699999999930e+03 0.000000000000000000e+00
1.309299500000000080e+03 0.000000000000000000e+00
1.313326800000000048e+03 0.000000000000000000e+00
1.317366400000000112e+03 0.000000000000000000e+00
1.321418400000000020e+03 0.000000000000000000e+00
1.325482899999999972e+03 0.000000000000000000e+00
1.329559899999999971e+03 0.000000000000000000e+00
1.333649400000000014e+03 0.000000000000000000e+00
1.337751500000000078e+03 0.000000000000000000e+00
1.341866299999999910e+03 0.000000000000000000e+00
1.345993699999999990e+03 0.000000000000000000e+00
1.350133700000000090e+03 0.000000000000000000e+00
1.354286599999999908e+03 0.000000000000000000e+00
1.358452199999999948e+03 0.000000000000000000e+00
1.362630599999999959e+03 0.000000000000000000e+00
1.366821799999999939e+03 0.000000000000000000e+00
1.371026000000000067e+03 0.000000000000000000e+00
1.375243099999999913e+03 0.000000000000000000e+00
1.379473099999999931e+03 0.000000000000000000e+00
1.383716200000000072e+03 0.000000000000000000e+00
1.387972299999999905e+03 0.000000000000000000e+00
1.392241500000000087e+03 0.000000000000000000e+00
1.396523799999999937e+03 0.000000000000000000e+00
1.400819300000000112e+03 0.000000000000000000e+00
1.405128099999999904e+03 0.000000000000000000e+00
1.409450000000000045e+03 0.000000000000000000e+00
1.413785300000000007e+03 0.000000000000000000e+00
1.418133900000000040e+03 0.000000000000000000e+00
1.422495899999999892e+03 0.000000000000000000e+00
1.426871300000000019e+03 0.000000000000000000e+00
1.431260099999999966e+03 0.000000000000000000e+00
1.435662499999999909e+03 0.000000000000000000e+00
1.440078400000000101e+03 0.000000000000000000e+00
1.444507900000000063e+03 0.000000000000000000e+00
1.448951000000000022e+03 0.000000000000000000e+00
1.453407699999999977e+03 0.000000000000000000e+00
1.457878200000000106e+03 0.000000000000000000e+00
1.462362399999999980e+03 0.000000000000000000e+00
1.466860400000000027e+03 0.000000000000000000e+00
1.471372299999999996e+03 0.000000000000000000e+00
1.475897999999999911e+03 0.000000000000000000e+00
1.480437699999999950e+03 0.000000000000000000e+00
1.484991299999999910e+03 0.000000000000000000e+00
1.489558899999999994e+03 0.000000000000000000e+00
1.494140599999999949e+03 0.000000000000000000e+00
1.498736400000000003e+03 0.000000000000000000e+00
1.503346299999999928e+03 0.000000000000000000e+00
1.507970299999999952e+03 0.000000000000000000e+00
1.512608600000000024e+03 0.000000000000000000e+00
1.517261199999999917e+03 0.000000000000000000e+00
1.521928100000000086e+03 0.000000000000000000e+00
1.526609300000000076e+03 0.000000000000000000e+00
1.531305000000000064e+03 0.000000000000000000e+00
1.536015000000000100e+03 0.000000000000000000e+00
1.540739600000000110e+03 0.000000000000000000e+00
1.545478699999999890e+03 0.000000000000000000e+00
1.550232400000000098e+03 0.000000000000000000e+00
1.555000700000000052e+03 0.000000000000000000e+00
1.559783599999999979e+03 0.000000000000000000e+00
1.564581300000000056e+03 0.000000000000000000e+00
1.569393700000000081e+03 0.000000000000000000e+00
1.574221000000000004e+03 0.000000000000000000e+00
1.579063000000000102e+03 0.000000000000000000e+00
1.583920000000000073e+03 0.000000000000000000e+00
1.588791899999999941e+03 0.000000000000000000e+00
1.593678799999999910e+03 0.000000000000000000e+00
1.598580699999999979e+03 0.000000000000000000e+00
1.603497800000000097e+03 0.000000000000000000e+00
1.608429900000000089e+03 0.000000000000000000e+00
1.613377199999999903e+03 0.000000000000000000e+00
1.618339699999999993e+03 0.000000000000000000e+00
1.623317500000000109e+03 0.000000000000000000e+00
1.628310600000000022e+03 0.000000000000000000e+00
1.633318999999999960e+03 0.000000000000000000e+00
1.638342900000000100e+03 0.000000000000000000e+00
1.643382200000000012e+03 0.000000000000000000e+00
1.648436999999999898e+03 0.000000000000000000e+00
1.653507399999999961e+03 0.000000000000000000e+00
1.658593299999999999e+03 0.000000000000000000e+00
1.663694899999999961e+03 0.000000000000000000e+00
1.668812200000000075e+03 0.000000000000000000e+00
1.673945200000000114e+03 0.000000000000000000e+00
1.679094100000000026e+03 0.000000000000000000e+00
1.684258700000000090e+03 0.000000000000000000e+00
1.689439300000000003e+03 0.000000000000000000e+00
1.694635700000000043e+03 0.000000000000000000e+00
1.699848199999999906e+03 0.000000000000000000e+00
1.705076700000000073e+03 0.000000000000000000e+00
1.710321300000000065e+03 0.000000000000000000e+00
1.715582000000000107e+03 0.000000000000000000e+00
1.720858799999999974e+03 0.000000000000000000e+00
1.726152000000000044e+03 0.000000000000000000e+00
1.731461399999999912e+03 0.000000000000000000e+00
1.736787100000000009e+03 0.000000000000000000e+00
1.742129200000000083e+03 0.000000000000000000e+00
1.747487699999999904e+03 0.000000000000000000e+00
1.752862800000000107e+03 0.000000000000000000e+00
1.758254300000000057e+03 0.000000000000000000e+00
1.763662499999999909e+03 0.000000000000000000e+00
1.769087199999999939e+03 0.000000000000000000e+00
1.774528700000000072e+03 0.000000000000000000e+00
1.779986900000000105e+03 0.000000000000000000e+00
1.785461900000000014e+03 0.000000000000000000e+00
1.790953700000000026e+03 0.000000000000000000e+00
1.796462399999999889e+03 0.000000000000000000e+00
1.801988100000000031e+03 0.000000000000000000e+00
1.807530799999999999e+03 0.000000000000000000e+00
1.813090500000000020e+03 0.000000000000000000e+00
1.818667300000000068e+03 0.000000000000000000e+00
1.824261199999999917e+03 0.000000000000000000e+00
1.829872399999999971e+03 0.000000000000000000e+00
1.835500800000000027e+03 0.000000000000000000e+00
1.841146600000000035e+03 0.000000000000000000e+00
1.846809700000000021e+03 0.000000000000000000e+00
1.852490199999999959e+03 0.000000000000000000e+00
1.858188200000000052e+03 0.000000000000000000e+00
1.863903700000000072e+03 0.000000000000000000e+00
1.869636799999999994e+03 0.000000000000000000e+00
1.875387600000000020e+03 0.000000000000000000e+00
1.881155999999999949e+03 0.000000000000000000e+00
1.886942199999999957e+03 0.000000000000000000e+00
1.892746100000000069e+03 0.000000000000000000e+00
1.898567900000000009e+03 0.000000000000000000e+00
1.904407699999999977e+03 0.000000000000000000e+00
1.910265300000000025e+03 0.000000000000000000e+00
1.916141100000000051e+03 0.000000000000000000e+00
1.922034799999999905e+03 0.000000000000000000e+00
1.927946699999999964e+03 0.000000000000000000e+00
1.933876800000000003e+03 0.000000000000000000e+00
1.939825199999999995e+03 0.000000000000000000e+00
1.945791799999999967e+03 0.000000000000000000e+00
1.951776800000000094e+03 0.000000000000000000e+00
1.957780199999999923e+03 0.000000000000000000e+00
1.963801999999999907e+03 0.000000000000000000e+00
1.969842399999999998e+03 0.000000000000000000e+00
1.975901299999999992e+03 0.000000000000000000e+00
1.981978900000000067e+03 0.000000000000000000e+00
1.988075199999999995e+03 0.000000000000000000e+00
1.994190299999999979e+03 0.000000000000000000e+00
2.000324100000000044e+03 0.000000000000000000e+00
2.006476799999999912e+03 0.000000000000000000e+00
2.012648400000000038e+03 0.000000000000000000e+00
2.018839099999999917e+03 0.000000000000000000e+00
2.025048700000000053e+03 0.000000000000000000e+00
2.031277499999999918e+03 0.000000000000000000e+00
2.037525399999999991e+03 0.000000000000000000e+00
2.043792599999999993e+03 0.000000000000000000e+00
2.050079000000000178e+03 0.000000000000000000e+00
2.056384700000000066e+03 0.000000000000000000e+00
2.062709899999999834e+03 0.000000000000000000e+00
2.069054500000000189e+03 0.000000000000000000e+00
2.075418599999999969e+03 0.000000000000000000e+00
2.081802299999999832e+03 0.000000000000000000e+00
2.088205599999999777e+03 0.000000000000000000e+00
2.094628600000000006e+03 0.000000000000000000e+00
2.101071399999999812e+03 0.000000000000000000e+00
2.107534000000000106e+03 0.000000000000000000e+00
2.114016500000000178e+03 0.000000000000000000e+00
2.120518900000000031e+03 0.000000000000000000e+00
2.127041299999999865e+03 0.000000000000000000e+00
2.133583799999999883e+03 0.000000000000000000e+00
2.140146400000000085e+03 0.000000000000000000e+00
2.146729200000000219e+03 0.000000000000000000e+00
2.153332199999999830e+03 0.000000000000000000e+00
2.159955599999999777e+03 0.000000000000000000e+00
2.166599299999999857e+03 0.000000000000000000e+00
2.173263399999999820e+03 0.000000000000000000e+00
2.179948100000000068e+03 0.000000000000000000e+00
2.186653299999999945e+03 0.000000000000000000e+00
2.193379100000000108e+03 0.000000000000000000e+00
2.200125599999999849e+03 0.000000000000000000e+00
2.206892899999999827e+03 0.000000000000000000e+00
2.213681000000000040e+03 0.000000000000000000e+00
2.220489999999999782e+03 0.000000000000000000e+00
2.227319899999999961e+03 0.000000000000000000e+00
2.234170799999999872e+03 0.000000000000000000e+00
2.241042800000000170e+03 0.000000000000000000e+00
2.247935899999999947e+03 0.000000000000000000e+00
2.254850300000000061e+03 0.000000000000000000e+00
2.261785899999999856e+03 0.000000000000000000e+00
2.268742799999999988e+03 0.000000000000000000e+00
2.275721100000000206e+03 0.000000000000000000e+00
2.282720899999999801e+03 0.000000000000000000e+00
2.289742200000000139e+03 0.000000000000000000e+00
2.296785199999999804e+03 0.000000000000000000e+00
2.303849700000000212e+03 0.000000000000000000e+00
2.310936099999999897e+03 0.000000000000000000e+00
2.318044199999999819e+03 0.000000000000000000e+00
2.325174100000000180e+03 0.000000000000000000e+00
2.332326100000000224e+03 0.000000000000000000e+00
2.339500000000000000e+03 0.000000000000000000e+00
2.346695900000000165e+03 0.000000000000000000e+00
2.353914000000000215e+03 0.000000000000000000e+00
2.361154300000000148e+03 0.000000000000000000e+00
2.368416900000000169e+03 0.000000000000000000e+00
2.375701799999999821e+03 0.000000000000000000e+00
2.383009100000000217e+03 0.000000000000000000e+00
2.390338900000000194e+03 0.000000000000000000e+00
2.397691299999999956e+03 0.000000000000000000e+00
2.405066200000000208e+03 0.000000000000000000e+00
2.412463900000000194e+03 0.000000000000000000e+00
2.419884300000000167e+03 0.000000000000000000e+00
2.427327499999999873e+03 0.000000000000000000e+00
2.434793599999999969e+03 0.000000000000000000e+00
2.442282700000000204e+03 0.000000000000000000e+00
2.449794800000000123e+03 0.000000000000000000e+00
2.457329999999999927e+03 0.000000000000000000e+00
2.464888399999999820e+03 0.000000000000000000e+00
2.472470100000000002e+03 0.000000000000000000e+00
2.480074999999999818e+03 0.000000000000000000e+00
2.487703399999999874e+03 0.000000000000000000e+00
2.495355199999999968e+03 0.000000000000000000e+00
2.503030600000000049e+03 0.000000000000000000e+00
2.510729499999999916e+03 0.000000000000000000e+00
2.518452200000000175e+03 0.000000000000000000e+00
2.526198600000000170e+03 0.000000000000000000e+00
2.533968800000000101e+03 0.000000000000000000e+00
2.541762999999999920e+03 0.000000000000000000e+00
2.549581099999999878e+03 0.000000000000000000e+00
2.557423200000000179e+03 0.000000000000000000e+00
2.565289499999999862e+03 0.000000000000000000e+00
2.573179900000000089e+03 0.000000000000000000e+00
2.581094700000000103e+03 0.000000000000000000e+00
2.589033800000000156e+03 0.000000000000000000e+00
2.596997299999999996e+03 0.000000000000000000e+00
2.604985200000000077e+03 0.000000000000000000e+00
2.612997800000000097e+03 0.000000000000000000e+00
2.621034999999999854e+03 0.000000000000000000e+00
2.629097000000000207e+03 0.000000000000000000e+00
2.637183700000000044e+03 0.000000000000000000e+00
2.645295300000000225e+03 0.000000000000000000e+00
2.653431799999999839e+03 0.000000000000000000e+00
2.661593400000000202e+03 0.000000000000000000e+00
2.669780099999999948e+03 0.000000000000000000e+00
2.677992000000000189e+03 0.000000000000000000e+00
2.686229100000000017e+03 0.000000000000000000e+00
2.694491500000000087e+03 0.000000000000000000e+00
2.702779399999999896e+03 0.000000000000000000e+00
2.711092799999999897e+03 0.000000000000000000e+00
2.719431700000000092e+03 0.000000000000000000e+00
2.727796299999999974e+03 0.000000000000000000e+00
2.736186599999999999e+03 0.000000000000000000e+00
2.744602699999999913e+03 0.000000000000000000e+00
2.753044800000000123e+03 0.000000000000000000e+00
2.761512700000000223e+03 0.000000000000000000e+00
2.770006699999999910e+03 0.000000000000000000e+00
2.778526899999999841e+03 0.000000000000000000e+00
2.787073199999999815e+03 0.000000000000000000e+00
2.795645899999999983e+03 0.000000000000000000e+00
2.804244900000000143e+03 0.000000000000000000e+00
2.812870399999999790e+03 0.000000000000000000e+00
2.821522300000000087e+03 0.000000000000000000e+00
2.830201000000000022e+03 0.000000000000000000e+00
2.838906199999999899e+03 0.000000000000000000e+00
2.847638300000000072e+03 0.000000000000000000e+00
2.856397199999999884e+03 0.000000000000000000e+00
2.865183100000000195e+03 0.000000000000000000e+00
2.873996000000000095e+03 0.000000000000000000e+00
2.882835999999999785e+03 0.000000000000000000e+00
2.891703199999999924e+03 0.000000000000000000e+00
2.900597699999999804e+03 0.000000000000000000e+00
2.909519499999999880e+03 0.000000000000000000e+00
2.918468800000000101e+03 0.000000000000000000e+00
2.927445600000000013e+03 0.000000000000000000e+00
2.936449999999999818e+03 0.000000000000000000e+00
2.945482100000000173e+03 0.000000000000000000e+00
2.954541999999999916e+03 0.000000000000000000e+00
2.963629699999999957e+03 0.000000000000000000e+00
2.972745399999999790e+03 0.000000000000000000e+00
2.981889200000000073e+03 0.000000000000000000e+00
2.991061000000000149e+03 0.000000000000000000e+00
3.000261100000000170e+03 0.000000000000000000e+00
3.009489500000000135e+03 0.000000000000000000e+00
3.018746299999999792e+03 0.000000000000000000e+00
3.028031500000000051e+03 0.000000000000000000e+00
3.037345299999999952e+03 0.000000000000000000e+00
3.046687699999999950e+03 0.000000000000000000e+00
3.056058899999999994e+03 0.000000000000000000e+00
3.065458900000000085e+03 0.000000000000000000e+00
3.074887799999999970e+03 0.000000000000000000e+00
3.084345699999999852e+03 0.000000000000000000e+00
3.093832699999999932e+03 0.000000000000000000e+00
3.103348899999999958e+03 0.000000000000000000e+00
3.112894400000000132e+03 0.000000000000000000e+00
3.122469200000000001e+03 0.000000000000000000e+00
3.132073499999999967e+03 0.000000000000000000e+00
3.141707300000000032e+03 0.000000000000000000e+00
3.151370800000000145e+03 0.000000000000000000e+00
3.161063900000000103e+03 0.000000000000000000e+00
3.170786900000000060e+03 0.000000000000000000e+00
3.180539800000000014e+03 0.000000000000000000e+00
3.190322700000000168e+03 0.000000000000000000e+00
3.200135699999999815e+03 0.000000000000000000e+00
3.209978799999999865e+03 0.000000000000000000e+00
3.219852300000000014e+03 0.000000000000000000e+00
3.229756100000000060e+03 0.000000000000000000e+00
3.239690300000000207e+03 0.000000000000000000e+00
3.249655200000000150e+03 0.000000000000000000e+00
3.259650599999999940e+03 0.000000000000000000e+00
3.269676899999999932e+03 0.000000000000000000e+00
3.279733900000000176e+03 0.000000000000000000e+00
3.289821899999999914e+03 0.000000000000000000e+00
3.299940999999999804e+03 0.000000000000000000e+00
3.310091100000000097e+03 0.000000000000000000e+00
3.320272500000000036e+03 0.000000000000000000e+00
3.330485200000000077e+03 0.000000000000000000e+00
3.340729299999999967e+03 0.000000000000000000e+00
3.351004899999999907e+03 0.000000000000000000e+00
3.361312100000000100e+03 0.000000000000000000e+00
3.371650999999999840e+03 0.000000000000000000e+00
3.382021699999999782e+03 0.000000000000000000e+00
3.392424300000000130e+03 0.000000000000000000e+00
3.402858999999999924e+03 0.000000000000000000e+00
3.413325699999999870e+03 0.000000000000000000e+00
3.423824599999999919e+03 0.000000000000000000e+00
3.434355799999999817e+03 0.000000000000000000e+00
3.444919400000000223e+03 0.000000000000000000e+00
3.455515400000000227e+03 0.000000000000000000e+00
3.466144099999999980e+03 0.000000000000000000e+00
3.476805499999999938e+03 0.000000000000000000e+00
3.487499600000000100e+03 0.000000000000000000e+00
3.498226700000000164e+03 0.000000000000000000e+00
3.508986699999999928e+03 0.000000000000000000e+00
3.519779899999999998e+03 0.000000000000000000e+00
3.530606200000000172e+03 0.000000000000000000e+00
3.541465900000000147e+03 0.000000000000000000e+00
3.552358900000000176e+03 0.000000000000000000e+00
3.563285499999999956e+03 0.000000000000000000e+00
3.574245600000000195e+03 0.000000000000000000e+00
3.585239500000000135e+03 0.000000000000000000e+00
3.596267199999999775e+03 0.000000000000000000e+00
3.607328799999999774e+03 0.000000000000000000e+00
3.618424399999999878e+03 0.000000000000000000e+00
3.629554200000000037e+03 0.000000000000000000e+00
3.640718199999999797e+03 0.000000000000000000e+00
3.651916499999999814e+03 0.000000000000000000e+00
3.663149300000000039e+03 0.000000000000000000e+00
3.674416600000000017e+03 0.000000000000000000e+00
3.685718600000000151e+03 0.000000000000000000e+00
3.697055299999999988e+03 0.000000000000000000e+00
3.708427000000000135e+03 0.000000000000000000e+00
3.719833599999999933e+03 0.000000000000000000e+00
3.731275200000000041e+03 0.000000000000000000e+00
3.742752100000000155e+03 0.000000000000000000e+00
3.754264299999999821e+03 0.000000000000000000e+00
3.765811900000000151e+03 0.000000000000000000e+00
3.777394999999999982e+03 0.000000000000000000e+00
3.789013699999999972e+03 0.000000000000000000e+00
3.800668200000000070e+03 0.000000000000000000e+00
3.812358499999999822e+03 0.000000000000000000e+00
3.824084800000000087e+03 0.000000000000000000e+00
3.835847099999999955e+03 0.000000000000000000e+00
3.847645599999999831e+03 0.000000000000000000e+00
3.859480399999999918e+03 0.000000000000000000e+00
3.871351599999999962e+03 0.000000000000000000e+00
3.883259399999999914e+03 0.000000000000000000e+00
3.895203700000000026e+03 0.000000000000000000e+00
3.907184799999999996e+03 0.000000000000000000e+00
3.919202800000000025e+03 0.000000000000000000e+00
3.931257700000000114e+03 0.000000000000000000e+00
3.943349700000000212e+03 0.000000000000000000e+00
3.955478799999999865e+03 0.000000000000000000e+00
3.967645300000000134e+03 0.000000000000000000e+00
3.979849299999999857e+03 0.000000000000000000e+00
3.992090700000000197e+03 0.000000000000000000e+00
4.004369799999999941e+03 0.000000000000000000e+00
4.016686700000000201e+03 0.000000000000000000e+00
4.029041400000000067e+03 0.000000000000000000e+00
4.041434200000000146e+03 0.000000000000000000e+00
4.053865099999999984e+03 0.000000000000000000e+00
4.066334199999999782e+03 0.000000000000000000e+00
4.078841699999999946e+03 0.000000000000000000e+00
4.091387600000000020e+03 0.000000000000000000e+00
4.103972099999999955e+03 0.000000000000000000e+00
4.116595400000000154e+03 0.000000000000000000e+00
4.129257400000000416e+03 0.000000000000000000e+00
4.141958400000000438e+03 0.000000000000000000e+00
4.154698500000000422e+03 0.000000000000000000e+00
4.167477799999999661e+03 0.000000000000000000e+00
4.180296299999999974e+03 0.000000000000000000e+00
4.193154300000000148e+03 0.000000000000000000e+00
4.206051900000000387e+03 0.000000000000000000e+00
4.218989099999999780e+03 0.000000000000000000e+00
4.231966099999999642e+03 0.000000000000000000e+00
4.244983000000000175e+03 0.000000000000000000e+00
4.258039999999999964e+03 0.000000000000000000e+00
4.271137099999999919e+03 0.000000000000000000e+00
4.284274500000000444e+03 0.000000000000000000e+00
4.297452400000000125e+03 0.000000000000000000e+00
4.310670699999999670e+03 0.000000000000000000e+00
4.323929699999999684e+03 0.000000000000000000e+00
4.337229500000000371e+03 0.000000000000000000e+00
4.350570200000000114e+03 0.000000000000000000e+00
4.363951900000000023e+03 0.000000000000000000e+00
4.377374799999999595e+03 0.000000000000000000e+00
4.390838999999999942e+03 0.000000000000000000e+00
4.404344600000000355e+03 0.000000000000000000e+00
4.417891800000000330e+03 0.000000000000000000e+00
4.431480599999999868e+03 0.000000000000000000e+00
4.445111200000000281e+03 0.000000000000000000e+00
4.458783699999999953e+03 0.000000000000000000e+00
4.472498300000000199e+03 0.000000000000000000e+00
4.486255100000000311e+03 0.000000000000000000e+00
4.500054100000000290e+03 0.000000000000000000e+00
4.513895700000000033e+03 0.000000000000000000e+00
4.527779800000000250e+03 0.000000000000000000e+00
4.541706600000000435e+03 0.000000000000000000e+00
4.555676199999999881e+03 0.000000000000000000e+00
4.569688799999999901e+03 0.000000000000000000e+00
4.583744599999999991e+03 0.000000000000000000e+00
4.597843499999999949e+03 0.000000000000000000e+00
4.611985800000000381e+03 0.000000000000000000e+00
4.626171599999999671e+03 0.000000000000000000e+00
4.640401100000000042e+03 0.000000000000000000e+00
4.654674299999999675e+03 0.000000000000000000e+00
4.668991399999999885e+03 0.000000000000000000e+00
4.683352600000000166e+03 0.000000000000000000e+00
4.697757899999999609e+03 0.000000000000000000e+00
4.712207500000000437e+03 0.000000000000000000e+00
4.726701600000000326e+03 0.000000000000000000e+00
4.741240300000000389e+03 0.000000000000000000e+00
4.755823599999999715e+03 0.000000000000000000e+00
4.770451900000000023e+03 0.000000000000000000e+00
4.785125100000000202e+03 0.000000000000000000e+00
4.799843499999999949e+03 0.000000000000000000e+00
4.814607100000000173e+03 0.000000000000000000e+00
4.829416199999999662e+03 0.000000000000000000e+00
4.844270800000000236e+03 0.000000000000000000e+00
4.859171099999999569e+03 0.000000000000000000e+00
4.874117199999999684e+03 0.000000000000000000e+00
4.889109300000000076e+03 0.000000000000000000e+00
4.904147500000000036e+03 0.000000000000000000e+00
4.919231899999999769e+03 0.000000000000000000e+00
4.934362799999999879e+03 0.000000000000000000e+00
4.949540200000000368e+03 0.000000000000000000e+00
4.964764299999999821e+03 0.000000000000000000e+00
4.980035200000000259e+03 0.000000000000000000e+00
4.995353100000000268e+03 0.000000000000000000e+00
5.010718100000000049e+03 0.000000000000000000e+00
5.026130299999999806e+03 0.000000000000000000e+00
5.041590000000000146e+03 0.000000000000000000e+00
5.057097200000000157e+03 0.000000000000000000e+00
5.072652100000000246e+03 0.000000000000000000e+00
5.088254899999999907e+03 0.000000000000000000e+00
5.103905600000000049e+03 0.000000000000000000e+00
5.119604500000000371e+03 0.000000000000000000e+00
5.135351700000000164e+03 0.000000000000000000e+00
5.151147299999999632e+03 0.000000000000000000e+00
5.166991500000000087e+03 0.000000000000000000e+00
5.182884399999999914e+03 0.000000000000000000e+00
5.198826200000000426e+03 0.000000000000000000e+00
5.214817100000000210e+03 0.000000000000000000e+00
5.230857100000000173e+03 0.000000000000000000e+00
5.246946500000000015e+03 0.000000000000000000e+00
5.263085399999999936e+03 0.000000000000000000e+00
5.279273900000000140e+03 0.000000000000000000e+00
5.295512200000000121e+03 0.000000000000000000e+00
5.311800400000000081e+03 0.000000000000000000e+00
5.328138700000000426e+03 0.000000000000000000e+00
5.344527299999999741e+03 0.000000000000000000e+00
5.360966300000000047e+03 0.000000000000000000e+00
5.377455899999999929e+03 0.000000000000000000e+00
5.393996199999999590e+03 0.000000000000000000e+00
5.410587400000000343e+03 0.000000000000000000e+00
5.427229599999999664e+03 0.000000000000000000e+00
5.443922999999999774e+03 0.000000000000000000e+00
5.460667699999999968e+03 0.000000000000000000e+00
5.477463899999999740e+03 0.000000000000000000e+00
5.494311800000000403e+03 0.000000000000000000e+00
5.511211599999999635e+03 0.000000000000000000e+00
5.528163300000000163e+03 0.000000000000000000e+00
5.545167099999999664e+03 0.000000000000000000e+00
5.562223299999999654e+03 0.000000000000000000e+00
5.579331900000000132e+03 0.000000000000000000e+00
5.596493099999999686e+03 0.000000000000000000e+00
5.613707099999999627e+03 0.000000000000000000e+00
5.630974100000000362e+03 0.000000000000000000e+00
5.648294200000000274e+03 0.000000000000000000e+00
5.665667499999999563e+03 0.000000000000000000e+00
5.683094299999999748e+03 0.000000000000000000e+00
5.700574700000000121e+03 0.000000000000000000e+00
5.718108799999999974e+03 0.000000000000000000e+00
5.735696899999999914e+03 0.000000000000000000e+00
5.753339100000000144e+03 0.000000000000000000e+00
5.771035600000000159e+03 0.000000000000000000e+00
5.788786500000000160e+03 0.000000000000000000e+00
5.806591900000000351e+03 0.000000000000000000e+00
5.824452199999999721e+03 0.000000000000000000e+00
5.842367400000000089e+03 0.000000000000000000e+00
5.860337700000000041e+03 0.000000000000000000e+00
5.878363199999999779e+03 0.000000000000000000e+00
5.896444300000000112e+03 0.000000000000000000e+00
5.914580899999999929e+03 0.000000000000000000e+00
5.932773299999999836e+03 0.000000000000000000e+00
5.951021700000000237e+03 0.000000000000000000e+00
5.969326200000000426e+03 0.000000000000000000e+00
5.987686999999999898e+03 0.000000000000000000e+00
6.006104199999999764e+03 0.000000000000000000e+00
6.024578099999999722e+03 0.000000000000000000e+00
6.043108900000000176e+03 0.000000000000000000e+00
6.061696600000000217e+03 0.000000000000000000e+00
6.080341599999999744e+03 0.000000000000000000e+00
6.099043800000000374e+03 0.000000000000000000e+00
6.117803600000000188e+03 0.000000000000000000e+00
6.136621100000000297e+03 0.000000000000000000e+00
6.155496500000000196e+03 0.000000000000000000e+00
6.174429900000000089e+03 0.000000000000000000e+00
6.193421599999999671e+03 0.000000000000000000e+00
6.212471700000000055e+03 0.000000000000000000e+00
6.231580399999999827e+03 0.000000000000000000e+00
6.250747800000000097e+03 0.000000000000000000e+00
6.269974199999999655e+03 0.000000000000000000e+00
6.289259799999999814e+03 0.000000000000000000e+00
6.308604599999999664e+03 0.000000000000000000e+00
6.328009000000000015e+03 0.000000000000000000e+00
6.347473100000000159e+03 0.000000000000000000e+00
6.366997000000000298e+03 0.000000000000000000e+00
6.386581000000000131e+03 0.000000000000000000e+00
6.406225199999999859e+03 0.000000000000000000e+00
6.425929799999999886e+03 0.000000000000000000e+00
6.445695099999999911e+03 0.000000000000000000e+00
6.465521099999999933e+03 0.000000000000000000e+00
6.485408099999999649e+03 0.000000000000000000e+00
6.505356300000000374e+03 0.000000000000000000e+00
6.525365899999999783e+03 0.000000000000000000e+00
6.545436999999999898e+03 0.000000000000000000e+00
6.565569800000000214e+03 0.000000000000000000e+00
6.585764600000000428e+03 0.000000000000000000e+00
6.606021499999999833e+03 0.000000000000000000e+00
6.626340600000000450e+03 0.000000000000000000e+00
6.646722300000000359e+03 0.000000000000000000e+00
6.667166699999999764e+03 0.000000000000000000e+00
6.687673999999999978e+03 0.000000000000000000e+00
6.708244300000000294e+03 0.000000000000000000e+00
6.728877900000000409e+03 0.000000000000000000e+00
6.749574999999999818e+03 0.000000000000000000e+00
6.770335699999999633e+03 0.000000000000000000e+00
6.791160299999999552e+03 0.000000000000000000e+00
6.812048899999999776e+03 0.000000000000000000e+00
6.833001800000000003e+03 0.000000000000000000e+00
6.854019199999999728e+03 0.000000000000000000e+00
6.875101200000000063e+03 0.000000000000000000e+00
6.896247999999999593e+03 0.000000000000000000e+00
6.917459899999999834e+03 0.000000000000000000e+00
6.938737000000000080e+03 0.000000000000000000e+00
6.960079600000000028e+03 0.000000000000000000e+00
6.981487799999999879e+03 0.000000000000000000e+00
7.002961900000000242e+03 0.000000000000000000e+00
7.024502000000000407e+03 0.000000000000000000e+00
7.046108299999999872e+03 0.000000000000000000e+00
7.067781200000000354e+03 0.000000000000000000e+00
7.089520700000000033e+03 0.000000000000000000e+00
7.111327000000000226e+03 0.000000000000000000e+00
7.133200399999999718e+03 0.000000000000000000e+00
7.155141200000000026e+03 0.000000000000000000e+00
7.177149400000000242e+03 0.000000000000000000e+00
7.199225199999999859e+03 0.000000000000000000e+00
7.221368999999999687e+03 0.000000000000000000e+00
7.243580899999999929e+03 0.000000000000000000e+00
7.265861200000000281e+03 0.000000000000000000e+00
7.288209899999999834e+03 0.000000000000000000e+00
7.310627400000000307e+03 0.000000000000000000e+00
7.333113900000000285e+03 0.000000000000000000e+00
7.355669499999999971e+03 0.000000000000000000e+00
7.378294499999999971e+03 0.000000000000000000e+00
7.400989099999999780e+03 0.000000000000000000e+00
7.423753499999999804e+03 0.000000000000000000e+00
7.446587900000000445e+03 0.000000000000000000e+00
7.469492500000000291e+03 0.000000000000000000e+00
7.492467599999999948e+03 0.000000000000000000e+00
7.515513399999999820e+03 0.000000000000000000e+00
7.538630000000000109e+03 0.000000000000000000e+00
7.561817799999999806e+03 0.000000000000000000e+00
7.585076900000000023e+03 0.000000000000000000e+00
7.608407500000000255e+03 0.000000000000000000e+00
7.631809900000000198e+03 0.000000000000000000e+00
7.655284200000000055e+03 0.000000000000000000e+00
7.678830799999999726e+03 0.000000000000000000e+00
7.702449800000000323e+03 0.000000000000000000e+00
7.726141400000000431e+03 0.000000000000000000e+00
7.749905999999999949e+03 0.000000000000000000e+00
7.773743599999999788e+03 0.000000000000000000e+00
7.797654499999999643e+03 0.000000000000000000e+00
7.821639000000000124e+03 0.000000000000000000e+00
7.845697199999999611e+03 0.000000000000000000e+00
7.869829499999999825e+03 0.000000000000000000e+00
7.894035899999999856e+03 0.000000000000000000e+00
7.918316899999999805e+03 0.000000000000000000e+00
7.942672499999999673e+03 0.000000000000000000e+00
7.967103000000000065e+03 0.000000000000000000e+00
7.991608699999999772e+03 0.000000000000000000e+00
8.016189800000000105e+03 0.000000000000000000e+00
8.040846400000000358e+03 0.000000000000000000e+00
8.065578900000000431e+03 0.000000000000000000e+00
8.090387499999999818e+03 0.000000000000000000e+00
8.115272399999999834e+03 0.000000000000000000e+00
8.140233799999999974e+03 0.000000000000000000e+00
8.165271999999999935e+03 0.000000000000000000e+00
8.190387200000000121e+03 0.000000000000000000e+00
8.215579700000000230e+03 0.000000000000000000e+00
8.240849599999999555e+03 0.000000000000000000e+00
8.266197299999999814e+03 0.000000000000000000e+00
8.291622999999999593e+03 0.000000000000000000e+00
8.317126800000000003e+03 0.000000000000000000e+00
8.342709100000000035e+03 0.000000000000000000e+00
8.368370100000000093e+03 0.000000000000000000e+00
8.394110000000000582e+03 0.000000000000000000e+00
8.419929099999999380e+03 0.000000000000000000e+00
8.445827600000000530e+03 0.000000000000000000e+00
8.471805800000000090e+03 0.000000000000000000e+00
8.497863900000000285e+03 0.000000000000000000e+00
8.524002099999999700e+03 0.000000000000000000e+00
8.550220699999999852e+03 0.000000000000000000e+00
8.576520000000000437e+03 0.000000000000000000e+00
8.602900100000000748e+03 0.000000000000000000e+00
8.629361399999999776e+03 0.000000000000000000e+00
8.655904099999999744e+03 0.000000000000000000e+00
8.682528500000000349e+03 0.000000000000000000e+00
8.709234700000000885e+03 0.000000000000000000e+00
8.736023100000000341e+03 0.000000000000000000e+00
8.762893799999999828e+03 0.000000000000000000e+00
8.789847200000000157e+03 0.000000000000000000e+00
8.816883599999999205e+03 0.000000000000000000e+00
8.844003000000000611e+03 0.000000000000000000e+00
8.871205900000000838e+03 0.000000000000000000e+00
8.898492500000000291e+03 0.000000000000000000e+00
8.925862999999999374e+03 0.000000000000000000e+00
8.953317699999999604e+03 0.000000000000000000e+00
8.980856799999999566e+03 0.000000000000000000e+00
9.008480700000000070e+03 0.000000000000000000e+00
9.036189500000000407e+03 0.000000000000000000e+00
9.063983500000000276e+03 0.000000000000000000e+00
9.091862999999999374e+03 0.000000000000000000e+00
9.119828299999999217e+03 0.000000000000000000e+00
9.147879600000000210e+03 0.000000000000000000e+00
9.176017200000000230e+03 0.000000000000000000e+00
9.204241299999999683e+03 0.000000000000000000e+00
9.232552200000000084e+03 0.000000000000000000e+00
9.260950300000000425e+03 0.000000000000000000e+00
9.289435600000000704e+03 0.000000000000000000e+00
9.318008599999999205e+03 0.000000000000000000e+00
9.346669499999999971e+03 0.000000000000000000e+00
9.375418499999999767e+03 0.000000000000000000e+00
9.404255999999999403e+03 0.000000000000000000e+00
9.433182099999999991e+03 0.000000000000000000e+00
9.462197299999999814e+03 0.000000000000000000e+00
9.491301600000000690e+03 0.000000000000000000e+00
9.520495500000000902e+03 0.000000000000000000e+00
9.549779200000000856e+03 0.000000000000000000e+00
9.579153000000000247e+03 0.000000000000000000e+00
9.608617099999999482e+03 0.000000000000000000e+00
9.638171800000000076e+03 0.000000000000000000e+00
9.667817499999999200e+03 0.000000000000000000e+00
9.697554299999999785e+03 0.000000000000000000e+00
9.727382600000000821e+03 0.000000000000000000e+00
9.757302700000000186e+03 0.000000000000000000e+00
9.787314700000000812e+03 0.000000000000000000e+00
9.817419099999999162e+03 0.000000000000000000e+00
9.847616099999999278e+03 0.000000000000000000e+00
9.877906000000000859e+03 0.000000000000000000e+00
9.908289000000000669e+03 0.000000000000000000e+00
9.938765499999999520e+03 0.000000000000000000e+00
9.969335699999999633e+03 0.000000000000000000e+00
1.000000000000000000e+04 0.000000000000000000e+00


==> data/Peak50Hz_new.txt <==
1.000000000000000000e+00 0.000000000000000000e+00
1.003075900000000020e+00 0.000000000000000000e+00
1.006161199999999978e+00 0.000000000000000000e+00
1.009255999999999931e+00 0.000000000000000000e+00
1.012360300000000102e+00 0.000000000000000000e+00
1.015474200000000105e+00 0.000000000000000000e+00
1.018597600000000103e+00 0.000000000000000000e+00
1.021730699999999992e+00 0.000000000000000000e+00
1.024873399999999934e+00 0.000000000000000000e+00
1.028025799999999990e+00 0.000000000000000000e+00
1.031187800000000099e+00 0.000000000000000000e+00
1.034359599999999935e+00 0.000000000000000000e+00
1.037541199999999941e+00 0.000000000000000000e+00
1.040732500000000060e+00 0.000000000000000000e+00
1.043933599999999906e+00 0.000000000000000000e+00
1.047144599999999981e+00 0.000000000000000000e+00
1.050365500000000063e+00 0.000000000000000000e+00
1.053596299999999930e+00 0.000000000000000000e+00
1.056837000000000026e+00 0.000000000000000000e+00
1.060087699999999966e+00 0.000000000000000000e+00
1.063348299999999913e+00 0.000000000000000000e+00
1.066619100000000042e+00 0.000000000000000000e+00
1.069899799999999956e+00 0.000000000000000000e+00
1.073190700000000053e+00 0.000000000000000000e+00
1.076491700000000051e+00 0.000000000000000000e+00
1.079802799999999952e+00 0.000000000000000000e+00
1.083124100000000034e+00 0.000000000000000000e+00
1.086455699999999913e+00 0.000000000000000000e+00
1.089797399999999916e+00 0.000000000000000000e+00
1.093149499999999996e+00 0.000000000000000000e+00
1.096511900000000095e+00 0.000000000000000000e+00
1.099884599999999990e+00 0.000000000000000000e+00
1.103267699999999962e+00 0.000000000000000000e+00
1.106661200000000012e+00 0.000000000000000000e+00
1.110065099999999916e+00 0.000000000000000000e+00
1.113479499999999955e+00 0.000000000000000000e+00
1.116904399999999908e+00 0.000000000000000000e+00
1.120339799999999997e+00 0.000000000000000000e+00
1.123785899999999893e+00 0.000000000000000000e+00
1.127242499999999925e+00 0.000000000000000000e+00
1.130709699999999929e+00 0.000000000000000000e+00
1.134187599999999962e+00 0.000000000000000000e+00
1.137676200000000026e+00 0.000000000000000000e+00
1.141175499999999898e+00 0.000000000000000000e+00
1.144685600000000081e+00 0.000000000000000000e+00
1.148206499999999908e+00 0.000000000000000000e+00
1.151738200000000045e+00 0.000000000000000000e+00
1.155280800000000108e+00 0.000000000000000000e+00
1.158834300000000095e+00 0.000000000000000000e+00
1.162398700000000007e+00 0.000000000000000000e+00
1.165974099999999902e+00 0.000000000000000000e+00
1.169560500000000003e+00 0.000000000000000000e+00
1.173157900000000087e+00 0.000000000000000000e+00
1.176766299999999932e+00 0.000000000000000000e+00
1.180385900000000099e+00 0.000000000000000000e+00
1.184016600000000086e+00 0.000000000000000000e+00
1.187658499999999950e+00 0.000000000000000000e+00
1.191311500000000079e+00 0.000000000000000000e+00
1.194975799999999921e+00 0.000000000000000000e+00
1.198651399999999922e+00 0.000000000000000000e+00
1.202338300000000082e+00 0.000000000000000000e+00
1.206036499999999956e+00 0.000000000000000000e+00
1.209746100000000046e+00 0.000000000000000000e+00
1.213467099999999910e+00 0.000000000000000000e+00
1.217199600000000048e+00 0.000000000000000000e+00
1.220943499999999959e+00 0.000000000000000000e+00
1.224698899999999924e+00 0.000000000000000000e+00
1.228465900000000000e+00 0.000000000000000000e+00
1.232244499999999965e+00 0.000000000000000000e+00
1.236034700000000042e+00 0.000000000000000000e+00
1.239836600000000066e+00 0.000000000000000000e+00
1.243650200000000039e+00 0.000000000000000000e+00
1.247475499999999959e+00 0.000000000000000000e+00
1.251312500000000050e+00 0.000000000000000000e+00
1.255161399999999983e+00 0.000000000000000000e+00
1.259022099999999922e+00 0.000000000000000000e+00
1.262894600000000089e+00 0.000000000000000000e+00
1.266779099999999936e+00 0.000000000000000000e+00
1.270675599999999905e+00 0.000000000000000000e+00
1.274583999999999939e+00 0.000000000000000000e+00
1.278504400000000096e+00 0.000000000000000000e+00
1.282436899999999991e+00 0.000000000000000000e+00
1.286381500000000067e+00 0.000000000000000000e+00
1.290338200000000102e+00 0.000000000000000000e+00
1.294307099999999933e+00 0.000000000000000000e+00
1.298288200000000003e+00 0.000000000000000000e+00
1.302281599999999928e+00 0.000000000000000000e+00
1.306287200000000093e+00 0.000000000000000000e+00
1.310305199999999948e+00 0.000000000000000000e+00
1.314335500000000101e+00 0.000000000000000000e+00
1.318378199999999945e+00 0.000000000000000000e+00
1.322433299999999923e+00 0.000000000000000000e+00
1.326500999999999930e+00 0.000000000000000000e+00
1.330581100000000072e+00 0.000000000000000000e+00
1.334673800000000021e+00 0.000000000000000000e+00
1.338778999999999941e+00 0.000000000000000000e+00
1.342896899999999949e+00 0.000000000000000000e+00
1.347027500000000044e+00 0.000000000000000000e+00
1.351170800000000005e+00 0.000000000000000000e+00
1.355326800000000054e+00 0.000000000000000000e+00
1.359495600000000026e+00 0.000000000000000000e+00
1.363677199999999923e+00 0.000000000000000000e+00
1.367871599999999965e+00 0.000000000000000000e+00
1.372079000000000049e+00 0.000000000000000000e+00
1.376299299999999892e+00 0.000000000000000000e+00
1.380532599999999999e+00 0.000000000000000000e+00
1.384778999999999982e+00 0.000000000000000000e+00
1.389038400000000006e+00 0.000000000000000000e+00
1.393310800000000071e+00 0.000000000000000000e+00
1.397596499999999908e+00 0.000000000000000000e+00
1.401895300000000066e+00 0.000000000000000000e+00
1.406207299999999938e+00 0.000000000000000000e+00
1.410532600000000025e+00 0.000000000000000000e+00
1.414871200000000107e+00 0.000000000000000000e+00
1.419223099999999960e+00 0.000000000000000000e+00
1.423588499999999923e+00 0.000000000000000000e+00
1.427967200000000103e+00 0.000000000000000000e+00
1.432359399999999949e+00 0.000000000000000000e+00
1.436765199999999965e+00 0.000000000000000000e+00
1.441184500000000090e+00 0.000000000000000000e+00
1.445617300000000105e+00 0.000000000000000000e+00
1.450063899999999961e+00 0.000000000000000000e+00
1.454524099999999986e+00 0.000000000000000000e+00
1.458998000000000017e+00 0.000000000000000000e+00
1.463485600000000053e+00 0.000000000000000000e+00
1.467987099999999989e+00 0.000000000000000000e+00
1.472502399999999989e+00 0.000000000000000000e+00
1.477031599999999889e+00 0.000000000000000000e+00
1.481574799999999970e+00 0.000000000000000000e+00
1.486131899999999950e+00 0.000000000000000000e+00
1.490702999999999889e+00 0.000000000000000000e+00
1.495288200000000067e+00 0.000000000000000000e+00
1.499887500000000040e+00 0.000000000000000000e+00
1.504500900000000030e+00 0.000000000000000000e+00
1.509128599999999931e+00 0.000000000000000000e+00
1.513770400000000071e+00 0.000000000000000000e+00
1.518426599999999960e+00 0.000000000000000000e+00
1.523096999999999923e+00 0.000000000000000000e+00
1.527781899999999915e+00 0.000000000000000000e+00
1.532481100000000040e+00 0.000000000000000000e+00
1.537194799999999972e+00 0.000000000000000000e+00
1.541922999999999933e+00 0.000000000000000000e+00
1.546665699999999921e+00 0.000000000000000000e+00
1.551423100000000055e+00 0.000000000000000000e+00
1.556194999999999995e+00 0.000000000000000000e+00
1.560981699999999917e+00 0.000000000000000000e+00
1.565782999999999925e+00 0.000000000000000000e+00
1.570599099999999915e+00 0.000000000000000000e+00
1.575430099999999944e+00 0.000000000000000000e+00
1.580275899999999956e+00 0.000000000000000000e+00
1.585136600000000007e+00 0.000000000000000000e+00
1.590012200000000098e+00 0.000000000000000000e+00
1.594902899999999901e+00 0.000000000000000000e+00
1.599808600000000025e+00 0.000000000000000000e+00
1.604729400000000084e+00 0.000000000000000000e+00
1.609665300000000077e+00 0.000000000000000000e+00
1.614616400000000063e+00 0.000000000000000000e+00
1.619582700000000042e+00 0.000000000000000000e+00
1.624564300000000072e+00 0.000000000000000000e+00
1.629561299999999990e+00 0.000000000000000000e+00
1.634573599999999960e+00 0.000000000000000000e+00
1.639601300000000039e+00 0.000000000000000000e+00
1.644644500000000065e+00 0.000000000000000000e+00
1.649703099999999978e+00 0.000000000000000000e+00
1.654777399999999954e+00 0.000000000000000000e+00
1.659867299999999934e+00 0.000000000000000000e+00
1.664972799999999920e+00 0.000000000000000000e+00
1.670093999999999967e+00 0.000000000000000000e+00
1.675230999999999915e+00 0.000000000000000000e+00
1.680383699999999925e+00 0.000000000000000000e+00
1.685552399999999951e+00 0.000000000000000000e+00
1.690736900000000098e+00 0.000000000000000000e+00
1.695937299999999981e+00 0.000000000000000000e+00
1.701153799999999938e+00 0.000000000000000000e+00
1.706386299999999911e+00 0.000000000000000000e+00
1.711634899999999959e+00 0.000000000000000000e+00
1.716899699999999918e+00 0.000000000000000000e+00
1.722180599999999950e+00 0.000000000000000000e+00
1.727477799999999952e+00 0.000000000000000000e+00
1.732791299999999923e+00 0.000000000000000000e+00
1.738121100000000085e+00 0.000000000000000000e+00
1.743467300000000053e+00 0.000000000000000000e+00
1.748830000000000107e+00 0.000000000000000000e+00
1.754209099999999966e+00 0.000000000000000000e+00
1.759604799999999969e+00 0.000000000000000000e+00
1.765017099999999894e+00 0.000000000000000000e+00
1.770445999999999964e+00 0.000000000000000000e+00
1.775891700000000073e+00 0.000000000000000000e+00
1.781354099999999940e+00 0.000000000000000000e+00
1.786833300000000069e+00 0.000000000000000000e+00
1.792329300000000014e+00 0.000000000000000000e+00
1.797842299999999893e+00 0.000000000000000000e+00
1.803372200000000092e+00 0.000000000000000000e+00
1.808919100000000002e+00 0.000000000000000000e+00
1.814483099999999904e+00 0.000000000000000000e+00
1.820064200000000021e+00 0.000000000000000000e+00
1.825662399999999908e+00 0.000000000000000000e+00
1.831277899999999903e+00 0.000000000000000000e+00
1.836910599999999949e+00 0.000000000000000000e+00
1.842560699999999940e+00 0.000000000000000000e+00
1.848228200000000099e+00 0.000000000000000000e+00
1.853913099999999980e+00 0.000000000000000000e+00
1.859615400000000029e+00 0.000000000000000000e+00
1.865335299999999918e+00 0.000000000000000000e+00
1.871072800000000091e+00 0.000000000000000000e+00
1.876827999999999941e+00 0.000000000000000000e+00
1.882600899999999911e+00 0.000000000000000000e+00
1.888391500000000001e+00 0.000000000000000000e+00
1.894199900000000047e+00 0.000000000000000000e+00
1.900026200000000109e+00 0.000000000000000000e+00
1.905870399999999965e+00 0.000000000000000000e+00
1.911732599999999893e+00 0.000000000000000000e+00
1.917612799999999895e+00 0.000000000000000000e+00
1.923511100000000029e+00 0.000000000000000000e+00
1.929427599999999909e+00 0.000000000000000000e+00
1.935362199999999921e+00 0.000000000000000000e+00
1.941315099999999960e+00 0.000000000000000000e+00
1.947286300000000026e+00 0.000000000000000000e+00
1.953275899999999954e+00 0.000000000000000000e+00
1.959283899999999967e+00 0.000000000000000000e+00
1.965310399999999902e+00 0.000000000000000000e+00
1.971355399999999980e+00 0.000000000000000000e+00
1.977419000000000038e+00 0.000000000000000000e+00
1.983501200000000075e+00 0.000000000000000000e+00
1.989602199999999987e+00 0.000000000000000000e+00
1.995721899999999938e+00 0.000000000000000000e+00
2.001860499999999821e+00 0.000000000000000000e+00
2.008017900000000022e+00 0.000000000000000000e+00
2.014194300000000215e+00 0.000000000000000000e+00
2.020389699999999955e+00 0.000000000000000000e+00
2.026604100000000130e+00 0.000000000000000000e+00
2.032837699999999970e+00 0.000000000000000000e+00
2.039090400000000081e+00 0.000000000000000000e+00
2.045362299999999856e+00 0.000000000000000000e+00
2.051653599999999855e+00 0.000000000000000000e+00
2.057964199999999799e+00 0.000000000000000000e+00
2.064294199999999968e+00 0.000000000000000000e+00
2.070643700000000198e+00 0.000000000000000000e+00
2.077012700000000045e+00 0.000000000000000000e+00
2.083401299999999789e+00 0.000000000000000000e+00
2.089809499999999876e+00 0.000000000000000000e+00
2.096237499999999976e+00 0.000000000000000000e+00
2.102685199999999810e+00 0.000000000000000000e+00
2.109152799999999939e+00 0.000000000000000000e+00
2.115640200000000082e+00 0.000000000000000000e+00
2.122147599999999912e+00 0.000000000000000000e+00
2.128674999999999873e+00 0.000000000000000000e+00
2.135222600000000082e+00 0.000000000000000000e+00
2.141790199999999977e+00 0.000000000000000000e+00
2.148378000000000121e+00 0.000000000000000000e+00
2.154986099999999904e+00 0.000000000000000000e+00
2.161614600000000053e+00 0.000000000000000000e+00
2.168263399999999841e+00 0.000000000000000000e+00
2.174932699999999830e+00 0.000000000000000000e+00
2.181622400000000184e+00 0.000000000000000000e+00
2.188332799999999967e+00 0.000000000000000000e+00
2.195063799999999787e+00 0.000000000000000000e+00
2.201815499999999926e+00 0.000000000000000000e+00
2.208588000000000218e+00 0.000000000000000000e+00
2.215381300000000220e+00 0.000000000000000000e+00
2.222195500000000212e+00 0.000000000000000000e+00
2.229030600000000195e+00 0.000000000000000000e+00
2.235886799999999841e+00 0.000000000000000000e+00
2.242764100000000038e+00 0.000000000000000000e+00
2.249662499999999898e+00 0.000000000000000000e+00
2.256582199999999983e+00 0.000000000000000000e+00
2.263523100000000010e+00 0.000000000000000000e+00
2.270485400000000098e+00 0.000000000000000000e+00
2.277469099999999802e+00 0.000000000000000000e+00
2.284474200000000010e+00 0.000000000000000000e+00
2.291500899999999952e+00 0.000000000000000000e+00
2.298549299999999906e+00 0.000000000000000000e+00
2.305619300000000038e+00 0.000000000000000000e+00
2.312711000000000183e+00 0.000000000000000000e+00
2.319824600000000014e+00 0.000000000000000000e+00
2.326960099999999976e+00 0.000000000000000000e+00
2.334117500000000067e+00 0.000000000000000000e+00
2.341296900000000125e+00 0.000000000000000000e+00
2.348498399999999986e+00 0.000000000000000000e+00
2.355722000000000094e+00 0.000000000000000000e+00
2.362967900000000121e+00 0.000000000000000000e+00
2.370235999999999787e+00 0.000000000000000000e+00
2.377526500000000098e+00 0.000000000000000000e+00
2.384839500000000001e+00 0.000000000000000000e+00
2.392174900000000104e+00 0.000000000000000000e+00
2.399532900000000080e+00 0.000000000000000000e+00
2.406913499999999928e+00 0.000000000000000000e+00
2.414316799999999930e+00 0.000000000000000000e+00
2.421742899999999921e+00 0.000000000000000000e+00
2.429191900000000182e+00 0.000000000000000000e+00
2.436663699999999988e+00 0.000000000000000000e+00
2.444158600000000181e+00 0.000000000000000000e+00
2.451676400000000200e+00 0.000000000000000000e+00
2.459217499999999834e+00 0.000000000000000000e+00
2.466781699999999855e+00 0.000000000000000000e+00
2.474369100000000099e+00 0.000000000000000000e+00
2.481979899999999795e+00 0.000000000000000000e+00
2.489614200000000110e+00 0.000000000000000000e+00
2.497271899999999878e+00 0.000000000000000000e+00
2.504953099999999822e+00 0.000000000000000000e+00
2.512658000000000058e+00 0.000000000000000000e+00
2.520386600000000143e+00 0.000000000000000000e+00
2.528138900000000078e+00 0.000000000000000000e+00
2.535915099999999978e+00 0.000000000000000000e+00
2.543715199999999843e+00 0.000000000000000000e+00
2.551539299999999955e+00 0.000000000000000000e+00
2.559387500000000149e+00 0.000000000000000000e+00
2.567259799999999981e+00 0.000000000000000000e+00
2.575156300000000176e+00 0.000000000000000000e+00
2.583077199999999962e+00 0.000000000000000000e+00
2.591022300000000111e+00 0.000000000000000000e+00
2.598991999999999969e+00 0.000000000000000000e+00
2.606986099999999862e+00 0.000000000000000000e+00
2.615004799999999907e+00 0.000000000000000000e+00
2.623048199999999941e+00 0.000000000000000000e+00
2.631116299999999963e+00 0.000000000000000000e+00
2.639209199999999811e+00 0.000000000000000000e+00
2.647327100000000044e+00 0.000000000000000000e+00
2.655469899999999939e+00 0.000000000000000000e+00
2.663637700000000219e+00 0.000000000000000000e+00
2.671830700000000114e+00 0.000000000000000000e+00
2.680048900000000067e+00 0.000000000000000000e+00
2.688292300000000079e+00 0.000000000000000000e+00
2.696561099999999822e+00 0.000000000000000000e+00
2.704855400000000021e+00 0.000000000000000000e+00
2.713175099999999951e+00 0.000000000000000000e+00
2.721520500000000009e+00 0.000000000000000000e+00
2.729891499999999915e+00 0.000000000000000000e+00
2.738288199999999950e+00 0.000000000000000000e+00
2.746710799999999786e+00 0.000000000000000000e+00
2.755159299999999867e+00 0.000000000000000000e+00
2.763633800000000029e+00 0.000000000000000000e+00
2.772134299999999829e+00 0.000000000000000000e+00
2.780660999999999827e+00 0.000000000000000000e+00
2.789213900000000024e+00 0.000000000000000000e+00
2.797793200000000091e+00 0.000000000000000000e+00
2.806398800000000193e+00 0.000000000000000000e+00
2.815030900000000003e+00 0.000000000000000000e+00
2.823689499999999963e+00 0.000000000000000000e+00
2.832374800000000192e+00 0.000000000000000000e+00
2.841086799999999801e+00 0.000000000000000000e+00
2.849825500000000122e+00 0.000000000000000000e+00
2.858591200000000221e+00 0.000000000000000000e+00
2.867383799999999816e+00 0.000000000000000000e+00
2.876203499999999913e+00 0.000000000000000000e+00
2.885050300000000068e+00 0.000000000000000000e+00
2.893924300000000116e+00 0.000000000000000000e+00
2.902825599999999895e+00 0.000000000000000000e+00
2.911754300000000129e+00 0.000000000000000000e+00
2.920710399999999929e+00 0.000000000000000000e+00
2.929694099999999857e+00 0.000000000000000000e+00
2.938705399999999912e+00 0.000000000000000000e+00
2.947744399999999931e+00 0.000000000000000000e+00
2.956811300000000031e+00 0.000000000000000000e+00
2.965905999999999931e+00 0.000000000000000000e+00
2.975028700000000192e+00 0.000000000000000000e+00
2.984179500000000207e+00 0.000000000000000000e+00
2.993358399999999975e+00 0.000000000000000000e+00
3.002565600000000057e+00 0.000000000000000000e+00
3.011801000000000172e+00 0.000000000000000000e+00
3.021064899999999831e+00 0.000000000000000000e+00
3.030357299999999920e+00 0.000000000000000000e+00
3.039678199999999997e+00 0.000000000000000000e+00
3.049027800000000177e+00 0.000000000000000000e+00
3.058406199999999853e+00 0.000000000000000000e+00
3.067813399999999913e+00 0.000000000000000000e+00
3.077249600000000029e+00 0.000000000000000000e+00
3.086714800000000203e+00 0.000000000000000000e+00
3.096209099999999825e+00 0.000000000000000000e+00
3.105732600000000065e+00 0.000000000000000000e+00
3.115285300000000035e+00 0.000000000000000000e+00
3.124867500000000131e+00 0.000000000000000000e+00
3.134479199999999910e+00 0.000000000000000000e+00
3.144120399999999815e+00 0.000000000000000000e+00
3.153791299999999964e+00 0.000000000000000000e+00
3.163491899999999912e+00 0.000000000000000000e+00
3.173222299999999940e+00 0.000000000000000000e+00
3.182982700000000165e+00 0.000000000000000000e+00
3.192773100000000142e+00 0.000000000000000000e+00
3.202593600000000151e+00 0.000000000000000000e+00
3.212444300000000030e+00 0.000000000000000000e+00
3.222325399999999895e+00 0.000000000000000000e+00
3.232236799999999910e+00 0.000000000000000000e+00
3.242178700000000191e+00 0.000000000000000000e+00
3.252151200000000131e+00 0.000000000000000000e+00
3.262154300000000173e+00 0.000000000000000000e+00
3.272188199999999991e+00 0.000000000000000000e+00
3.282252999999999865e+00 0.000000000000000000e+00
3.292348800000000075e+00 0.000000000000000000e+00
3.302475600000000178e+00 0.000000000000000000e+00
3.312633500000000009e+00 0.000000000000000000e+00
3.322822700000000129e+00 0.000000000000000000e+00
3.333043200000000095e+00 0.000000000000000000e+00
3.343295200000000023e+00 0.000000000000000000e+00
3.353578699999999913e+00 0.000000000000000000e+00
3.363893800000000045e+00 0.000000000000000000e+00
3.374240700000000093e+00 0.000000000000000000e+00
3.384619400000000056e+00 0.000000000000000000e+00
3.395030000000000214e+00 0.000000000000000000e+00
3.405472599999999961e+00 0.000000000000000000e+00
3.415947399999999856e+00 0.000000000000000000e+00
3.426454300000000064e+00 0.000000000000000000e+00
3.436993600000000093e+00 0.000000000000000000e+00
3.447565299999999944e+00 0.000000000000000000e+00
3.458169499999999896e+00 0.000000000000000000e+00
3.468806400000000068e+00 0.000000000000000000e+00
3.479475900000000177e+00 0.000000000000000000e+00
3.490178300000000178e+00 0.000000000000000000e+00
3.500913600000000070e+00 0.000000000000000000e+00
3.511681900000000134e+00 0.000000000000000000e+00
3.522483400000000042e+00 0.000000000000000000e+00
3.533317999999999959e+00 0.000000000000000000e+00
3.544185999999999837e+00 0.000000000000000000e+00
3.555087400000000120e+00 0.000000000000000000e+00
3.566022400000000037e+00 0.000000000000000000e+00
3.576990900000000195e+00 0.000000000000000000e+00
3.587993200000000105e+00 0.000000000000000000e+00
3.599029400000000045e+00 0.000000000000000000e+00
3.610099500000000017e+00 0.000000000000000000e+00
3.621203700000000136e+00 0.000000000000000000e+00
3.632341999999999960e+00 0.000000000000000000e+00
3.643514500000000211e+00 0.000000000000000000e+00
3.654721499999999956e+00 0.000000000000000000e+00
3.665962899999999802e+00 0.000000000000000000e+00
3.677238899999999866e+00 0.000000000000000000e+00
3.688549500000000148e+00 0.000000000000000000e+00
3.699895000000000156e+00 0.000000000000000000e+00
3.711275300000000055e+00 0.000000000000000000e+00
3.722690699999999797e+00 0.000000000000000000e+00
3.734141199999999827e+00 0.000000000000000000e+00
3.745626800000000145e+00 0.000000000000000000e+00
3.757147900000000096e+00 0.000000000000000000e+00
3.768704300000000007e+00 0.000000000000000000e+00
3.780296299999999832e+00 0.000000000000000000e+00
3.791923999999999850e+00 0.000000000000000000e+00
3.803587400000000063e+00 0.000000000000000000e+00
3.815286700000000142e+00 0.000000000000000000e+00
3.827021999999999924e+00 0.000000000000000000e+00
3.838793299999999853e+00 0.000000000000000000e+00
3.850600899999999882e+00 0.000000000000000000e+00
3.862444800000000011e+00 0.000000000000000000e+00
3.874325100000000077e+00 0.000000000000000000e+00
3.886242000000000196e+00 0.000000000000000000e+00
3.898195499999999925e+00 0.000000000000000000e+00
3.910185799999999823e+00 0.000000000000000000e+00
3.922213000000000171e+00 0.000000000000000000e+00
3.934277199999999919e+00 0.000000000000000000e+00
3.946378499999999789e+00 0.000000000000000000e+00
3.958517000000000063e+00 0.000000000000000000e+00
3.970692800000000133e+00 0.000000000000000000e+00
3.982906100000000116e+00 0.000000000000000000e+00
3.995156900000000011e+00 0.000000000000000000e+00
4.007445500000000216e+00 0.000000000000000000e+00
4.019771800000000006e+00 0.000000000000000000e+00
4.032136099999999779e+00 0.000000000000000000e+00
4.044538300000000142e+00 0.000000000000000000e+00
4.056978800000000440e+00 0.000000000000000000e+00
4.069457500000000394e+00 0.000000000000000000e+00
4.081974500000000283e+00 0.000000000000000000e+00
4.094530100000000061e+00 0.000000000000000000e+00
4.107124299999999728e+00 0.000000000000000000e+00
4.119757199999999564e+00 0.000000000000000000e+00
4.132429000000000130e+00 0.000000000000000000e+00
4.145139799999999930e+00 0.000000000000000000e+00
4.157889599999999852e+00 0.000000000000000000e+00
4.170678699999999850e+00 0.000000000000000000e+00
4.183507099999999923e+00 0.000000000000000000e+00
4.196374999999999744e+00 0.000000000000000000e+00
4.209282499999999594e+00 0.000000000000000000e+00
4.222229600000000360e+00 0.000000000000000000e+00
4.235216600000000220e+00 0.000000000000000000e+00
4.248243500000000061e+00 0.000000000000000000e+00
4.261310499999999557e+00 0.000000000000000000e+00
4.274417699999999876e+00 0.000000000000000000e+00
4.287565200000000409e+00 0.000000000000000000e+00
4.300753099999999662e+00 0.000000000000000000e+00
4.313981599999999972e+00 0.000000000000000000e+00
4.327250799999999842e+00 0.000000000000000000e+00
4.340560800000000441e+00 0.000000000000000000e+00
4.353911799999999666e+00 0.000000000000000000e+00
4.367303800000000180e+00 0.000000000000000000e+00
4.380736999999999881e+00 0.000000000000000000e+00
4.394211499999999937e+00 0.000000000000000000e+00
4.407727500000000020e+00 0.000000000000000000e+00
4.421285100000000412e+00 0.000000000000000000e+00
4.434884300000000223e+00 0.000000000000000000e+00
4.448525400000000296e+00 0.000000000000000000e+00
4.462208399999999742e+00 0.000000000000000000e+00
4.475933500000000009e+00 0.000000000000000000e+00
4.489700899999999884e+00 0.000000000000000000e+00
4.503510499999999972e+00 0.000000000000000000e+00
4.517362699999999620e+00 0.000000000000000000e+00
4.531257499999999716e+00 0.000000000000000000e+00
4.545194999999999652e+00 0.000000000000000000e+00
4.559175299999999709e+00 0.000000000000000000e+00
4.573198699999999839e+00 0.000000000000000000e+00
4.587265200000000043e+00 0.000000000000000000e+00
4.601374999999999993e+00 0.000000000000000000e+00
4.615528199999999970e+00 0.000000000000000000e+00
4.629724900000000254e+00 0.000000000000000000e+00
4.643965299999999630e+00 0.000000000000000000e+00
4.658249399999999874e+00 0.000000000000000000e+00
4.672577600000000331e+00 0.000000000000000000e+00
4.686949700000000441e+00 0.000000000000000000e+00
4.701366100000000436e+00 0.000000000000000000e+00
4.715826899999999711e+00 0.000000000000000000e+00
4.730332100000000040e+00 0.000000000000000000e+00
4.744881900000000208e+00 0.000000000000000000e+00
4.759476499999999888e+00 0.000000000000000000e+00
4.774116000000000248e+00 0.000000000000000000e+00
4.788800499999999793e+00 0.000000000000000000e+00
4.803530099999999692e+00 0.000000000000000000e+00
4.818305099999999896e+00 0.000000000000000000e+00
4.833125500000000407e+00 0.000000000000000000e+00
4.847991500000000009e+00 0.000000000000000000e+00
4.862903300000000151e+00 0.000000000000000000e+00
4.877860899999999944e+00 0.000000000000000000e+00
4.892864499999999950e+00 0.000000000000000000e+00
4.907914199999999560e+00 0.000000000000000000e+00
4.923010299999999617e+00 0.000000000000000000e+00
4.938152800000000120e+00 0.000000000000000000e+00
4.953341799999999573e+00 0.000000000000000000e+00
4.968577599999999705e+00 0.000000000000000000e+00
4.983860199999999629e+00 0.000000000000000000e+00
4.999189900000000186e+00 0.000000000000000000e+00
5.014566699999999599e+00 0.000000000000000000e+00
5.029990800000000206e+00 0.000000000000000000e+00
5.045462299999999622e+00 0.000000000000000000e+00
5.060981400000000185e+00 0.000000000000000000e+00
5.076548299999999792e+00 0.000000000000000000e+00
5.092163000000000217e+00 0.000000000000000000e+00
5.107825799999999639e+00 0.000000000000000000e+00
5.123536800000000113e+00 0.000000000000000000e+00
5.139295999999999864e+00 0.000000000000000000e+00
5.155103800000000014e+00 0.000000000000000000e+00
5.170960100000000281e+00 0.000000000000000000e+00
5.186865300000000012e+00 0.000000000000000000e+00
5.202819299999999814e+00 0.000000000000000000e+00
5.218822499999999920e+00 0.000000000000000000e+00
5.234874800000000050e+00 0.000000000000000000e+00
5.250976600000000438e+00 0.000000000000000000e+00
5.267127799999999915e+00 0.000000000000000000e+00
5.283328799999999603e+00 0.000000000000000000e+00
5.299579500000000110e+00 0.000000000000000000e+00
5.315880299999999892e+00 0.000000000000000000e+00
5.332231199999999838e+00 0.000000000000000000e+00
5.348632399999999620e+00 0.000000000000000000e+00
5.365084000000000408e+00 0.000000000000000000e+00
5.381586200000000098e+00 0.000000000000000000e+00
5.398139200000000137e+00 0.000000000000000000e+00
5.414743099999999920e+00 0.000000000000000000e+00
5.431398100000000007e+00 0.000000000000000000e+00
5.448104299999999789e+00 0.000000000000000000e+00
5.464861899999999828e+00 0.000000000000000000e+00
5.481671099999999797e+00 0.000000000000000000e+00
5.498531899999999695e+00 0.000000000000000000e+00
5.515444600000000364e+00 0.000000000000000000e+00
5.532409300000000307e+00 0.000000000000000000e+00
5.549426200000000087e+00 0.000000000000000000e+00
5.566495500000000263e+00 0.000000000000000000e+00
5.583617199999999947e+00 0.000000000000000000e+00
5.600791599999999981e+00 0.000000000000000000e+00
5.618018900000000038e+00 0.000000000000000000e+00
5.635299100000000116e+00 0.000000000000000000e+00
5.652632500000000171e+00 0.000000000000000000e+00
5.670019199999999593e+00 0.000000000000000000e+00
5.687459399999999832e+00 0.000000000000000000e+00
5.704953200000000280e+00 0.000000000000000000e+00
5.722500799999999721e+00 0.000000000000000000e+00
5.740102399999999605e+00 0.000000000000000000e+00
5.757758100000000212e+00 0.000000000000000000e+00
5.775468199999999719e+00 0.000000000000000000e+00
5.793232699999999902e+00 0.000000000000000000e+00
5.811051899999999826e+00 0.000000000000000000e+00
5.828925800000000379e+00 0.000000000000000000e+00
5.846854800000000019e+00 0.000000000000000000e+00
5.864838899999999633e+00 0.000000000000000000e+00
5.882878299999999783e+00 0.000000000000000000e+00
5.900973200000000141e+00 0.000000000000000000e+00
5.919123700000000099e+00 0.000000000000000000e+00
5.937330099999999611e+00 0.000000000000000000e+00
5.955592499999999845e+00 0.000000000000000000e+00
5.973911099999999585e+00 0.000000000000000000e+00
5.992286000000000001e+00 0.000000000000000000e+00
6.010717399999999877e+00 0.000000000000000000e+00
6.029205499999999773e+00 0.000000000000000000e+00
6.047750500000000251e+00 0.000000000000000000e+00
6.066352499999999814e+00 0.000000000000000000e+00
6.085011699999999912e+00 0.000000000000000000e+00
6.103728399999999610e+00 0.000000000000000000e+00
6.122502599999999795e+00 0.000000000000000000e+00
6.141334500000000141e+00 0.000000000000000000e+00
6.160224399999999711e+00 0.000000000000000000e+00
6.179172399999999676e+00 0.000000000000000000e+00
6.198178600000000316e+00 0.000000000000000000e+00
6.217243299999999806e+00 0.000000000000000000e+00
6.236366699999999597e+00 0.000000000000000000e+00
6.255548899999999968e+00 0.000000000000000000e+00
6.274790099999999704e+00 0.000000000000000000e+00
6.294090399999999974e+00 0.000000000000000000e+00
6.313450099999999843e+00 0.000000000000000000e+00
6.332869399999999871e+00 0.000000000000000000e+00
6.352348400000000339e+00 0.000000000000000000e+00
6.371887400000000312e+00 0.000000000000000000e+00
6.391486399999999790e+00 0.000000000000000000e+00
6.411145699999999614e+00 0.000000000000000000e+00
6.430865500000000345e+00 0.000000000000000000e+00
6.450645899999999600e+00 0.000000000000000000e+00
6.470487099999999714e+00 0.000000000000000000e+00
6.490389399999999753e+00 0.000000000000000000e+00
6.510353000000000279e+00 0.000000000000000000e+00
6.530377900000000402e+00 0.000000000000000000e+00
6.550464400000000076e+00 0.000000000000000000e+00
6.570612699999999862e+00 0.000000000000000000e+00
6.590823000000000320e+00 0.000000000000000000e+00
6.611095399999999955e+00 0.000000000000000000e+00
6.631430199999999608e+00 0.000000000000000000e+00
6.651827499999999560e+00 0.000000000000000000e+00
6.672287599999999763e+00 0.000000000000000000e+00
6.692810599999999610e+00 0.000000000000000000e+00
6.713396799999999942e+00 0.000000000000000000e+00
6.734046199999999871e+00 0.000000000000000000e+00
6.754759199999999630e+00 0.000000000000000000e+00
6.775535900000000389e+00 0.000000000000000000e+00
6.796376399999999762e+00 0.000000000000000000e+00
6.817281099999999761e+00 0.000000000000000000e+00
6.838250099999999776e+00 0.000000000000000000e+00
6.859283600000000369e+00 0.000000000000000000e+00
6.880381800000000325e+00 0.000000000000000000e+00
6.901544900000000204e+00 0.000000000000000000e+00
6.922773000000000287e+00 0.000000000000000000e+00
6.944066499999999920e+00 0.000000000000000000e+00
6.965425500000000270e+00 0.000000000000000000e+00
6.986850099999999841e+00 0.000000000000000000e+00
7.008340699999999757e+00 0.000000000000000000e+00
7.029897300000000016e+00 0.000000000000000000e+00
7.051520299999999963e+00 0.000000000000000000e+00
7.073209799999999881e+00 0.000000000000000000e+00
7.094966000000000328e+00 0.000000000000000000e+00
7.116789100000000090e+00 0.000000000000000000e+00
7.138679299999999728e+00 0.000000000000000000e+00
7.160636900000000082e+00 0.000000000000000000e+00
7.182661999999999658e+00 0.000000000000000000e+00
7.204754799999999904e+00 0.000000000000000000e+00
7.226915599999999884e+00 0.000000000000000000e+00
7.249144600000000160e+00 0.000000000000000000e+00
7.271441900000000125e+00 0.000000000000000000e+00
7.293807900000000011e+00 0.000000000000000000e+00
7.316242599999999818e+00 0.000000000000000000e+00
7.338746300000000389e+00 0.000000000000000000e+00
7.361319199999999618e+00 0.000000000000000000e+00
7.383961600000000125e+00 0.000000000000000000e+00
7.406673600000000413e+00 0.000000000000000000e+00
7.429455500000000434e+00 0.000000000000000000e+00
7.452307399999999582e+00 0.000000000000000000e+00
7.475229699999999866e+00 0.000000000000000000e+00
7.498222400000000398e+00 0.000000000000000000e+00
7.521285899999999636e+00 0.000000000000000000e+00
7.544420299999999635e+00 0.000000000000000000e+00
7.567625900000000350e+00 0.000000000000000000e+00
7.590902800000000283e+00 0.000000000000000000e+00
7.614251399999999670e+00 0.000000000000000000e+00
7.637671700000000286e+00 0.000000000000000000e+00
7.661164099999999699e+00 0.000000000000000000e+00
7.684728800000000248e+00 0.000000000000000000e+00
7.708365900000000437e+00 0.000000000000000000e+00
7.732075700000000218e+00 0.000000000000000000e+00
7.755858500000000433e+00 0.000000000000000000e+00
7.779714399999999586e+00 0.000000000000000000e+00
7.803643700000000294e+00 0.000000000000000000e+00
7.827646599999999566e+00 0.000000000000000000e+00
7.851723299999999739e+00 0.000000000000000000e+00
7.875874099999999878e+00 0.000000000000000000e+00
7.900099199999999655e+00 0.000000000000000000e+00
7.924398799999999632e+00 0.000000000000000000e+00
7.948773100000000369e+00 0.000000000000000000e+00
7.973222400000000043e+00 0.000000000000000000e+00
7.997746900000000103e+00 0.000000000000000000e+00
8.022346799999999334e+00 0.000000000000000000e+00
8.047022399999999465e+00 0.000000000000000000e+00
8.071773900000000168e+00 0.000000000000000000e+00
8.096601599999999621e+00 0.000000000000000000e+00
8.121505600000000769e+00 0.000000000000000000e+00
8.146486100000000619e+00 0.000000000000000000e+00
8.171543599999999685e+00 0.000000000000000000e+00
8.196678099999999745e+00 0.000000000000000000e+00
8.221889900000000750e+00 0.000000000000000000e+00
8.247179300000000879e+00 0.000000000000000000e+00
8.272546399999999522e+00 0.000000000000000000e+00
8.297991599999999579e+00 0.000000000000000000e+00
8.323515000000000441e+00 0.000000000000000000e+00
8.349116999999999678e+00 0.000000000000000000e+00
8.374797700000000233e+00 0.000000000000000000e+00
8.400557400000000285e+00 0.000000000000000000e+00
8.426396300000000394e+00 0.000000000000000000e+00
8.452314700000000514e+00 0.000000000000000000e+00
8.478312799999999427e+00 0.000000000000000000e+00
8.504390900000000642e+00 0.000000000000000000e+00
8.530549199999999388e+00 0.000000000000000000e+00
8.556787999999999172e+00 0.000000000000000000e+00
8.583107399999999387e+00 0.000000000000000000e+00
8.609507799999999378e+00 0.000000000000000000e+00
8.635989500000000874e+00 0.000000000000000000e+00
8.662552500000000322e+00 0.000000000000000000e+00
8.689197300000000013e+00 0.000000000000000000e+00
8.715924100000000507e+00 0.000000000000000000e+00
8.742732999999999421e+00 0.000000000000000000e+00
8.769624399999999653e+00 0.000000000000000000e+00
8.796598499999999987e+00 0.000000000000000000e+00
8.823655600000000376e+00 0.000000000000000000e+00
8.850795899999999605e+00 0.000000000000000000e+00
8.878019699999999403e+00 0.000000000000000000e+00
8.905327200000000332e+00 0.000000000000000000e+00
8.932718799999999959e+00 0.000000000000000000e+00
8.960194500000000062e+00 0.000000000000000000e+00
8.987754799999999378e+00 0.000000000000000000e+00
9.015399900000000244e+00 0.000000000000000000e+00
9.043129999999999669e+00 0.000000000000000000e+00
9.070945399999999381e+00 0.000000000000000000e+00
9.098846299999999943e+00 0.000000000000000000e+00
9.126833100000000698e+00 0.000000000000000000e+00
9.154905899999999264e+00 0.000000000000000000e+00
9.183065100000000314e+00 0.000000000000000000e+00
9.211310900000000856e+00 0.000000000000000000e+00
9.239643600000000845e+00 0.000000000000000000e+00
9.268063400000000840e+00 0.000000000000000000e+00
9.296570700000000187e+00 0.000000000000000000e+00
9.325165600000000055e+00 0.000000000000000000e+00
9.353848499999999788e+00 0.000000000000000000e+00
9.382619599999999949e+00 0.000000000000000000e+00
9.411479200000000489e+00 0.000000000000000000e+00
9.440427599999999586e+00 0.000000000000000000e+00
9.469464999999999577e+00 0.000000000000000000e+00
9.498591700000000415e+00 0.000000000000000000e+00
9.527808000000000277e+00 0.000000000000000000e+00
9.557114199999999116e+00 0.000000000000000000e+00
9.586510499999999269e+00 0.000000000000000000e+00
9.615997300000000081e+00 0.000000000000000000e+00
9.645574699999999169e+00 0.000000000000000000e+00
9.675243099999999430e+00 0.000000000000000000e+00
9.705002800000000818e+00 0.000000000000000000e+00
9.734854000000000340e+00 0.000000000000000000e+00
9.764796999999999727e+00 0.000000000000000000e+00
9.794832200000000100e+00 0.000000000000000000e+00
9.824959700000000851e+00 0.000000000000000000e+00
9.855179899999999549e+00 0.000000000000000000e+00
9.885493000000000308e+00 0.000000000000000000e+00
9.915899400000000696e+00 0.000000000000000000e+00
9.946399299999999499e+00 0.000000000000000000e+00
9.976993000000000222e+00 0.000000000000000000e+00
1.000768099999999983e+01 0.000000000000000000e+00
1.003846300000000014e+01 0.000000000000000000e+00
1.006934000000000040e+01 0.000000000000000000e+00
1.010031200000000062e+01 0.000000000000000000e+00
1.013137900000000080e+01 0.000000000000000000e+00
1.016254200000000019e+01 0.000000000000000000e+00
1.019379999999999953e+01 0.000000000000000000e+00
1.022515500000000088e+01 0.000000000000000000e+00
1.025660599999999967e+01 0.000000000000000000e+00
1.028815400000000047e+01 0.000000000000000000e+00
1.031979899999999972e+01 0.000000000000000000e+00
1.035154099999999922e+01 0.000000000000000000e+00
1.038338099999999997e+01 0.000000000000000000e+00
1.041531900000000022e+01 0.000000000000000000e+00
1.044735499999999995e+01 0.000000000000000000e+00
1.047948899999999917e+01 0.000000000000000000e+00
1.051172299999999993e+01 0.000000000000000000e+00
1.054405500000000018e+01 0.000000000000000000e+00
1.057648700000000019e+01 0.000000000000000000e+00
1.060901899999999998e+01 0.000000000000000000e+00
1.064165099999999953e+01 0.000000000000000000e+00
1.067438300000000062e+01 0.000000000000000000e+00
1.070721600000000073e+01 0.000000000000000000e+00
1.074014999999999986e+01 0.000000000000000000e+00
1.077318499999999979e+01 0.000000000000000000e+00
1.080632199999999976e+01 0.000000000000000000e+00
1.083956000000000053e+01 0.000000000000000000e+00
1.087290100000000059e+01 0.000000000000000000e+00
1.090634499999999996e+01 0.000000000000000000e+00
1.093989099999999937e+01 0.000000000000000000e+00
1.097354100000000088e+01 0.000000000000000000e+00
1.100729399999999991e+01 0.000000000000000000e+00
1.104115099999999927e+01 0.000000000000000000e+00
1.107511200000000073e+01 0.000000000000000000e+00
1.110917700000000075e+01 0.000000000000000000e+00
1.114334700000000034e+01 0.000000000000000000e+00
1.117762300000000053e+01 0.000000000000000000e+00
1.121200400000000030e+01 0.000000000000000000e+00
1.124648999999999965e+01 0.000000000000000000e+00
1.128108300000000064e+01 0.000000000000000000e+00
1.131578200000000045e+01 0.000000000000000000e+00
1.135058700000000087e+01 0.000000000000000000e+00
1.138550000000000040e+01 0.000000000000000000e+00
1.142051999999999978e+01 0.000000000000000000e+00
1.145564800000000005e+01 0.000000000000000000e+00
1.149088399999999943e+01 0.000000000000000000e+00
1.152622900000000072e+01 0.000000000000000000e+00
1.156168199999999935e+01 0.000000000000000000e+00
1.159724399999999989e+01 0.000000000000000000e+00
1.163291500000000056e+01 0.000000000000000000e+00
1.166869600000000062e+01 0.000000000000000000e+00
1.170458799999999933e+01 0.000000000000000000e+00
1.174058899999999994e+01 0.000000000000000000e+00
1.177670200000000023e+01 0.000000000000000000e+00
1.181292499999999990e+01 0.000000000000000000e+00
1.184925999999999924e+01 0.000000000000000000e+00
1.188570700000000002e+01 0.000000000000000000e+00
1.192226499999999945e+01 0.000000000000000000e+00
1.195893700000000059e+01 0.000000000000000000e+00
1.199572099999999963e+01 0.000000000000000000e+00
1.203261799999999937e+01 0.000000000000000000e+00
1.206962799999999980e+01 0.000000000000000000e+00
1.210675299999999943e+01 0.000000000000000000e+00
1.214399099999999976e+01 0.000000000000000000e+00
1.218134500000000031e+01 0.000000000000000000e+00
1.221881300000000081e+01 0.000000000000000000e+00
1.225639600000000051e+01 0.000000000000000000e+00
1.229409500000000044e+01 0.000000000000000000e+00
1.233191000000000059e+01 0.000000000000000000e+00
1.236984099999999920e+01 0.000000000000000000e+00
1.240788900000000083e+01 0.000000000000000000e+00
1.244605400000000017e+01 0.000000000000000000e+00
1.248433600000000077e+01 0.000000000000000000e+00
1.252273600000000009e+01 0.000000000000000000e+00
1.256125399999999992e+01 0.000000000000000000e+00
1.259989099999999951e+01 0.000000000000000000e+00
1.263864599999999960e+01 0.000000000000000000e+00
1.267752100000000048e+01 0.000000000000000000e+00
1.271651499999999935e+01 0.000000000000000000e+00
1.275563000000000002e+01 0.000000000000000000e+00
1.279486400000000046e+01 0.000000000000000000e+00
1.283421899999999916e+01 0.000000000000000000e+00
1.287369600000000069e+01 4.940656458412465442e-324
1.291329299999999947e+01 1.482196937523739633e-323
1.295301300000000033e+01 7.410984687618698163e-323
1.299285399999999946e+01 3.260833262552227192e-322
1.303281800000000068e+01 1.427849716481202513e-321
1.307290599999999969e+01 6.274633702183831111e-321
1.311311599999999977e+01 2.768249813648504387e-320
1.315344999999999942e+01 1.224689922911281934e-319
1.319390800000000041e+01 5.433635159832861244e-319
1.323449100000000023e+01 2.417902923526018050e-318
1.327519799999999961e+01 1.079070496652970451e-317
1.331603100000000062e+01 4.830017373945360056e-317
1.335698900000000044e+01 2.168267016937151002e-316
1.339807300000000012e+01 9.762277730178963938e-316
1.343928400000000067e+01 4.408319242598928420e-315
1.348062099999999930e+01 1.996437501051302809e-314
1.352208599999999983e+01 9.068262860755935028e-314
1.356367799999999946e+01 4.131002356236119128e-313
1.360539799999999921e+01 1.887377049039019304e-312
1.364724600000000088e+01 8.648221884977286221e-312
1.368922300000000014e+01 3.974373655637285689e-311
1.373132900000000056e+01 1.831796520581910116e-310
1.377356499999999961e+01 8.467614594247190139e-310
1.381592999999999982e+01 3.925521733795618810e-309
1.385842599999999969e+01 1.825199797138490458e-308
1.390105199999999996e+01 8.510934123560558250e-308
1.394380999999999915e+01 3.980356175484978038e-307
1.398669899999999977e+01 1.866902076207898736e-306
1.402971999999999930e+01 8.781816109801259678e-306
1.407287400000000055e+01 4.143034410445855030e-305
1.411616000000000071e+01 1.960203144232250368e-304
1.415957900000000080e+01 9.301223559729743778e-304
1.420313200000000009e+01 4.426327741292295428e-303
1.424681900000000034e+01 2.112535089065069068e-302
1.429063999999999979e+01 1.011145252581333987e-301
1.433459599999999945e+01 4.853781855431219059e-301
1.437868699999999933e+01 2.336664281746709335e-300
1.442291400000000046e+01 1.128156737401199041e-299
1.446727699999999928e+01 5.462504167514843721e-299
1.451177599999999934e+01 2.652500528191494268e-298
1.455641199999999991e+01 1.291718985032011562e-297
1.460118600000000022e+01 6.308656459339169810e-297
1.464609699999999926e+01 3.089858432178363286e-296
1.469114599999999982e+01 1.517680909123380140e-295
1.473633399999999938e+01 7.476008069376449890e-295
1.478166099999999972e+01 3.693161241438575418e-294
1.482712700000000083e+01 1.829606882899947917e-293
1.487273399999999945e+01 9.090140325106019676e-293
1.491848000000000063e+01 4.528953125027194366e-292
1.496436699999999931e+01 2.262880640691043384e-291
1.501039500000000082e+01 1.133844823232412161e-290
1.505656500000000086e+01 5.697449303991199441e-290
1.510287699999999944e+01 2.871003017634776337e-289
1.514933100000000010e+01 1.450790128175760989e-288
1.519592899999999958e+01 7.352159732826988998e-288
1.524266899999999936e+01 3.736162379959821025e-287
1.528955299999999973e+01 1.903963073270915778e-286
1.533658199999999994e+01 9.730149787062364742e-286
1.538375500000000073e+01 4.986373882682674051e-285
1.543107299999999960e+01 2.562480821496878674e-284
1.547853699999999932e+01 1.320544171296880290e-283
1.552614699999999992e+01 6.824215572331889198e-283
1.557390299999999961e+01 3.536315313305092877e-282
1.562180599999999941e+01 1.837610701504658736e-281
1.566985700000000037e+01 9.575601439324997090e-281
1.571805499999999967e+01 5.003391399060845713e-280
1.576640100000000011e+01 2.621527372288867076e-279
1.581489700000000020e+01 1.377387663248228169e-278
1.586354099999999967e+01 7.256558919928136987e-278
1.591233500000000056e+01 3.833524437565101074e-277
1.596127899999999933e+01 2.030715966916128629e-276
1.601037399999999877e+01 1.078670407914806757e-275
1.605961900000000142e+01 5.745033694405941786e-275
1.610901600000000045e+01 3.068177238059779019e-274
1.615856499999999940e+01 1.643018950807890589e-273
1.620826699999999931e+01 8.822340796432124304e-273
1.625812099999999916e+01 4.749847368382694900e-272
1.630812900000000099e+01 2.564185480073131473e-271
1.635829000000000022e+01 1.387933099673294668e-270
1.640860599999999891e+01 7.532794528392623434e-270
1.645907700000000062e+01 4.099227678759787474e-269
1.650970200000000077e+01 2.236565149321139698e-268
1.656048399999999887e+01 1.223567886410333343e-267
1.661142200000000102e+01 6.711455307739629499e-267
1.666251600000000010e+01 3.690940954579499976e-266
1.671376800000000173e+01 2.035203227513535551e-265
1.676517700000000133e+01 1.125132768639878960e-264
1.681674399999999991e+01 6.236328234029751954e-264
1.686846999999999852e+01 3.465669398148588484e-263
1.692035500000000070e+01 1.930934566237134088e-262
1.697240000000000038e+01 1.078633332515803839e-261
1.702460400000000007e+01 6.040610050205255903e-261
1.707696999999999932e+01 3.391724192668943267e-260
1.712949599999999961e+01 1.909208759045037104e-259
1.718218399999999946e+01 1.077449746613087053e-258
1.723503399999999885e+01 6.095933547863969720e-258
1.728804600000000136e+01 3.457577038636779555e-257
1.734122199999999836e+01 1.966115945530134689e-256
1.739456099999999950e+01 1.120795765153222770e-255
1.744806399999999869e+01 6.405112213913028135e-255
1.750173200000000051e+01 3.669548155424850774e-254
1.755556500000000142e+01 2.107523809584905703e-253
1.760956300000000141e+01 1.213374504291527790e-252
1.766372799999999899e+01 7.003194632407681122e-252
1.771805900000000022e+01 4.051824985243693457e-251
1.777255699999999905e+01 2.349960465645781269e-250
1.782722300000000004e+01 1.366242983835841539e-249
1.788205699999999965e+01 7.962342937198751086e-249
1.793705999999999889e+01 4.651588416529507036e-248
1.799223100000000031e+01 2.723849688542209988e-247
1.804757299999999987e+01 1.598880500029906690e-246
1.810308500000000009e+01 9.407488616324852398e-246
1.815876700000000099e+01 5.548095517644246951e-245
1.821462100000000106e+01 3.279759246434687090e-244
1.827064700000000030e+01 1.943369094984367066e-243
1.832684499999999872e+01 1.154174180546210736e-242
1.838321499999999986e+01 6.870329394927357512e-242
1.843975899999999868e+01 4.099101642115542250e-241
1.849647799999999975e+01 2.451351565477544985e-240
1.855337000000000103e+01 1.469224135718900076e-239
1.861043799999999848e+01 8.826004009702743186e-239
1.866768100000000175e+01 5.313823269198893959e-238
1.872510000000000119e+01 3.206398838060811734e-237
1.878269600000000139e+01 1.939080415147308660e-236
1.884046800000000133e+01 1.175209041682111778e-235
1.889841900000000052e+01 7.138430393334755225e-235
1.895654800000000151e+01 4.345418787959423701e-234
1.901485600000000176e+01 2.650951766649563797e-233
1.907334300000000127e+01 1.620689040232185207e-232
1.913200900000000004e+01 9.929139344810080818e-232
1.919085700000000116e+01 6.096267507578192261e-231
1.924988499999999902e+01 3.750733975071850986e-230
1.930909499999999923e+01 2.312496904067970931e-229
1.936848699999999823e+01 1.428711920646854761e-228
1.942806200000000061e+01 8.845165868362933907e-228
1.948781999999999925e+01 5.487201326495352764e-227
1.954776199999999875e+01 3.410973818608207851e-226
1.960788799999999910e+01 2.124584871887653545e-225
1.966819900000000132e+01 1.325979318009250798e-224
1.972869499999999832e+01 8.291857794069082885e-224
1.978937799999999925e+01 5.195544023828618658e-223
1.985024699999999953e+01 3.261718095374723379e-222
1.991130400000000122e+01 2.051678989025987580e-221
1.997254799999999975e+01 1.292980564088803870e-220
2.003398100000000071e+01 8.164043065704416446e-220
2.009560300000000055e+01 5.164569834454622269e-219
2.015741399999999928e+01 3.273131279334395687e-218
2.021941500000000147e+01 2.078216604171975616e-217
2.028160700000000105e+01 1.321946472719464376e-216
2.034399099999999905e+01 8.424225962845284499e-216
2.040656600000000154e+01 5.377875743785489304e-215
2.046933299999999889e+01 3.439168007264258902e-214
2.053229400000000027e+01 2.203270333919557691e-213
2.059544899999999856e+01 1.413962963527808656e-212
2.065879699999999985e+01 9.089404428549356231e-212
2.072234100000000012e+01 5.853049322222658603e-211
2.078607999999999834e+01 3.775281921285593065e-210
2.085001499999999908e+01 2.439121908918771006e-209
2.091414699999999982e+01 1.578450057743484734e-208
2.097847499999999954e+01 1.023086462993426278e-207
2.104300200000000132e+01 6.642006351808280067e-207
2.110772800000000160e+01 4.318918014501367177e-206
2.117265199999999936e+01 2.812613501275996227e-205
2.123777600000000021e+01 1.834479285644230754e-204
2.130310000000000059e+01 1.198301920376939445e-203
2.136862599999999901e+01 7.839317126455667202e-203
2.143435300000000154e+01 5.135929994759445801e-202
2.150028199999999856e+01 3.369643887916685933e-201
2.156641300000000072e+01 2.213887834375734930e-200
2.163274900000000045e+01 1.456644164797742543e-199
2.169928799999999924e+01 9.596995376221552589e-199
2.176603199999999916e+01 6.331519886631305982e-198
2.183298100000000019e+01 4.182671102321554991e-197
2.190013599999999983e+01 2.766730319956945517e-196
2.196749799999999908e+01 1.832489379880408031e-195
2.203506700000000151e+01 1.215232734039233517e-194
2.210284400000000105e+01 8.068906830285660116e-194
2.217082900000000123e+01 5.364000666794049141e-193
2.223902299999999954e+01 3.570059538453517980e-192
2.230742700000000056e+01 2.378855517905593322e-191
2.237604200000000176e+01 1.586937870072011044e-190
2.244486699999999857e+01 1.059790945586210788e-189
2.251390400000000014e+01 7.085229965985186686e-189
2.258315400000000039e+01 4.741917569949937882e-188
2.265261699999999934e+01 3.176882376144150369e-187
2.272229300000000052e+01 2.130473218735874226e-186
2.279218300000000141e+01 1.430116152720912383e-185
2.286228900000000053e+01 9.609281551101406791e-185
2.293261000000000038e+01 6.462542526737731776e-184
2.300314699999999846e+01 4.350115870332924389e-183
2.307390200000000036e+01 2.930803412358348083e-182
2.314487400000000150e+01 1.976192491845080414e-181
2.321606399999999937e+01 1.333583031280134431e-180
2.328747399999999956e+01 9.006625778514075220e-180
2.335910200000000003e+01 6.087119237697663033e-179
2.343095200000000133e+01 4.117133444419173523e-178
2.350302200000000141e+01 2.786555678099988382e-177
2.357531399999999877e+01 1.887263097776708296e-176
2.364782800000000051e+01 1.278993103736880634e-175
2.372056600000000159e+01 8.673149676247289901e-175
2.379352700000000098e+01 5.884719326828986142e-174
2.386671199999999970e+01 3.994892451165232521e-173
2.394012299999999982e+01 2.713414440320328262e-172
2.401375900000000030e+01 1.843851632759715049e-171
2.408762199999999964e+01 1.253532313675662026e-170
2.416171200000000141e+01 8.525561098537702685e-170
2.423602999999999952e+01 5.800662012017173435e-169
2.431057699999999855e+01 3.948102177386429155e-168
2.438535299999999850e+01 2.688024341397390676e-167
2.446035900000000041e+01 1.830630875344337807e-166
2.453559500000000071e+01 1.247006348250402609e-165
2.461106300000000147e+01 8.496427359816987515e-165
2.468676299999999912e+01 5.790032805377470768e-164
2.476269599999999826e+01 3.946306109876456659e-163
2.483886299999999991e+01 2.690007318249934023e-162
2.491526400000000052e+01 1.833774283075241835e-161
2.499190000000000111e+01 1.250131179671886070e-160
2.506877100000000169e+01 8.522345269409623141e-160
2.514587900000000076e+01 5.809711188401623322e-159
2.522322399999999831e+01 3.960208326043362074e-158
2.530080699999999894e+01 2.699208521736773192e-157
2.537862900000000010e+01 1.839485591595265389e-156
2.545668999999999826e+01 1.253353741264849504e-155
2.553499100000000155e+01 8.537968889284193293e-155
2.561353300000000033e+01 5.814671924432082412e-154
2.569231699999999918e+01 3.958872368722040207e-153
2.577134300000000167e+01 2.694440399335652365e-152
2.585061200000000170e+01 1.833166996600400001e-151
2.593012399999999928e+01 1.246656337027260792e-150
2.600988200000000106e+01 8.474397316521531571e-150
2.608988499999999888e+01 5.757743330252084009e-149
2.617013299999999987e+01 3.909773952915387576e-148
2.625062899999999999e+01 2.653457848204547370e-147
2.633137200000000178e+01 1.799689754502367563e-146
2.641236400000000017e+01 1.219838978729904661e-145
2.649360400000000126e+01 8.262097130727298645e-145
2.657509500000000102e+01 5.591975798976844981e-144
2.665683599999999842e+01 3.781731404192011504e-143
2.673882899999999907e+01 2.555406919667297088e-142
2.682107399999999942e+01 1.725228095333404255e-141
2.690357099999999946e+01 1.163651794158320432e-140
2.698632299999999873e+01 7.841380511409690628e-140
2.706932899999999975e+01 5.278585090646347445e-139
2.715259100000000103e+01 3.549689880394160039e-138
2.723610800000000154e+01 2.384369340358388212e-137
2.731988199999999978e+01 1.599774714231027003e-136
2.740391500000000136e+01 1.072106394239838292e-135
2.748820500000000067e+01 7.175675536783951157e-135
2.757275500000000079e+01 4.796611502710981537e-134
2.765756500000000173e+01 3.202023389156106383e-133
2.774263600000000096e+01 2.134585700290977928e-132
2.782796799999999848e+01 1.420930719542488574e-131
2.791356299999999990e+01 9.444796172300674339e-131
2.799942100000000167e+01 6.268206926454336082e-130
2.808554300000000126e+01 4.153413844878829043e-129
2.817192999999999969e+01 2.747628995379101940e-128
2.825858300000000156e+01 1.814602874408758921e-127
2.834550300000000078e+01 1.196341286280003909e-126
2.843268899999999988e+01 7.872976878490237829e-126
2.852014399999999839e+01 5.171672563164547616e-125
2.860786799999999985e+01 3.390787495755410867e-124
2.869586200000000176e+01 2.218840788674899818e-123
2.878412600000000054e+01 1.449027973932573460e-122
2.887266199999999827e+01 9.443647352763640240e-122
2.896146999999999849e+01 6.141631277996268537e-121
2.905055199999999971e+01 3.985615770675252321e-120
2.913990700000000089e+01 2.580678883514218403e-119
2.922953700000000055e+01 1.667191995848975595e-118
2.931944299999999970e+01 1.074551516607992063e-117
2.940962599999999938e+01 6.909322356289497419e-117
2.950008499999999856e+01 4.431684230141285360e-116
2.959082400000000135e+01 2.835503748118144131e-115
2.968184099999999859e+01 1.809543208041315033e-114
2.977313799999999944e+01 1.151780194062690916e-113
2.986471600000000137e+01 7.311518954558684574e-113
2.995657500000000084e+01 4.628597773437384558e-112
3.004871800000000093e+01 2.922048805833631411e-111
3.014114299999999957e+01 1.839375242085852290e-110
3.023385299999999987e+01 1.154489135319742913e-109
3.032684799999999825e+01 7.224562975125433866e-109
3.042012899999999931e+01 4.507227730158335249e-108
3.051369700000000051e+01 2.803220856436781833e-107
3.060755299999999934e+01 1.737914704736414178e-106
3.070169699999999935e+01 1.073959021110853059e-105
3.079613099999999903e+01 6.614795584612808507e-105
3.089085599999999943e+01 4.060572122309990251e-104
3.098587200000000053e+01 2.484072110626859108e-103
3.108117999999999981e+01 1.514326528815479408e-102
3.117678099999999830e+01 9.198672129706250302e-102
3.127267700000000161e+01 5.567507318945229580e-101
3.136886700000000161e+01 3.357233538030650716e-100
3.146535300000000035e+01 2.016817783641261557e-99
3.156213599999999886e+01 1.206943448005217128e-98
3.165921700000000172e+01 7.194702579459508235e-98
3.175659599999999827e+01 4.271758983355857919e-97
3.185427500000000123e+01 2.526076870344947750e-96
3.195225399999999993e+01 1.487627262908513992e-95
3.205053500000000355e+01 8.724222538823996331e-95
3.214911800000000142e+01 5.094548609629268159e-94
3.224800400000000167e+01 2.962101764489183629e-93
3.234719400000000178e+01 1.714660555374418452e-92
3.244668899999999923e+01 9.881175076834665455e-92
3.254649100000000317e+01 5.668483782106668372e-91
3.264659900000000192e+01 3.236723819994036907e-90
3.274701499999999754e+01 1.839500351883545352e-89
3.284774099999999919e+01 1.040457164102462997e-88
3.294877600000000228e+01 5.856397479107578086e-88
3.305012099999999720e+01 3.280088647342355689e-87
3.315177899999999767e+01 1.827975335937833530e-86
3.325374899999999911e+01 1.013528738789420604e-85
3.335603299999999649e+01 5.590566207801487277e-85
3.345863099999999690e+01 3.067521878452864460e-84
3.356154500000000240e+01 1.674187110798486186e-83
3.366477600000000336e+01 9.088024600678720712e-83
3.376832399999999978e+01 4.906158028168713630e-82
3.387219000000000335e+01 2.633809428156882208e-81
3.397637600000000191e+01 1.405946594027526766e-80
3.408088300000000004e+01 7.462054848724955886e-80
3.418571099999999774e+01 3.937399477362922928e-79
3.429086099999999959e+01 2.065308496789254704e-78
3.439633500000000055e+01 1.076847574095231111e-77
3.450213300000000061e+01 5.580496780507647271e-77
3.460825700000000182e+01 2.874150619837801828e-76
3.471470699999999709e+01 1.471021918810204477e-75
3.482148500000000269e+01 7.481172921938621544e-75
3.492858999999999980e+01 3.780149665924354658e-74
3.503602599999999967e+01 1.897655672423726983e-73
3.514379199999999770e+01 9.463290300008294141e-73
3.525188899999999848e+01 4.687521963859657895e-72
3.536031899999999695e+01 2.306146909211917059e-71
3.546908200000000022e+01 1.126746147795663261e-70
3.557818000000000325e+01 5.466709431033228414e-70
3.568761299999999892e+01 2.633534902695481373e-69
3.579738300000000351e+01 1.259592070218323675e-68
3.590749100000000027e+01 5.980760785659743207e-68
3.601793700000000342e+01 2.818838098154906891e-67
3.612872399999999828e+01 1.318683142091777669e-66
3.623984999999999701e+01 6.122181834254387448e-66
3.635131899999999661e+01 2.820603700501555267e-65
3.646312999999999960e+01 1.289413764125394408e-64
3.657528599999999841e+01 5.848231899854140289e-64
3.668778600000000267e+01 2.631374894657282535e-63
3.680063299999999771e+01 1.174447214067872162e-62
3.691382600000000025e+01 5.199004692564574825e-62
3.702736800000000272e+01 2.282489160287179864e-61
3.714125899999999803e+01 9.936819857190246882e-61
3.725549999999999784e+01 4.289335690031910532e-60
3.737009299999999712e+01 1.835673580186021823e-59
3.748503800000000297e+01 7.787734308461880208e-59
3.760033599999999865e+01 3.274837182894971013e-58
3.771598999999999791e+01 1.364879131150745412e-57
3.783199900000000326e+01 5.637228523306975739e-57
3.794836500000000257e+01 2.307070496908100292e-56
3.806508800000000292e+01 9.354611210225797123e-56
3.818217099999999675e+01 3.757693707518984418e-55
3.829961399999999827e+01 1.495177849552686609e-54
3.841741799999999785e+01 5.892371474111953475e-54
3.853558499999999754e+01 2.299681644845049739e-53
3.865411499999999734e+01 8.887298544350012425e-53
3.877300900000000183e+01 3.400518072054632179e-52
3.889227000000000345e+01 1.288106462832083017e-51
3.901189699999999760e+01 4.829787104211283337e-51
3.913189200000000056e+01 1.792363814387839267e-50
3.925225600000000270e+01 6.582538889815589697e-50
3.937299000000000149e+01 2.392084597130682604e-49
3.949409599999999898e+01 8.600553344715930373e-49
3.961557400000000229e+01 3.059034075325694629e-48
3.973742599999999925e+01 1.076218204515122841e-47
3.985965300000000155e+01 3.744721116656710511e-47
3.998225500000000210e+01 1.288492912756041119e-46
4.010523500000000041e+01 4.383701639348417937e-46
4.022859299999999649e+01 1.474469435601657368e-45
4.035233099999999951e+01 4.902459575923259829e-45
4.047644900000000234e+01 1.611070206075761116e-44
4.060094800000000248e+01 5.232144633990848137e-44
4.072583099999999945e+01 1.679036461335294122e-43
4.085109800000000035e+01 5.323449584924290613e-43
4.097675000000000267e+01 1.667324156707390664e-42
4.110278900000000135e+01 5.158049643556673281e-42
4.122921500000000350e+01 1.575890438248972283e-41
4.135602999999999696e+01 4.754286098937522895e-41
4.148323599999999800e+01 1.416141074810002487e-40
4.161083200000000204e+01 4.164100430209112930e-40
4.173882100000000150e+01 1.208579625955690460e-39
4.186720400000000097e+01 3.461837970780855957e-39
4.199598199999999792e+01 9.784827484689822262e-39
4.212515499999999946e+01 2.728652949304448751e-38
4.225472599999999801e+01 7.506469747842629728e-38
4.238469599999999815e+01 2.036815074919437221e-37
4.251506499999999988e+01 5.450399338801358795e-37
4.264583499999999816e+01 1.438151113514980867e-36
4.277700800000000214e+01 3.741262222934618345e-36
4.290858399999999762e+01 9.594013601192518720e-36
4.304056500000000085e+01 2.424867565364404440e-35
4.317295099999999763e+01 6.039647480508557086e-35
4.330574500000000171e+01 1.482210529953966593e-34
4.343894699999999887e+01 3.583540731867018285e-34
4.357255899999999826e+01 8.534021235088236832e-34
4.370658199999999738e+01 2.001545081271280089e-33
4.384101799999999827e+01 4.622542350894302999e-33
4.397586600000000345e+01 1.051054731656069929e-32
4.411113000000000284e+01 2.352537311840440544e-32
4.424681000000000353e+01 5.182521963118037861e-32
4.438290599999999841e+01 1.123480881846664957e-31
4.451942199999999872e+01 2.396325904562847017e-31
4.465635699999999986e+01 5.028109369547053020e-31
4.479371400000000136e+01 1.037705731017559695e-30
4.493149300000000324e+01 2.106099378342056435e-30
4.506969600000000042e+01 4.202881826282602982e-30
4.520832399999999751e+01 8.245270480177171541e-30
4.534737799999999908e+01 1.589927431911722734e-29
4.548686000000000007e+01 3.012944327437266005e-29
4.562677200000000255e+01 5.610122427237720023e-29
4.576711300000000193e+01 1.026220711409674775e-28
4.590788599999999775e+01 1.843840315959481089e-28
4.604909200000000169e+01 3.253437101169343219e-28
4.619073300000000160e+01 5.636658811664768764e-28
4.633280899999999747e+01 9.586962514865767843e-28
4.647532199999999847e+01 1.600452536384023971e-27
4.661827300000000207e+01 2.621967984871209913e-27
4.676166500000000070e+01 4.214610336082887979e-27
4.690549699999999689e+01 6.645829518333322606e-27
4.704977199999999726e+01 1.027836602434454151e-26
4.719449000000000183e+01 1.558830176806604659e-26
4.733965400000000301e+01 2.317892606228061157e-26
4.748526400000000081e+01 3.378494710912637464e-26
4.763132099999999980e+01 4.826196729239903364e-26
4.777782899999999700e+01 6.755499113712103633e-26
4.792478599999999744e+01 9.263873451055114538e-26
4.807219599999999815e+01 1.244308070981359803e-25
4.822005999999999659e+01 1.636730310360055672e-25
4.836837799999999987e+01 2.107913435130489090e-25
4.851715200000000294e+01 2.657470272210895211e-25
4.866638400000000075e+01 3.278965323967485654e-25
4.881607499999999789e+01 3.958853794505107196e-25
4.896622599999999892e+01 4.676029717016620073e-25
4.911683899999999880e+01 5.402204248178548379e-25
4.926791599999999960e+01 6.103242875298044049e-25
4.941945700000000130e+01 6.741474387963153550e-25
4.957146399999999886e+01 7.278844948507484053e-25
4.972393900000000144e+01 7.680532667399994242e-25
4.987688200000000194e+01 7.918602350739691888e-25
5.003029699999999735e+01 7.975184524286646603e-25
5.018418299999999732e+01 7.844652202928286045e-25
5.033854199999999679e+01 7.534469293895323172e-25
5.049337599999999782e+01 7.064511016655472103e-25
5.064868700000000246e+01 6.464956788995945953e-25
5.080447499999999650e+01 5.773068418872606385e-25
5.096074200000000332e+01 5.029301688084607339e-25
5.111748999999999654e+01 4.273365928200413854e-25
5.127472000000000207e+01 3.540748697135059201e-25
5.143243400000000065e+01 2.860110207474448037e-25
5.159063299999999685e+01 2.251816153610794910e-25
5.174931899999999985e+01 1.727603621682950268e-25
5.190849200000000252e+01 1.291265678279140228e-25
5.206815499999999730e+01 9.400343971609443863e-26
5.222830900000000298e+01 6.663856250662570225e-26
5.238895600000000030e+01 4.598928991149231006e-26
5.255009700000000095e+01 3.089105227658030680e-26
5.271173399999999987e+01 2.019052193105996250e-26
5.287386800000000164e+01 1.283794560211768799e-26
5.303649999999999665e+01 7.939083189997145796e-27
5.319963299999999862e+01 4.773779117268183153e-27
5.336326799999999793e+01 2.790380890549281963e-27
5.352740500000000168e+01 1.585137111593247915e-27
5.369204799999999977e+01 8.749003447590753299e-28
5.385719699999999932e+01 4.690619535834398386e-28
5.402285400000000237e+01 2.442133070610747296e-28
5.418902099999999677e+01 1.234419167966523915e-28
5.435569900000000132e+01 6.056167795249442732e-29
5.452288899999999927e+01 2.883116015720945346e-29
5.469059399999999727e+01 1.331489280983033732e-29
5.485881400000000241e+01 5.963648522727210266e-30
5.502755200000000002e+01 2.589797400657746823e-30
5.519680900000000179e+01 1.090141292600227223e-30
5.536658700000000266e+01 4.446762414256671914e-31
5.553688600000000264e+01 1.757251621488601200e-31
5.570770999999999873e+01 6.725543023774127040e-32
5.587905899999999804e+01 2.492340000875952095e-32
5.605093500000000262e+01 8.940283474047666844e-33
5.622334000000000032e+01 3.103387033508074117e-33
5.639627500000000282e+01 1.042172572779529534e-33
5.656974199999999797e+01 3.384833115657499838e-34
5.674374199999999746e+01 1.062932391793210326e-34
5.691827800000000082e+01 3.226375682943101621e-35
5.709335000000000093e+01 9.463314124840105362e-36
5.726896099999999734e+01 2.681383126909243031e-36
5.744511299999999920e+01 7.337227635141216228e-37
5.762180599999999941e+01 1.938377931324725830e-37
5.779904200000000003e+01 4.942503036313501107e-38
5.797682400000000058e+01 1.215966684780141282e-38
5.815515200000000107e+01 2.885600346580068553e-39
5.833402900000000102e+01 6.603174041705128824e-40
5.851345599999999791e+01 1.456598034305557541e-40
5.869343500000000091e+01 3.096427967718718975e-41
5.887396799999999786e+01 6.341315815143907200e-42
5.905505600000000044e+01 1.250721693713923051e-42
5.923670099999999650e+01 2.375012575789080042e-43
5.941890500000000230e+01 4.340653043840391069e-44
5.960166900000000112e+01 7.632930193735828502e-45
5.978499500000000211e+01 1.291019253282550679e-45
5.996888500000000022e+01 2.099599519644686215e-46
6.015334099999999751e+01 3.282151180311287591e-47
6.033836399999999855e+01 4.930132090814797290e-48
6.052395599999999831e+01 7.113618370544939668e-49
6.071011899999999883e+01 9.856159287343900582e-50
6.089685500000000218e+01 1.310877315683059727e-50
6.108416499999999871e+01 1.673051633888655268e-51
6.127205099999999760e+01 2.048329080051805509e-52
6.146051599999999837e+01 2.404790647842470854e-53
6.164955900000000355e+01 2.706480249878728117e-54
6.183918500000000051e+01 2.918867790351711851e-55
6.202939299999999889e+01 3.015554264505267795e-56
6.222018700000000280e+01 2.983304440055775859e-57
6.241156699999999802e+01 2.825270497687539224e-58
6.260353599999999830e+01 2.560306685907878447e-59
6.279609599999999858e+01 2.219397082486546523e-60
6.298924800000000346e+01 1.839649906632161401e-61
6.318299400000000077e+01 1.457578910994416193e-62
6.337733599999999967e+01 1.103479142899916558e-63
6.357227499999999765e+01 7.979479009486655971e-65
6.376781499999999880e+01 5.509190050017296374e-66
6.396395499999999856e+01 3.630418841982154913e-67
6.416069899999999393e+01 2.282461931198153550e-68
6.435804899999999407e+01 1.368550689341656130e-69
6.455600499999999897e+01 7.822993157694153471e-71
6.475457000000000107e+01 4.261516865512948933e-72
6.495374599999999532e+01 2.211383831804764864e-73
6.515353399999999340e+01 1.092716669140085073e-74
6.535393700000000194e+01 5.139433107737070906e-76
6.555495700000000170e+01 2.299921380857854118e-77
6.575659400000000687e+01 9.789021685893085410e-79
6.595885199999999315e+01 3.960995078183895670e-80
6.616173200000000065e+01 1.523131370798220207e-81
6.636523699999999337e+01 5.563559498078260264e-83
6.656936699999999973e+01 1.929677396076864478e-84
6.677412499999999795e+01 6.352507743457377151e-86
6.697951199999999972e+01 1.984080587838865040e-87
6.718553199999999492e+01 5.876636829228891115e-89
6.739218499999999779e+01 1.649999933896610211e-90
6.759947400000000073e+01 4.389662885200412262e-92
6.780740000000000123e+01 1.106091559403380065e-93
6.801596600000000592e+01 2.638563903900360498e-95
6.822517299999999807e+01 5.956332837335884355e-97
6.843502399999999852e+01 1.271822089800540405e-98
6.864552100000000223e+01 2.567542033815078842e-100
6.885666500000000667e+01 4.898546065591283831e-102
6.906845800000000679e+01 8.828373870205630068e-104
6.928090299999999502e+01 1.502290483083323260e-105
6.949400099999999725e+01 2.412669647246001705e-107
6.970775500000000591e+01 3.655153106166890212e-109
6.992216600000000426e+01 5.221384893936643246e-111
7.013723600000000147e+01 7.029707263922950825e-113
7.035296900000000164e+01 8.915386036931450980e-115
7.056936399999999310e+01 1.064674927910410818e-116
7.078642600000000584e+01 1.196564413745281896e-118
7.100415499999999724e+01 1.265052904154763904e-120
7.122255300000000489e+01 1.257555606465209778e-122
7.144162400000000446e+01 1.174800173552517850e-124
7.166136799999999596e+01 1.030924855211836839e-126
7.188178800000000024e+01 8.493663146250751179e-129
7.210288599999999803e+01 6.566814327341558167e-131
7.232466499999999598e+01 4.761915973009302264e-133
7.254712499999999409e+01 3.237272281793800835e-135
7.277026999999999646e+01 2.062102759521499998e-137
7.299410100000000057e+01 1.230171933033929055e-139
7.321862000000000137e+01 6.869506492166726982e-142
7.344383000000000550e+01 3.588869578200109941e-144
7.366973299999999369e+01 1.753230080650218559e-146
7.389633100000000354e+01 8.004690167521633655e-149
7.412362500000000409e+01 3.413963343785960434e-151
7.435161899999999946e+01 1.359356849354323390e-153
7.458031400000000133e+01 5.050679321105856846e-156
7.480971300000000213e+01 1.750115065298214502e-158
7.503981699999999933e+01 5.652786959979297591e-161
7.527062800000000209e+01 1.701000855470299232e-163
7.550215000000000032e+01 4.765795841244451362e-166
7.573438400000000570e+01 1.242595216151092493e-168
7.596733199999999897e+01 3.013347895699808237e-171
7.620099700000000098e+01 6.792714898667697156e-174
7.643537999999999499e+01 1.422598188936119190e-176
7.667048499999999933e+01 2.766306380723930244e-179
7.690631199999999978e+01 4.992019911507171248e-182
7.714286500000000046e+01 8.354901856369474466e-185
7.738014599999999632e+01 1.296127943283511043e-187
7.761815599999999904e+01 1.862768206136498264e-190
7.785689800000000105e+01 2.478630703843571122e-193
7.809637499999999477e+01 3.051705369858926126e-196
7.833658900000000358e+01 3.474539123369596460e-199
7.857754099999999653e+01 3.656222084480508572e-202
7.881923399999999447e+01 3.553689309279403286e-205
7.906167100000000403e+01 3.188354975542226719e-208
7.930485299999999427e+01 2.639043026385793501e-211
7.954878399999999772e+01 2.013870267534237544e-214
7.979346499999999764e+01 1.416024421710744944e-217
8.003889800000000321e+01 9.168515989631122088e-221
8.028508600000000683e+01 5.463066337899161424e-224
8.053203200000000095e+01 2.993650365039995508e-227
8.077973699999999724e+01 1.507771766330556079e-230
8.102820400000000234e+01 6.975168208263852932e-234
8.127743499999999699e+01 2.961996000203704376e-237
8.152743300000000204e+01 1.153813968545684841e-240
8.177819999999999823e+01 4.120322702095098806e-244
8.202973799999999471e+01 1.348005659206444885e-247
8.228204999999999814e+01 4.037592731154670583e-251
8.253513800000000344e+01 1.106473240677450123e-254
8.278900400000000559e+01 2.772442642313145639e-258
8.304365099999999700e+01 6.347271750803364431e-262
8.329908199999999852e+01 1.326819914711086615e-265
8.355529799999999341e+01 2.530822873990246314e-269
8.381230200000000252e+01 4.401799934378385016e-273
8.407009700000000407e+01 6.976046694273771993e-277
8.432868399999999554e+01 1.006742496874886432e-280
8.458806699999999523e+01 1.321996941071811709e-284
8.484824799999999811e+01 1.578506052005062969e-288
8.510922999999999661e+01 1.712574807325047001e-292
8.537101300000000492e+01 1.687205514569285630e-296
8.563360299999999370e+01 1.508118628955234192e-300
8.589699899999999388e+01 1.222338812169653779e-304
8.616120600000000707e+01 8.975965125252689786e-309
8.642622599999999977e+01 5.967512781619678695e-313
8.669206099999999537e+01 3.589348379916280526e-317
8.695871300000000303e+01 1.951559301072923849e-321
8.722618599999999844e+01 0.000000000000000000e+00
8.749448099999999329e+01 0.000000000000000000e+00
8.776360200000000589e+01 0.000000000000000000e+00
8.803355000000000530e+01 0.000000000000000000e+00
8.830432899999999563e+01 0.000000000000000000e+00
8.857594000000000278e+01 0.000000000000000000e+00
8.884838700000000244e+01 0.000000000000000000e+00
8.912167200000000378e+01 0.000000000000000000e+00
8.939579799999999921e+01 0.000000000000000000e+00
8.967076699999999789e+01 0.000000000000000000e+00
8.994658099999999479e+01 0.000000000000000000e+00
9.022324399999999400e+01 0.000000000000000000e+00
9.050075800000000470e+01 0.000000000000000000e+00
9.077912600000000509e+01 0.000000000000000000e+00
9.105834900000000687e+01 0.000000000000000000e+00
9.133843199999999740e+01 0.000000000000000000e+00
9.161937600000000259e+01 0.000000000000000000e+00
9.190118400000000065e+01 0.000000000000000000e+00
9.218385899999999822e+01 0.000000000000000000e+00
9.246740400000000193e+01 0.000000000000000000e+00
9.275181999999999505e+01 0.000000000000000000e+00
9.303711199999999337e+01 0.000000000000000000e+00
9.332327999999999690e+01 0.000000000000000000e+00
9.361033000000000470e+01 0.000000000000000000e+00
9.389826200000000256e+01 0.000000000000000000e+00
9.418707899999999711e+01 0.000000000000000000e+00
9.447678600000000415e+01 0.000000000000000000e+00
9.476738299999999526e+01 0.000000000000000000e+00
9.505887400000000298e+01 0.000000000000000000e+00
9.535126099999999383e+01 0.000000000000000000e+00
9.564454800000000034e+01 0.000000000000000000e+00
9.593873700000000326e+01 0.000000000000000000e+00
9.623383099999999502e+01 0.000000000000000000e+00
9.652983299999999645e+01 0.000000000000000000e+00
9.682674500000000251e+01 0.000000000000000000e+00
9.712457000000000562e+01 0.000000000000000000e+00
9.742331199999999569e+01 0.000000000000000000e+00
9.772297199999999862e+01 0.000000000000000000e+00
9.802355400000000429e+01 0.000000000000000000e+00
9.832505999999999347e+01 0.000000000000000000e+00
9.862749399999999866e+01 0.000000000000000000e+00
9.893085800000000063e+01 0.000000000000000000e+00
9.923515600000000347e+01 0.000000000000000000e+00
9.954038900000000467e+01 0.000000000000000000e+00
9.984656099999999412e+01 0.000000000000000000e+00
1.001536700000000053e+02 0.000000000000000000e+00
1.004617300000000029e+02 0.000000000000000000e+00
1.007707400000000035e+02 0.000000000000000000e+00
1.010806999999999931e+02 0.000000000000000000e+00
1.013916100000000000e+02 0.000000000000000000e+00
1.017034699999999958e+02 0.000000000000000000e+00
1.020163000000000011e+02 0.000000000000000000e+00
1.023300799999999953e+02 0.000000000000000000e+00
1.026448400000000021e+02 0.000000000000000000e+00
1.029605600000000010e+02 0.000000000000000000e+00
1.032772499999999951e+02 0.000000000000000000e+00
1.035949200000000019e+02 0.000000000000000000e+00
1.039135600000000039e+02 0.000000000000000000e+00
1.042331800000000044e+02 0.000000000000000000e+00
1.045537900000000064e+02 0.000000000000000000e+00
1.048753800000000069e+02 0.000000000000000000e+00
1.051979599999999948e+02 0.000000000000000000e+00
1.055215400000000017e+02 0.000000000000000000e+00
1.058461099999999959e+02 0.000000000000000000e+00
1.061716799999999949e+02 0.000000000000000000e+00
1.064982399999999956e+02 0.000000000000000000e+00
1.068258199999999931e+02 0.000000000000000000e+00
1.071543999999999954e+02 0.000000000000000000e+00
1.074839900000000057e+02 0.000000000000000000e+00
1.078145999999999987e+02 0.000000000000000000e+00
1.081462199999999996e+02 0.000000000000000000e+00
1.084788599999999974e+02 0.000000000000000000e+00
1.088125299999999953e+02 0.000000000000000000e+00
1.091472200000000043e+02 0.000000000000000000e+00
1.094829399999999993e+02 0.000000000000000000e+00
1.098196899999999943e+02 0.000000000000000000e+00
1.101574800000000067e+02 0.000000000000000000e+00
1.104963099999999940e+02 0.000000000000000000e+00
1.108361799999999988e+02 0.000000000000000000e+00
1.111770999999999958e+02 0.000000000000000000e+00
1.115190599999999961e+02 0.000000000000000000e+00
1.118620800000000060e+02 0.000000000000000000e+00
1.122061499999999938e+02 0.000000000000000000e+00
1.125512800000000055e+02 0.000000000000000000e+00
1.128974699999999984e+02 0.000000000000000000e+00
1.132447300000000041e+02 0.000000000000000000e+00
1.135930599999999941e+02 0.000000000000000000e+00
1.139424499999999938e+02 0.000000000000000000e+00
1.142929199999999952e+02 0.000000000000000000e+00
1.146444699999999983e+02 0.000000000000000000e+00
1.149971000000000032e+02 0.000000000000000000e+00
1.153508199999999988e+02 0.000000000000000000e+00
1.157056199999999961e+02 0.000000000000000000e+00
1.160615099999999984e+02 0.000000000000000000e+00
1.164184999999999945e+02 0.000000000000000000e+00
1.167765899999999988e+02 0.000000000000000000e+00
1.171357799999999969e+02 0.000000000000000000e+00
1.174960700000000031e+02 0.000000000000000000e+00
1.178574700000000064e+02 0.000000000000000000e+00
1.182199800000000067e+02 0.000000000000000000e+00
1.185836099999999931e+02 0.000000000000000000e+00
1.189483599999999939e+02 0.000000000000000000e+00
1.193142299999999949e+02 0.000000000000000000e+00
1.196812199999999962e+02 0.000000000000000000e+00
1.200493400000000008e+02 0.000000000000000000e+00
1.204185999999999979e+02 0.000000000000000000e+00
1.207889899999999983e+02 0.000000000000000000e+00
1.211605200000000053e+02 0.000000000000000000e+00
1.215331900000000047e+02 0.000000000000000000e+00
1.219070099999999996e+02 0.000000000000000000e+00
1.222819800000000043e+02 0.000000000000000000e+00
1.226581000000000046e+02 0.000000000000000000e+00
1.230353800000000035e+02 0.000000000000000000e+00
1.234138200000000012e+02 0.000000000000000000e+00
1.237934199999999976e+02 0.000000000000000000e+00
1.241741899999999958e+02 0.000000000000000000e+00
1.245561299999999960e+02 0.000000000000000000e+00
1.249392500000000013e+02 0.000000000000000000e+00
1.253235499999999973e+02 0.000000000000000000e+00
1.257090199999999953e+02 0.000000000000000000e+00
1.260956900000000047e+02 0.000000000000000000e+00
1.264835400000000050e+02 0.000000000000000000e+00
1.268725900000000024e+02 0.000000000000000000e+00
1.272628299999999939e+02 0.000000000000000000e+00
1.276542699999999968e+02 0.000000000000000000e+00
1.280469200000000001e+02 0.000000000000000000e+00
1.284407699999999863e+02 0.000000000000000000e+00
1.288358399999999904e+02 0.000000000000000000e+00
1.292321200000000090e+02 0.000000000000000000e+00
1.296296199999999885e+02 0.000000000000000000e+00
1.300283399999999858e+02 0.000000000000000000e+00
1.304282900000000041e+02 0.000000000000000000e+00
1.308294699999999864e+02 0.000000000000000000e+00
1.312318799999999896e+02 0.000000000000000000e+00
1.316355299999999886e+02 0.000000000000000000e+00
1.320404200000000117e+02 0.000000000000000000e+00
1.324465600000000052e+02 0.000000000000000000e+00
1.328539499999999975e+02 0.000000000000000000e+00
1.332625899999999888e+02 0.000000000000000000e+00
1.336724800000000073e+02 0.000000000000000000e+00
1.340836400000000026e+02 0.000000000000000000e+00
1.344960599999999999e+02 0.000000000000000000e+00
1.349097500000000025e+02 0.000000000000000000e+00
1.353247200000000134e+02 0.000000000000000000e+00
1.357409600000000012e+02 0.000000000000000000e+00
1.361584799999999973e+02 0.000000000000000000e+00
1.365772800000000018e+02 0.000000000000000000e+00
1.369973699999999894e+02 0.000000000000000000e+00
1.374187599999999918e+02 0.000000000000000000e+00
1.378414400000000057e+02 0.000000000000000000e+00
1.382654200000000060e+02 0.000000000000000000e+00
1.386906999999999925e+02 0.000000000000000000e+00
1.391173000000000002e+02 0.000000000000000000e+00
1.395451999999999941e+02 0.000000000000000000e+00
1.399744200000000092e+02 0.000000000000000000e+00
1.404049599999999884e+02 0.000000000000000000e+00
1.408368299999999920e+02 0.000000000000000000e+00
1.412700199999999882e+02 0.000000000000000000e+00
1.417045500000000118e+02 0.000000000000000000e+00
1.421404100000000028e+02 0.000000000000000000e+00
1.425776199999999960e+02 0.000000000000000000e+00
1.430161699999999882e+02 0.000000000000000000e+00
1.434560600000000079e+02 0.000000000000000000e+00
1.438973100000000045e+02 0.000000000000000000e+00
1.443399200000000064e+02 0.000000000000000000e+00
1.447838900000000137e+02 0.000000000000000000e+00
1.452292199999999980e+02 0.000000000000000000e+00
1.456759299999999939e+02 0.000000000000000000e+00
1.461240099999999984e+02 0.000000000000000000e+00
1.465734600000000114e+02 0.000000000000000000e+00
1.470243000000000109e+02 0.000000000000000000e+00
1.474765299999999968e+02 0.000000000000000000e+00
1.479301499999999976e+02 0.000000000000000000e+00
1.483851600000000133e+02 0.000000000000000000e+00
1.488415699999999902e+02 0.000000000000000000e+00
1.492993899999999883e+02 0.000000000000000000e+00
1.497586100000000044e+02 0.000000000000000000e+00
1.502192499999999882e+02 0.000000000000000000e+00
1.506812999999999931e+02 0.000000000000000000e+00
1.511447699999999941e+02 0.000000000000000000e+00
1.516096699999999942e+02 0.000000000000000000e+00
1.520759999999999934e+02 0.000000000000000000e+00
1.525437699999999950e+02 0.000000000000000000e+00
1.530129699999999957e+02 0.000000000000000000e+00
1.534836200000000019e+02 0.000000000000000000e+00
1.539557100000000105e+02 0.000000000000000000e+00
1.544292599999999993e+02 0.000000000000000000e+00
1.549042599999999936e+02 0.000000000000000000e+00
1.553807199999999966e+02 0.000000000000000000e+00
1.558586500000000115e+02 0.000000000000000000e+00
1.563380500000000097e+02 0.000000000000000000e+00
1.568189199999999914e+02 0.000000000000000000e+00
1.573012799999999913e+02 0.000000000000000000e+00
1.577851100000000031e+02 0.000000000000000000e+00
1.582704400000000078e+02 0.000000000000000000e+00
1.587572499999999991e+02 0.000000000000000000e+00
1.592455699999999865e+02 0.000000000000000000e+00
1.597353899999999953e+02 0.000000000000000000e+00
1.602267099999999971e+02 0.000000000000000000e+00
1.607195399999999950e+02 0.000000000000000000e+00
1.612138899999999921e+02 0.000000000000000000e+00
1.617097599999999886e+02 0.000000000000000000e+00
1.622071599999999876e+02 0.000000000000000000e+00
1.627060899999999890e+02 0.000000000000000000e+00
1.632065499999999929e+02 0.000000000000000000e+00
1.637085500000000025e+02 0.000000000000000000e+00
1.642120899999999892e+02 0.000000000000000000e+00
1.647171899999999880e+02 0.000000000000000000e+00
1.652238299999999924e+02 0.000000000000000000e+00
1.657320400000000120e+02 0.000000000000000000e+00
1.662418099999999868e+02 0.000000000000000000e+00
1.667531400000000019e+02 0.000000000000000000e+00
1.672660500000000070e+02 0.000000000000000000e+00
1.677805400000000020e+02 0.000000000000000000e+00
1.682966099999999869e+02 0.000000000000000000e+00
1.688142599999999902e+02 0.000000000000000000e+00
1.693335099999999898e+02 0.000000000000000000e+00
1.698543600000000140e+02 0.000000000000000000e+00
1.703768100000000061e+02 0.000000000000000000e+00
1.709008599999999944e+02 0.000000000000000000e+00
1.714265300000000138e+02 0.000000000000000000e+00
1.719538100000000043e+02 0.000000000000000000e+00
1.724827200000000005e+02 0.000000000000000000e+00
1.730132499999999993e+02 0.000000000000000000e+00
1.735454100000000039e+02 0.000000000000000000e+00
1.740792099999999891e+02 0.000000000000000000e+00
1.746146599999999864e+02 0.000000000000000000e+00
1.751517499999999927e+02 0.000000000000000000e+00
1.756904900000000112e+02 0.000000000000000000e+00
1.762308899999999880e+02 0.000000000000000000e+00
1.767729500000000087e+02 0.000000000000000000e+00
1.773166799999999910e+02 0.000000000000000000e+00
1.778620799999999917e+02 0.000000000000000000e+00
1.784091600000000142e+02 0.000000000000000000e+00
1.789579200000000014e+02 0.000000000000000000e+00
1.795083700000000135e+02 0.000000000000000000e+00
1.800605099999999936e+02 0.000000000000000000e+00
1.806143500000000017e+02 0.000000000000000000e+00
1.811698900000000094e+02 0.000000000000000000e+00
1.817271499999999946e+02 0.000000000000000000e+00
1.822861100000000079e+02 0.000000000000000000e+00
1.828468000000000018e+02 0.000000000000000000e+00
1.834092100000000016e+02 0.000000000000000000e+00
1.839733500000000106e+02 0.000000000000000000e+00
1.845392300000000034e+02 0.000000000000000000e+00
1.851068400000000054e+02 0.000000000000000000e+00
1.856762099999999975e+02 0.000000000000000000e+00
1.862473200000000020e+02 0.000000000000000000e+00
1.868201899999999966e+02 0.000000000000000000e+00
1.873948200000000099e+02 0.000000000000000000e+00
1.879712199999999882e+02 0.000000000000000000e+00
1.885493899999999883e+02 0.000000000000000000e+00
1.891293499999999881e+02 0.000000000000000000e+00
1.897110800000000097e+02 0.000000000000000000e+00
1.902946000000000026e+02 0.000000000000000000e+00
1.908799199999999985e+02 0.000000000000000000e+00
1.914670399999999972e+02 0.000000000000000000e+00
1.920559700000000021e+02 0.000000000000000000e+00
1.926467100000000130e+02 0.000000000000000000e+00
1.932392600000000016e+02 0.000000000000000000e+00
1.938336400000000026e+02 0.000000000000000000e+00
1.944298400000000129e+02 0.000000000000000000e+00
1.950278800000000103e+02 0.000000000000000000e+00
1.956277599999999950e+02 0.000000000000000000e+00
1.962294799999999952e+02 0.000000000000000000e+00
1.968330499999999859e+02 0.000000000000000000e+00
1.974384900000000016e+02 0.000000000000000000e+00
1.980457800000000077e+02 0.000000000000000000e+00
1.986549400000000105e+02 0.000000000000000000e+00
1.992659700000000100e+02 0.000000000000000000e+00
1.998788900000000126e+02 0.000000000000000000e+00
2.004936899999999866e+02 0.000000000000000000e+00
2.011103799999999922e+02 0.000000000000000000e+00
2.017289600000000007e+02 0.000000000000000000e+00
2.023494499999999903e+02 0.000000000000000000e+00
2.029718499999999892e+02 0.000000000000000000e+00
2.035961599999999976e+02 0.000000000000000000e+00
2.042223999999999933e+02 0.000000000000000000e+00
2.048505600000000015e+02 0.000000000000000000e+00
2.054806499999999971e+02 0.000000000000000000e+00
2.061126800000000117e+02 0.000000000000000000e+00
2.067466499999999883e+02 0.000000000000000000e+00
2.073825699999999870e+02 0.000000000000000000e+00
2.080204500000000110e+02 0.000000000000000000e+00
2.086602900000000034e+02 0.000000000000000000e+00
2.093020999999999958e+02 0.000000000000000000e+00
2.099458899999999915e+02 0.000000000000000000e+00
2.105916499999999871e+02 0.000000000000000000e+00
2.112393999999999892e+02 0.000000000000000000e+00
2.118891399999999976e+02 0.000000000000000000e+00
2.125408799999999871e+02 0.000000000000000000e+00
2.131946299999999894e+02 0.000000000000000000e+00
2.138503900000000044e+02 0.000000000000000000e+00
2.145081600000000037e+02 0.000000000000000000e+00
2.151679599999999937e+02 0.000000000000000000e+00
2.158297799999999995e+02 0.000000000000000000e+00
2.164936399999999992e+02 0.000000000000000000e+00
2.171595499999999959e+02 0.000000000000000000e+00
2.178274999999999864e+02 0.000000000000000000e+00
2.184975000000000023e+02 0.000000000000000000e+00
2.191695699999999931e+02 0.000000000000000000e+00
2.198437099999999873e+02 0.000000000000000000e+00
2.205199100000000101e+02 0.000000000000000000e+00
2.211982000000000141e+02 0.000000000000000000e+00
2.218785799999999995e+02 0.000000000000000000e+00
2.225610399999999913e+02 0.000000000000000000e+00
2.232456099999999992e+02 0.000000000000000000e+00
2.239322799999999916e+02 0.000000000000000000e+00
2.246210700000000031e+02 0.000000000000000000e+00
2.253119700000000023e+02 0.000000000000000000e+00
2.260049999999999955e+02 0.000000000000000000e+00
2.267001600000000110e+02 0.000000000000000000e+00
2.273974499999999921e+02 0.000000000000000000e+00
2.280968900000000019e+02 0.000000000000000000e+00
2.287984899999999868e+02 0.000000000000000000e+00
2.295022400000000005e+02 0.000000000000000000e+00
2.302081599999999924e+02 0.000000000000000000e+00
2.309162399999999877e+02 0.000000000000000000e+00
2.316265099999999961e+02 0.000000000000000000e+00
2.323389599999999859e+02 0.000000000000000000e+00
2.330535999999999888e+02 0.000000000000000000e+00
2.337704400000000078e+02 0.000000000000000000e+00
2.344894899999999893e+02 0.000000000000000000e+00
2.352107399999999870e+02 0.000000000000000000e+00
2.359342200000000105e+02 0.000000000000000000e+00
2.366599199999999996e+02 0.000000000000000000e+00
2.373878499999999860e+02 0.000000000000000000e+00
2.381180200000000013e+02 0.000000000000000000e+00
2.388504399999999919e+02 0.000000000000000000e+00
2.395851099999999860e+02 0.000000000000000000e+00
2.403220399999999870e+02 0.000000000000000000e+00
2.410612299999999948e+02 0.000000000000000000e+00
2.418026999999999873e+02 0.000000000000000000e+00
2.425464599999999962e+02 0.000000000000000000e+00
2.432924899999999866e+02 0.000000000000000000e+00
2.440408299999999997e+02 0.000000000000000000e+00
2.447914600000000007e+02 0.000000000000000000e+00
2.455444099999999992e+02 0.000000000000000000e+00
2.462996699999999919e+02 0.000000000000000000e+00
2.470572500000000105e+02 0.000000000000000000e+00
2.478171600000000012e+02 0.000000000000000000e+00
2.485794099999999958e+02 0.000000000000000000e+00
2.493440099999999973e+02 0.000000000000000000e+00
2.501109500000000025e+02 0.000000000000000000e+00
2.508802599999999927e+02 0.000000000000000000e+00
2.516519299999999930e+02 0.000000000000000000e+00
2.524259800000000098e+02 0.000000000000000000e+00
2.532024000000000115e+02 0.000000000000000000e+00
2.539812200000000075e+02 0.000000000000000000e+00
2.547624299999999948e+02 0.000000000000000000e+00
2.555460400000000050e+02 0.000000000000000000e+00
2.563320600000000127e+02 0.000000000000000000e+00
2.571204999999999927e+02 0.000000000000000000e+00
2.579113699999999767e+02 0.000000000000000000e+00
2.587046700000000214e+02 0.000000000000000000e+00
2.595004099999999880e+02 0.000000000000000000e+00
2.602985899999999901e+02 0.000000000000000000e+00
2.610992400000000089e+02 0.000000000000000000e+00
2.619023399999999810e+02 0.000000000000000000e+00
2.627079200000000014e+02 0.000000000000000000e+00
2.635159699999999816e+02 0.000000000000000000e+00
2.643265000000000100e+02 0.000000000000000000e+00
2.651395400000000109e+02 0.000000000000000000e+00
2.659550699999999779e+02 0.000000000000000000e+00
2.667731099999999742e+02 0.000000000000000000e+00
2.675936599999999999e+02 0.000000000000000000e+00
2.684167400000000043e+02 0.000000000000000000e+00
2.692423600000000192e+02 0.000000000000000000e+00
2.700705100000000130e+02 0.000000000000000000e+00
2.709012099999999919e+02 0.000000000000000000e+00
2.717344600000000128e+02 0.000000000000000000e+00
2.725702800000000252e+02 0.000000000000000000e+00
2.734086599999999976e+02 0.000000000000000000e+00
2.742496300000000247e+02 0.000000000000000000e+00
2.750931800000000180e+02 0.000000000000000000e+00
2.759393299999999840e+02 0.000000000000000000e+00
2.767880799999999795e+02 0.000000000000000000e+00
2.776394399999999791e+02 0.000000000000000000e+00
2.784934200000000146e+02 0.000000000000000000e+00
2.793500300000000038e+02 0.000000000000000000e+00
2.802092700000000036e+02 0.000000000000000000e+00
2.810711499999999887e+02 0.000000000000000000e+00
2.819356900000000223e+02 0.000000000000000000e+00
2.828028800000000160e+02 0.000000000000000000e+00
2.836727399999999761e+02 0.000000000000000000e+00
2.845452799999999911e+02 0.000000000000000000e+00
2.854205000000000041e+02 0.000000000000000000e+00
2.862984099999999899e+02 0.000000000000000000e+00
2.871790300000000116e+02 0.000000000000000000e+00
2.880623499999999808e+02 0.000000000000000000e+00
2.889483900000000176e+02 0.000000000000000000e+00
2.898371500000000083e+02 0.000000000000000000e+00
2.907286500000000160e+02 0.000000000000000000e+00
2.916228899999999840e+02 0.000000000000000000e+00
2.925198800000000006e+02 0.000000000000000000e+00
2.934196299999999837e+02 0.000000000000000000e+00
2.943221500000000219e+02 0.000000000000000000e+00
2.952274400000000014e+02 0.000000000000000000e+00
2.961355199999999854e+02 0.000000000000000000e+00
2.970463899999999740e+02 0.000000000000000000e+00
2.979600599999999986e+02 0.000000000000000000e+00
2.988765399999999772e+02 0.000000000000000000e+00
2.997958399999999983e+02 0.000000000000000000e+00
3.007179699999999798e+02 0.000000000000000000e+00
3.016429400000000101e+02 0.000000000000000000e+00
3.025707499999999754e+02 0.000000000000000000e+00
3.035014199999999960e+02 0.000000000000000000e+00
3.044349399999999832e+02 0.000000000000000000e+00
3.053713399999999751e+02 0.000000000000000000e+00
3.063106199999999717e+02 0.000000000000000000e+00
3.072527900000000045e+02 0.000000000000000000e+00
3.081978500000000167e+02 0.000000000000000000e+00
3.091458299999999895e+02 0.000000000000000000e+00
3.100967200000000048e+02 0.000000000000000000e+00
3.110505299999999806e+02 0.000000000000000000e+00
3.120072799999999802e+02 0.000000000000000000e+00
3.129669700000000034e+02 0.000000000000000000e+00
3.139296100000000251e+02 0.000000000000000000e+00
3.148952100000000200e+02 0.000000000000000000e+00
3.158637800000000198e+02 0.000000000000000000e+00
3.168353399999999738e+02 0.000000000000000000e+00
3.178098800000000210e+02 0.000000000000000000e+00
3.187874100000000226e+02 0.000000000000000000e+00
3.197679600000000164e+02 0.000000000000000000e+00
3.207515200000000277e+02 0.000000000000000000e+00
3.217381100000000060e+02 0.000000000000000000e+00
3.227277300000000082e+02 0.000000000000000000e+00
3.237203900000000090e+02 0.000000000000000000e+00
3.247161100000000147e+02 0.000000000000000000e+00
3.257148900000000253e+02 0.000000000000000000e+00
3.267167400000000157e+02 0.000000000000000000e+00
3.277216799999999921e+02 0.000000000000000000e+00
3.287296999999999798e+02 0.000000000000000000e+00
3.297408300000000168e+02 0.000000000000000000e+00
3.307550600000000145e+02 0.000000000000000000e+00
3.317724200000000110e+02 0.000000000000000000e+00
3.327928999999999746e+02 0.000000000000000000e+00
3.338165300000000002e+02 0.000000000000000000e+00
3.348432999999999993e+02 0.000000000000000000e+00
3.358732299999999782e+02 0.000000000000000000e+00
3.369063300000000254e+02 0.000000000000000000e+00
3.379426100000000019e+02 0.000000000000000000e+00
3.389820700000000215e+02 0.000000000000000000e+00
3.400247299999999768e+02 0.000000000000000000e+00
3.410706000000000131e+02 0.000000000000000000e+00
3.421196800000000167e+02 0.000000000000000000e+00
3.431719899999999939e+02 0.000000000000000000e+00
3.442275399999999763e+02 0.000000000000000000e+00
3.452863399999999956e+02 0.000000000000000000e+00
3.463483899999999949e+02 0.000000000000000000e+00
3.474137099999999805e+02 0.000000000000000000e+00
3.484823000000000093e+02 0.000000000000000000e+00
3.495541799999999739e+02 0.000000000000000000e+00
3.506293600000000197e+02 0.000000000000000000e+00
3.517078500000000076e+02 0.000000000000000000e+00
3.527896499999999946e+02 0.000000000000000000e+00
3.538747799999999870e+02 0.000000000000000000e+00
3.549632500000000164e+02 0.000000000000000000e+00
3.560550700000000006e+02 0.000000000000000000e+00
3.571502399999999966e+02 0.000000000000000000e+00
3.582487899999999854e+02 0.000000000000000000e+00
3.593507099999999923e+02 0.000000000000000000e+00
3.604560200000000236e+02 0.000000000000000000e+00
3.615647299999999973e+02 0.000000000000000000e+00
3.626768500000000017e+02 0.000000000000000000e+00
3.637923999999999864e+02 0.000000000000000000e+00
3.649113699999999767e+02 0.000000000000000000e+00
3.660337900000000104e+02 0.000000000000000000e+00
3.671596499999999992e+02 0.000000000000000000e+00
3.682889799999999809e+02 0.000000000000000000e+00
3.694217899999999872e+02 0.000000000000000000e+00
3.705580800000000181e+02 0.000000000000000000e+00
3.716978599999999915e+02 0.000000000000000000e+00
3.728411500000000274e+02 0.000000000000000000e+00
3.739879599999999868e+02 0.000000000000000000e+00
3.751382899999999836e+02 0.000000000000000000e+00
3.762921600000000240e+02 0.000000000000000000e+00
3.774495900000000006e+02 0.000000000000000000e+00
3.786105699999999956e+02 0.000000000000000000e+00
3.797751200000000154e+02 0.000000000000000000e+00
3.809432499999999777e+02 0.000000000000000000e+00
3.821149800000000027e+02 0.000000000000000000e+00
3.832903099999999768e+02 0.000000000000000000e+00
3.844692600000000198e+02 0.000000000000000000e+00
3.856518300000000181e+02 0.000000000000000000e+00
3.868380399999999781e+02 0.000000000000000000e+00
3.880278999999999883e+02 0.000000000000000000e+00
3.892214200000000233e+02 0.000000000000000000e+00
3.904186100000000010e+02 0.000000000000000000e+00
3.916194800000000100e+02 0.000000000000000000e+00
3.928240499999999997e+02 0.000000000000000000e+00
3.940323200000000270e+02 0.000000000000000000e+00
3.952443099999999845e+02 0.000000000000000000e+00
3.964600199999999859e+02 0.000000000000000000e+00
3.976794800000000123e+02 0.000000000000000000e+00
3.989026799999999753e+02 0.000000000000000000e+00
4.001296500000000265e+02 0.000000000000000000e+00
4.013603899999999953e+02 0.000000000000000000e+00
4.025949200000000019e+02 0.000000000000000000e+00
4.038332399999999893e+02 0.000000000000000000e+00
4.050753799999999956e+02 0.000000000000000000e+00
4.063213299999999890e+02 0.000000000000000000e+00
4.075711200000000076e+02 0.000000000000000000e+00
4.088247499999999945e+02 0.000000000000000000e+00
4.100822400000000130e+02 0.000000000000000000e+00
4.113435900000000061e+02 0.000000000000000000e+00
4.126088300000000118e+02 0.000000000000000000e+00
4.138779499999999985e+02 0.000000000000000000e+00
4.151509800000000041e+02 0.000000000000000000e+00
4.164279300000000035e+02 0.000000000000000000e+00
4.177087999999999965e+02 0.000000000000000000e+00
4.189936099999999897e+02 0.000000000000000000e+00
4.202823799999999892e+02 0.000000000000000000e+00
4.215751099999999951e+02 0.000000000000000000e+00
4.228718099999999822e+02 0.000000000000000000e+00
4.241725099999999884e+02 0.000000000000000000e+00
4.254771999999999821e+02 0.000000000000000000e+00
4.267859100000000012e+02 0.000000000000000000e+00
4.280986399999999890e+02 0.000000000000000000e+00
4.294154100000000085e+02 0.000000000000000000e+00
4.307362299999999777e+02 0.000000000000000000e+00
4.320611099999999851e+02 0.000000000000000000e+00
4.333900699999999802e+02 0.000000000000000000e+00
4.347231199999999944e+02 0.000000000000000000e+00
4.360602700000000027e+02 0.000000000000000000e+00
4.374015299999999797e+02 0.000000000000000000e+00
4.387469100000000140e+02 0.000000000000000000e+00
4.400964299999999980e+02 0.000000000000000000e+00
4.414501099999999951e+02 0.000000000000000000e+00
4.428079500000000053e+02 0.000000000000000000e+00
4.441699600000000032e+02 0.000000000000000000e+00
4.455361599999999953e+02 0.000000000000000000e+00
4.469065699999999879e+02 0.000000000000000000e+00
4.482811899999999810e+02 0.000000000000000000e+00
4.496600399999999809e+02 0.000000000000000000e+00
4.510431300000000192e+02 0.000000000000000000e+00
4.524304700000000139e+02 0.000000000000000000e+00
4.538220900000000029e+02 0.000000000000000000e+00
4.552179800000000114e+02 0.000000000000000000e+00
4.566181599999999889e+02 0.000000000000000000e+00
4.580226599999999735e+02 0.000000000000000000e+00
4.594314699999999903e+02 0.000000000000000000e+00
4.608446200000000204e+02 0.000000000000000000e+00
4.622621100000000069e+02 0.000000000000000000e+00
4.636839600000000132e+02 0.000000000000000000e+00
4.651101899999999887e+02 0.000000000000000000e+00
4.665407999999999902e+02 0.000000000000000000e+00
4.679758100000000240e+02 0.000000000000000000e+00
4.694152399999999830e+02 0.000000000000000000e+00
4.708591000000000122e+02 0.000000000000000000e+00
4.723073899999999981e+02 0.000000000000000000e+00
4.737601399999999785e+02 0.000000000000000000e+00
4.752173599999999851e+02 0.000000000000000000e+00
4.766790599999999927e+02 0.000000000000000000e+00
4.781452600000000075e+02 0.000000000000000000e+00
4.796159700000000043e+02 0.000000000000000000e+00
4.810912000000000148e+02 0.000000000000000000e+00
4.825709600000000137e+02 0.000000000000000000e+00
4.840552799999999820e+02 0.000000000000000000e+00
4.855441700000000083e+02 0.000000000000000000e+00
4.870376299999999787e+02 0.000000000000000000e+00
4.885356899999999882e+02 0.000000000000000000e+00
4.900383600000000115e+02 0.000000000000000000e+00
4.915456500000000233e+02 0.000000000000000000e+00
4.930575699999999983e+02 0.000000000000000000e+00
4.945741499999999746e+02 0.000000000000000000e+00
4.960953900000000090e+02 0.000000000000000000e+00
4.976213099999999940e+02 0.000000000000000000e+00
4.991519200000000183e+02 0.000000000000000000e+00
5.006872399999999743e+02 0.000000000000000000e+00
5.022272800000000075e+02 0.000000000000000000e+00
5.037720600000000104e+02 0.000000000000000000e+00
5.053215900000000147e+02 0.000000000000000000e+00
5.068758900000000267e+02 0.000000000000000000e+00
5.084349700000000212e+02 0.000000000000000000e+00
5.099988399999999729e+02 0.000000000000000000e+00
5.115675299999999766e+02 0.000000000000000000e+00
5.131410300000000007e+02 0.000000000000000000e+00
5.147193800000000010e+02 0.000000000000000000e+00
5.163025900000000092e+02 0.000000000000000000e+00
5.178906600000000253e+02 0.000000000000000000e+00
5.194836199999999735e+02 0.000000000000000000e+00
5.210814800000000560e+02 0.000000000000000000e+00
5.226842500000000200e+02 0.000000000000000000e+00
5.242919500000000426e+02 0.000000000000000000e+00
5.259045999999999594e+02 0.000000000000000000e+00
5.275222099999999728e+02 0.000000000000000000e+00
5.291447899999999436e+02 0.000000000000000000e+00
5.307723600000000488e+02 0.000000000000000000e+00
5.324049499999999853e+02 0.000000000000000000e+00
5.340425500000000056e+02 0.000000000000000000e+00
5.356851900000000342e+02 0.000000000000000000e+00
5.373328800000000456e+02 0.000000000000000000e+00
5.389856399999999894e+02 0.000000000000000000e+00
5.406434799999999541e+02 0.000000000000000000e+00
5.423064200000000028e+02 0.000000000000000000e+00
5.439744799999999714e+02 0.000000000000000000e+00
5.456476699999999482e+02 0.000000000000000000e+00
5.473260000000000218e+02 0.000000000000000000e+00
5.490095000000000027e+02 0.000000000000000000e+00
5.506981799999999794e+02 0.000000000000000000e+00
5.523920500000000402e+02 0.000000000000000000e+00
5.540911200000000463e+02 0.000000000000000000e+00
5.557954300000000103e+02 0.000000000000000000e+00
5.575049800000000459e+02 0.000000000000000000e+00
5.592197800000000143e+02 0.000000000000000000e+00
5.609398599999999533e+02 0.000000000000000000e+00
5.626652400000000398e+02 0.000000000000000000e+00
5.643959099999999580e+02 0.000000000000000000e+00
5.661319200000000365e+02 0.000000000000000000e+00
5.678732599999999593e+02 0.000000000000000000e+00
5.696199500000000171e+02 0.000000000000000000e+00
5.713720200000000204e+02 0.000000000000000000e+00
5.731294799999999441e+02 0.000000000000000000e+00
5.748923499999999649e+02 0.000000000000000000e+00
5.766606399999999439e+02 0.000000000000000000e+00
5.784343599999999697e+02 0.000000000000000000e+00
5.802135399999999663e+02 0.000000000000000000e+00
5.819981999999999971e+02 0.000000000000000000e+00
5.837883399999999483e+02 0.000000000000000000e+00
5.855839899999999716e+02 0.000000000000000000e+00
5.873851700000000164e+02 0.000000000000000000e+00
5.891918799999999692e+02 0.000000000000000000e+00
5.910041499999999814e+02 0.000000000000000000e+00
5.928219900000000280e+02 0.000000000000000000e+00
5.946454300000000330e+02 0.000000000000000000e+00
5.964744799999999714e+02 0.000000000000000000e+00
5.983091500000000451e+02 0.000000000000000000e+00
6.001494599999999764e+02 0.000000000000000000e+00
6.019954300000000558e+02 0.000000000000000000e+00
6.038470899999999801e+02 0.000000000000000000e+00
6.057044300000000021e+02 0.000000000000000000e+00
6.075674999999999955e+02 0.000000000000000000e+00
6.094362899999999854e+02 0.000000000000000000e+00
6.113108300000000099e+02 0.000000000000000000e+00
6.131911300000000438e+02 0.000000000000000000e+00
6.150772200000000112e+02 0.000000000000000000e+00
6.169691100000000006e+02 0.000000000000000000e+00
6.188668199999999615e+02 0.000000000000000000e+00
6.207703699999999571e+02 0.000000000000000000e+00
6.226797699999999622e+02 0.000000000000000000e+00
6.245950400000000400e+02 0.000000000000000000e+00
6.265162100000000009e+02 0.000000000000000000e+00
6.284432799999999588e+02 0.000000000000000000e+00
6.303762900000000400e+02 0.000000000000000000e+00
6.323152300000000423e+02 0.000000000000000000e+00
6.342601399999999785e+02 0.000000000000000000e+00
6.362110400000000254e+02 0.000000000000000000e+00
6.381679299999999557e+02 0.000000000000000000e+00
6.401308500000000095e+02 0.000000000000000000e+00
6.420997999999999593e+02 0.000000000000000000e+00
6.440748099999999567e+02 0.000000000000000000e+00
6.460558899999999767e+02 0.000000000000000000e+00
6.480430699999999433e+02 0.000000000000000000e+00
6.500363499999999704e+02 0.000000000000000000e+00
6.520357699999999568e+02 0.000000000000000000e+00
6.540413399999999911e+02 0.000000000000000000e+00
6.560530800000000227e+02 0.000000000000000000e+00
6.580710100000000011e+02 0.000000000000000000e+00
6.600951400000000149e+02 0.000000000000000000e+00
6.621254999999999882e+02 0.000000000000000000e+00
6.641621000000000095e+02 0.000000000000000000e+00
6.662049700000000030e+02 0.000000000000000000e+00
6.682541199999999435e+02 0.000000000000000000e+00
6.703095799999999826e+02 0.000000000000000000e+00
6.723713599999999815e+02 0.000000000000000000e+00
6.744394700000000284e+02 0.000000000000000000e+00
6.765139500000000226e+02 0.000000000000000000e+00
6.785948100000000522e+02 0.000000000000000000e+00
6.806820800000000418e+02 0.000000000000000000e+00
6.827757599999999911e+02 0.000000000000000000e+00
6.848758800000000520e+02 0.000000000000000000e+00
6.869824599999999464e+02 0.000000000000000000e+00
6.890955199999999650e+02 0.000000000000000000e+00
6.912150799999999435e+02 0.000000000000000000e+00
6.933411599999999453e+02 0.000000000000000000e+00
6.954737800000000334e+02 0.000000000000000000e+00
6.976129600000000437e+02 0.000000000000000000e+00
6.997587200000000394e+02 0.000000000000000000e+00
7.019110699999999952e+02 0.000000000000000000e+00
7.040700500000000375e+02 0.000000000000000000e+00
7.062356700000000274e+02 0.000000000000000000e+00
7.084079500000000280e+02 0.000000000000000000e+00
7.105869099999999889e+02 0.000000000000000000e+00
7.127725799999999481e+02 0.000000000000000000e+00
7.149649699999999939e+02 0.000000000000000000e+00
7.171640999999999622e+02 0.000000000000000000e+00
7.193699900000000298e+02 0.000000000000000000e+00
7.215826700000000073e+02 0.000000000000000000e+00
7.238021599999999580e+02 0.000000000000000000e+00
7.260284699999999702e+02 0.000000000000000000e+00
7.282616299999999683e+02 0.000000000000000000e+00
7.305016600000000153e+02 0.000000000000000000e+00
7.327485799999999472e+02 0.000000000000000000e+00
7.350024100000000544e+02 0.000000000000000000e+00
7.372631699999999455e+02 0.000000000000000000e+00
7.395308899999999994e+02 0.000000000000000000e+00
7.418055799999999635e+02 0.000000000000000000e+00
7.440872699999999895e+02 0.000000000000000000e+00
7.463759800000000268e+02 0.000000000000000000e+00
7.486717200000000503e+02 0.000000000000000000e+00
7.509745299999999588e+02 0.000000000000000000e+00
7.532844199999999546e+02 0.000000000000000000e+00
7.556014199999999619e+02 0.000000000000000000e+00
7.579255399999999554e+02 0.000000000000000000e+00
7.602568099999999731e+02 0.000000000000000000e+00
7.625952499999999645e+02 0.000000000000000000e+00
7.649408899999999676e+02 0.000000000000000000e+00
7.672937399999999570e+02 0.000000000000000000e+00
7.696538199999999961e+02 0.000000000000000000e+00
7.720211699999999837e+02 0.000000000000000000e+00
7.743958000000000084e+02 0.000000000000000000e+00
7.767777300000000196e+02 0.000000000000000000e+00
7.791669900000000553e+02 0.000000000000000000e+00
7.815635899999999765e+02 0.000000000000000000e+00
7.839675700000000234e+02 0.000000000000000000e+00
7.863789500000000317e+02 0.000000000000000000e+00
7.887977399999999761e+02 0.000000000000000000e+00
7.912239700000000084e+02 0.000000000000000000e+00
7.936576599999999644e+02 0.000000000000000000e+00
7.960988399999999956e+02 0.000000000000000000e+00
7.985475199999999631e+02 0.000000000000000000e+00
8.010037399999999934e+02 0.000000000000000000e+00
8.034675200000000359e+02 0.000000000000000000e+00
8.059388699999999517e+02 0.000000000000000000e+00
8.084178200000000061e+02 0.000000000000000000e+00
8.109044000000000096e+02 0.000000000000000000e+00
8.133986300000000256e+02 0.000000000000000000e+00
8.159005200000000286e+02 0.000000000000000000e+00
8.184101200000000063e+02 0.000000000000000000e+00
8.209274299999999585e+02 0.000000000000000000e+00
8.234524900000000116e+02 0.000000000000000000e+00
8.259853100000000268e+02 0.000000000000000000e+00
8.285259200000000419e+02 0.000000000000000000e+00
8.310743499999999813e+02 0.000000000000000000e+00
8.336306200000000217e+02 0.000000000000000000e+00
8.361947499999999991e+02 0.000000000000000000e+00
8.387667599999999766e+02 0.000000000000000000e+00
8.413466899999999669e+02 0.000000000000000000e+00
8.439345600000000331e+02 0.000000000000000000e+00
8.465303800000000365e+02 0.000000000000000000e+00
8.491341899999999896e+02 0.000000000000000000e+00
8.517459999999999809e+02 0.000000000000000000e+00
8.543658500000000231e+02 0.000000000000000000e+00
8.569937599999999520e+02 0.000000000000000000e+00
8.596297499999999445e+02 0.000000000000000000e+00
8.622738500000000386e+02 0.000000000000000000e+00
8.649260799999999563e+02 0.000000000000000000e+00
8.675864699999999630e+02 0.000000000000000000e+00
8.702550400000000081e+02 0.000000000000000000e+00
8.729318200000000161e+02 0.000000000000000000e+00
8.756168400000000247e+02 0.000000000000000000e+00
8.783101100000000088e+02 0.000000000000000000e+00
8.810116699999999810e+02 0.000000000000000000e+00
8.837215400000000045e+02 0.000000000000000000e+00
8.864397400000000289e+02 0.000000000000000000e+00
8.891662999999999784e+02 0.000000000000000000e+00
8.919012500000000045e+02 0.000000000000000000e+00
8.946446099999999433e+02 0.000000000000000000e+00
8.973964099999999462e+02 0.000000000000000000e+00
9.001566699999999628e+02 0.000000000000000000e+00
9.029254300000000057e+02 0.000000000000000000e+00
9.057027000000000498e+02 0.000000000000000000e+00
9.084885100000000193e+02 0.000000000000000000e+00
9.112828899999999521e+02 0.000000000000000000e+00
9.140858699999999999e+02 0.000000000000000000e+00
9.168974699999999984e+02 0.000000000000000000e+00
9.197177100000000110e+02 0.000000000000000000e+00
9.225466400000000249e+02 0.000000000000000000e+00
9.253842600000000402e+02 0.000000000000000000e+00
9.282306099999999560e+02 0.000000000000000000e+00
9.310857099999999491e+02 0.000000000000000000e+00
9.339496000000000322e+02 0.000000000000000000e+00
9.368223000000000411e+02 0.000000000000000000e+00
9.397038300000000390e+02 0.000000000000000000e+00
9.425942300000000387e+02 0.000000000000000000e+00
9.454935100000000148e+02 0.000000000000000000e+00
9.484017199999999548e+02 0.000000000000000000e+00
9.513188599999999724e+02 0.000000000000000000e+00
9.542449900000000298e+02 0.000000000000000000e+00
9.571801100000000133e+02 0.000000000000000000e+00
9.601242600000000493e+02 0.000000000000000000e+00
9.630774599999999737e+02 0.000000000000000000e+00
9.660397500000000264e+02 0.000000000000000000e+00
9.690111500000000433e+02 0.000000000000000000e+00
9.719916899999999487e+02 0.000000000000000000e+00
9.749814000000000078e+02 0.000000000000000000e+00
9.779803100000000313e+02 0.000000000000000000e+00
9.809884399999999687e+02 0.000000000000000000e+00
9.840058199999999715e+02 0.000000000000000000e+00
9.870324799999999641e+02 0.000000000000000000e+00
9.900684499999999844e+02 0.000000000000000000e+00
9.931137599999999566e+02 0.000000000000000000e+00
9.961684400000000323e+02 0.000000000000000000e+00
9.992325100000000475e+02 0.000000000000000000e+00
1.002306000000000040e+03 0.000000000000000000e+00
1.005389000000000010e+03 0.000000000000000000e+00
1.008481400000000008e+03 0.000000000000000000e+00
1.011583300000000008e+03 0.000000000000000000e+00
1.014694799999999987e+03 0.000000000000000000e+00
1.017815900000000056e+03 0.000000000000000000e+00
1.020946500000000015e+03 0.000000000000000000e+00
1.024086800000000039e+03 0.000000000000000000e+00
1.027236799999999903e+03 0.000000000000000000e+00
1.030396400000000085e+03 0.000000000000000000e+00
1.033565800000000081e+03 0.000000000000000000e+00
1.036744899999999916e+03 0.000000000000000000e+00
1.039933700000000044e+03 0.000000000000000000e+00
1.043132399999999961e+03 0.000000000000000000e+00
1.046340999999999894e+03 0.000000000000000000e+00
1.049559400000000096e+03 0.000000000000000000e+00
1.052787600000000111e+03 0.000000000000000000e+00
1.056025900000000092e+03 0.000000000000000000e+00
1.059274100000000089e+03 0.000000000000000000e+00
1.062532200000000103e+03 0.000000000000000000e+00
1.065800400000000081e+03 0.000000000000000000e+00
1.069078700000000026e+03 0.000000000000000000e+00
1.072366999999999962e+03 0.000000000000000000e+00
1.075665500000000065e+03 0.000000000000000000e+00
1.078974099999999908e+03 0.000000000000000000e+00
1.082292799999999943e+03 0.000000000000000000e+00
1.085621799999999894e+03 0.000000000000000000e+00
1.088961000000000013e+03 0.000000000000000000e+00
1.092310500000000047e+03 0.000000000000000000e+00
1.095670299999999997e+03 0.000000000000000000e+00
1.099040400000000091e+03 0.000000000000000000e+00
1.102420900000000074e+03 0.000000000000000000e+00
1.105811799999999948e+03 0.000000000000000000e+00
1.109213099999999940e+03 0.000000000000000000e+00
1.112624900000000025e+03 0.000000000000000000e+00
1.116047199999999975e+03 0.000000000000000000e+00
1.119480000000000018e+03 0.000000000000000000e+00
1.122923399999999901e+03 0.000000000000000000e+00
1.126377300000000105e+03 0.000000000000000000e+00
1.129841899999999896e+03 0.000000000000000000e+00
1.133317099999999982e+03 0.000000000000000000e+00
1.136803000000000111e+03 0.000000000000000000e+00
1.140299700000000030e+03 0.000000000000000000e+00
1.143807099999999991e+03 0.000000000000000000e+00
1.147325299999999970e+03 0.000000000000000000e+00
1.150854299999999967e+03 0.000000000000000000e+00
1.154394199999999955e+03 0.000000000000000000e+00
1.157944899999999961e+03 0.000000000000000000e+00
1.161506599999999935e+03 0.000000000000000000e+00
1.165079199999999901e+03 0.000000000000000000e+00
1.168662800000000061e+03 0.000000000000000000e+00
1.172257499999999936e+03 0.000000000000000000e+00
1.175863200000000006e+03 0.000000000000000000e+00
1.179480000000000018e+03 0.000000000000000000e+00
1.183107899999999972e+03 0.000000000000000000e+00
1.186746900000000096e+03 0.000000000000000000e+00
1.190397200000000112e+03 0.000000000000000000e+00
1.194058700000000044e+03 0.000000000000000000e+00
1.197731399999999894e+03 0.000000000000000000e+00
1.201415500000000065e+03 0.000000000000000000e+00
1.205110899999999901e+03 0.000000000000000000e+00
1.208817600000000084e+03 0.000000000000000000e+00
1.212535800000000108e+03 0.000000000000000000e+00
1.216265400000000000e+03 0.000000000000000000e+00
1.220006399999999985e+03 0.000000000000000000e+00
1.223759000000000015e+03 0.000000000000000000e+00
1.227523100000000113e+03 0.000000000000000000e+00
1.231298800000000028e+03 0.000000000000000000e+00
1.235086099999999988e+03 0.000000000000000000e+00
1.238884999999999991e+03 0.000000000000000000e+00
1.242695699999999988e+03 0.000000000000000000e+00
1.246518000000000029e+03 0.000000000000000000e+00
1.250352100000000064e+03 0.000000000000000000e+00
1.254198100000000068e+03 0.000000000000000000e+00
1.258055800000000090e+03 0.000000000000000000e+00
1.261925400000000081e+03 0.000000000000000000e+00
1.265806900000000041e+03 0.000000000000000000e+00
1.269700299999999970e+03 0.000000000000000000e+00
1.273605800000000045e+03 0.000000000000000000e+00
1.277523200000000088e+03 0.000000000000000000e+00
1.281452700000000050e+03 0.000000000000000000e+00
1.285394199999999955e+03 0.000000000000000000e+00
1.289347899999999981e+03 0.000000000000000000e+00
1.293313799999999901e+03 0.000000000000000000e+00
1.297291799999999967e+03 0.000000000000000000e+00
1.301282099999999900e+03 0.000000000000000000e+00
1.305284699999999930e+03 0.000000000000000000e+00
1.309299500000000080e+03 0.000000000000000000e+00
1.313326800000000048e+03 0.000000000000000000e+00
1.317366400000000112e+03 0.000000000000000000e+00
1.321418400000000020e+03 0.000000000000000000e+00
1.325482899999999972e+03 0.000000000000000000e+00
1.329559899999999971e+03 0.000000000000000000e+00
1.333649400000000014e+03 0.000000000000000000e+00
1.337751500000000078e+03 0.000000000000000000e+00
1.341866299999999910e+03 0.000000000000000000e+00
1.345993699999999990e+03 0.000000000000000000e+00
1.350133700000000090e+03 0.000000000000000000e+00
1.354286599999999908e+03 0.000000000000000000e+00
1.358452199999999948e+03 0.000000000000000000e+00
1.362630599999999959e+03 0.000000000000000000e+00
1.366821799999999939e+03 0.000000000000000000e+00
1.371026000000000067e+03 0.000000000000000000e+00
1.375243099999999913e+03 0.000000000000000000e+00
1.379473099999999931e+03 0.000000000000000000e+00
1.383716200000000072e+03 0.000000000000000000e+00
1.387972299999999905e+03 0.000000000000000000e+00
1.392241500000000087e+03 0.000000000000000000e+00
1.396523799999999937e+03 0.000000000000000000e+00
1.400819300000000112e+03 0.000000000000000000e+00
1.405128099999999904e+03 0.000000000000000000e+00
1.409450000000000045e+03 0.000000000000000000e+00
1.413785300000000007e+03 0.000000000000000000e+00
1.418133900000000040e+03 0.000000000000000000e+00
1.422495899999999892e+03 0.000000000000000000e+00
1.426871300000000019e+03 0.000000000000000000e+00
1.431260099999999966e+03 0.000000000000000000e+00
1.435662499999999909e+03 0.000000000000000000e+00
1.440078400000000101e+03 0.000000000000000000e+00
1.444507900000000063e+03 0.000000000000000000e+00
1.448951000000000022e+03 0.000000000000000000e+00
1.453407699999999977e+03 0.000000000000000000e+00
1.457878200000000106e+03 0.000000000000000000e+00
1.462362399999999980e+03 0.000000000000000000e+00
1.466860400000000027e+03 0.000000000000000000e+00
1.471372299999999996e+03 0.000000000000000000e+00
1.475897999999999911e+03 0.000000000000000000e+00
1.480437699999999950e+03 0.000000000000000000e+00
1.484991299999999910e+03 0.000000000000000000e+00
1.489558899999999994e+03 0.000000000000000000e+00
1.494140599999999949e+03 0.000000000000000000e+00
1.498736400000000003e+03 0.000000000000000000e+00
1.503346299999999928e+03 0.000000000000000000e+00
1.507970299999999952e+03 0.000000000000000000e+00
1.512608600000000024e+03 0.000000000000000000e+00
1.517261199999999917e+03 0.000000000000000000e+00
1.521928100000000086e+03 0.000000000000000000e+00
1.526609300000000076e+03 0.000000000000000000e+00
1.531305000000000064e+03 0.000000000000000000e+00
1.536015000000000100e+03 0.000000000000000000e+00
1.540739600000000110e+03 0.000000000000000000e+00
1.545478699999999890e+03 0.000000000000000000e+00
1.550232400000000098e+03 0.000000000000000000e+00
1.555000700000000052e+03 0.000000000000000000e+00
1.559783599999999979e+03 0.000000000000000000e+00
1.564581300000000056e+03 0.000000000000000000e+00
1.569393700000000081e+03 0.000000000000000000e+00
1.574221000000000004e+03 0.000000000000000000e+00
1.579063000000000102e+03 0.000000000000000000e+00
1.583920000000000073e+03 0.000000000000000000e+00
1.588791899999999941e+03 0.000000000000000000e+00
1.593678799999999910e+03 0.000000000000000000e+00
1.598580699999999979e+03 0.000000000000000000e+00
1.603497800000000097e+03 0.000000000000000000e+00
1.608429900000000089e+03 0.000000000000000000e+00
1.613377199999999903e+03 0.000000000000000000e+00
1.618339699999999993e+03 0.000000000000000000e+00
1.623317500000000109e+03 0.000000000000000000e+00
1.628310600000000022e+03 0.000000000000000000e+00
1.633318999999999960e+03 0.000000000000000000e+00
1.638342900000000100e+03 0.000000000000000000e+00
1.643382200000000012e+03 0.000000000000000000e+00
1.648436999999999898e+03 0.000000000000000000e+00
1.653507399999999961e+03 0.000000000000000000e+00
1.658593299999999999e+03 0.000000000000000000e+00
1.663694899999999961e+03 0.000000000000000000e+00
1.668812200000000075e+03 0.000000000000000000e+00
1.673945200000000114e+03 0.000000000000000000e+00
1.679094100000000026e+03 0.000000000000000000e+00
1.684258700000000090e+03 0.000000000000000000e+00
1.689439300000000003e+03 0.000000000000000000e+00
1.694635700000000043e+03 0.000000000000000000e+00
1.699848199999999906e+03 0.000000000000000000e+00
1.705076700000000073e+03 0.000000000000000000e+00
1.710321300000000065e+03 0.000000000000000000e+00
1.715582000000000107e+03 0.000000000000000000e+00
1.720858799999999974e+03 0.000000000000000000e+00
1.726152000000000044e+03 0.000000000000000000e+00
1.731461399999999912e+03 0.000000000000000000e+00
1.736787100000000009e+03 0.000000000000000000e+00
1.742129200000000083e+03 0.000000000000000000e+00
1.747487699999999904e+03 0.000000000000000000e+00
1.752862800000000107e+03 0.000000000000000000e+00
1.758254300000000057e+03 0.000000000000000000e+00
1.763662499999999909e+03 0.000000000000000000e+00
1.769087199999999939e+03 0.000000000000000000e+00
1.774528700000000072e+03 0.000000000000000000e+00
1.779986900000000105e+03 0.000000000000000000e+00
1.785461900000000014e+03 0.000000000000000000e+00
1.790953700000000026e+03 0.000000000000000000e+00
1.796462399999999889e+03 0.000000000000000000e+00
1.801988100000000031e+03 0.000000000000000000e+00
1.807530799999999999e+03 0.000000000000000000e+00
1.813090500000000020e+03 0.000000000000000000e+00
1.818667300000000068e+03 0.000000000000000000e+00
1.824261199999999917e+03 0.000000000000000000e+00
1.829872399999999971e+03 0.000000000000000000e+00
1.835500800000000027e+03 0.000000000000000000e+00
1.841146600000000035e+03 0.000000000000000000e+00
1.846809700000000021e+03 0.000000000000000000e+00
1.852490199999999959e+03 0.000000000000000000e+00
1.858188200000000052e+03 0.000000000000000000e+00
1.863903700000000072e+03 0.000000000000000000e+00
1.869636799999999994e+03 0.000000000000000000e+00
1.875387600000000020e+03 0.000000000000000000e+00
1.881155999999999949e+03 0.000000000000000000e+00
1.886942199999999957e+03 0.000000000000000000e+00
1.892746100000000069e+03 0.000000000000000000e+00
1.898567900000000009e+03 0.000000000000000000e+00
1.904407699999999977e+03 0.000000000000000000e+00
1.910265300000000025e+03 0.000000000000000000e+00
1.916141100000000051e+03 0.000000000000000000e+00
1.922034799999999905e+03 0.000000000000000000e+00
1.927946699999999964e+03 0.000000000000000000e+00
1.933876800000000003e+03 0.000000000000000000e+00
1.939825199999999995e+03 0.000000000000000000e+00
1.945791799999999967e+03 0.000000000000000000e+00
1.951776800000000094e+03 0.000000000000000000e+00
1.957780199999999923e+03 0.000000000000000000e+00
1.963801999999999907e+03 0.000000000000000000e+00
1.969842399999999998e+03 0.000000000000000000e+00
1.975901299999999992e+03 0.000000000000000000e+00
1.981978900000000067e+03 0.000000000000000000e+00
1.988075199999999995e+03 0.000000000000000000e+00
1.994190299999999979e+03 0.000000000000000000e+00
2.000324100000000044e+03 0.000000000000000000e+00
2.006476799999999912e+03 0.000000000000000000e+00
2.012648400000000038e+03 0.000000000000000000e+00
2.018839099999999917e+03 0.000000000000000000e+00
2.025048700000000053e+03 0.000000000000000000e+00
2.031277499999999918e+03 0.000000000000000000e+00
2.037525399999999991e+03 0.000000000000000000e+00
2.043792599999999993e+03 0.000000000000000000e+00
2.050079000000000178e+03 0.000000000000000000e+00
2.056384700000000066e+03 0.000000000000000000e+00
2.062709899999999834e+03 0.000000000000000000e+00
2.069054500000000189e+03 0.000000000000000000e+00
2.075418599999999969e+03 0.000000000000000000e+00
2.081802299999999832e+03 0.000000000000000000e+00
2.088205599999999777e+03 0.000000000000000000e+00
2.094628600000000006e+03 0.000000000000000000e+00
2.101071399999999812e+03 0.000000000000000000e+00
2.107534000000000106e+03 0.000000000000000000e+00
2.114016500000000178e+03 0.000000000000000000e+00
2.120518900000000031e+03 0.000000000000000000e+00
2.127041299999999865e+03 0.000000000000000000e+00
2.133583799999999883e+03 0.000000000000000000e+00
2.140146400000000085e+03 0.000000000000000000e+00
2.146729200000000219e+03 0.000000000000000000e+00
2.153332199999999830e+03 0.000000000000000000e+00
2.159955599999999777e+03 0.000000000000000000e+00
2.166599299999999857e+03 0.000000000000000000e+00
2.173263399999999820e+03 0.000000000000000000e+00
2.179948100000000068e+03 0.000000000000000000e+00
2.186653299999999945e+03 0.000000000000000000e+00
2.193379100000000108e+03 0.000000000000000000e+00
2.200125599999999849e+03 0.000000000000000000e+00
2.206892899999999827e+03 0.000000000000000000e+00
2.213681000000000040e+03 0.000000000000000000e+00
2.220489999999999782e+03 0.000000000000000000e+00
2.227319899999999961e+03 0.000000000000000000e+00
2.234170799999999872e+03 0.000000000000000000e+00
2.241042800000000170e+03 0.000000000000000000e+00
2.247935899999999947e+03 0.000000000000000000e+00
2.254850300000000061e+03 0.000000000000000000e+00
2.261785899999999856e+03 0.000000000000000000e+00
2.268742799999999988e+03 0.000000000000000000e+00
2.275721100000000206e+03 0.000000000000000000e+00
2.282720899999999801e+03 0.000000000000000000e+00
2.289742200000000139e+03 0.000000000000000000e+00
2.296785199999999804e+03 0.000000000000000000e+00
2.303849700000000212e+03 0.000000000000000000e+00
2.310936099999999897e+03 0.000000000000000000e+00
2.318044199999999819e+03 0.000000000000000000e+00
2.325174100000000180e+03 0.000000000000000000e+00
2.332326100000000224e+03 0.000000000000000000e+00
2.339500000000000000e+03 0.000000000000000000e+00
2.346695900000000165e+03 0.000000000000000000e+00
2.353914000000000215e+03 0.000000000000000000e+00
2.361154300000000148e+03 0.000000000000000000e+00
2.368416900000000169e+03 0.000000000000000000e+00
2.375701799999999821e+03 0.000000000000000000e+00
2.383009100000000217e+03 0.000000000000000000e+00
2.390338900000000194e+03 0.000000000000000000e+00
2.397691299999999956e+03 0.000000000000000000e+00
2.405066200000000208e+03 0.000000000000000000e+00
2.412463900000000194e+03 0.000000000000000000e+00
2.419884300000000167e+03 0.000000000000000000e+00
2.427327499999999873e+03 0.000000000000000000e+00
2.434793599999999969e+03 0.000000000000000000e+00
2.442282700000000204e+03 0.000000000000000000e+00
2.449794800000000123e+03 0.000000000000000000e+00
2.457329999999999927e+03 0.000000000000000000e+00
2.464888399999999820e+03 0.000000000000000000e+00
2.472470100000000002e+03 0.000000000000000000e+00
2.480074999999999818e+03 0.000000000000000000e+00
2.487703399999999874e+03 0.000000000000000000e+00
2.495355199999999968e+03 0.000000000000000000e+00
2.503030600000000049e+03 0.000000000000000000e+00
2.510729499999999916e+03 0.000000000000000000e+00
2.518452200000000175e+03 0.000000000000000000e+00
2.526198600000000170e+03 0.000000000000000000e+00
2.533968800000000101e+03 0.000000000000000000e+00
2.541762999999999920e+03 0.000000000000000000e+00
2.549581099999999878e+03 0.000000000000000000e+00
2.557423200000000179e+03 0.000000000000000000e+00
2.565289499999999862e+03 0.000000000000000000e+00
2.573179900000000089e+03 0.000000000000000000e+00
2.581094700000000103e+03 0.000000000000000000e+00
2.589033800000000156e+03 0.000000000000000000e+00
2.596997299999999996e+03 0.000000000000000000e+00
2.604985200000000077e+03 0.000000000000000000e+00
2.612997800000000097e+03 0.000000000000000000e+00
2.621034999999999854e+03 0.000000000000000000e+00
2.629097000000000207e+03 0.000000000000000000e+00
2.637183700000000044e+03 0.000000000000000000e+00
2.645295300000000225e+03 0.000000000000000000e+00
2.653431799999999839e+03 0.000000000000000000e+00
2.661593400000000202e+03 0.000000000000000000e+00
2.669780099999999948e+03 0.000000000000000000e+00
2.677992000000000189e+03 0.000000000000000000e+00
2.686229100000000017e+03 0.000000000000000000e+00
2.694491500000000087e+03 0.000000000000000000e+00
2.702779399999999896e+03 0.000000000000000000e+00
2.711092799999999897e+03 0.000000000000000000e+00
2.719431700000000092e+03 0.000000000000000000e+00
2.727796299999999974e+03 0.000000000000000000e+00
2.736186599999999999e+03 0.000000000000000000e+00
2.744602699999999913e+03 0.000000000000000000e+00
2.753044800000000123e+03 0.000000000000000000e+00
2.761512700000000223e+03 0.000000000000000000e+00
2.770006699999999910e+03 0.000000000000000000e+00
2.778526899999999841e+03 0.000000000000000000e+00
2.787073199999999815e+03 0.000000000000000000e+00
2.795645899999999983e+03 0.000000000000000000e+00
2.804244900000000143e+03 0.000000000000000000e+00
2.812870399999999790e+03 0.000000000000000000e+00
2.821522300000000087e+03 0.000000000000000000e+00
2.830201000000000022e+03 0.000000000000000000e+00
2.838906199999999899e+03 0.000000000000000000e+00
2.847638300000000072e+03 0.000000000000000000e+00
2.856397199999999884e+03 0.000000000000000000e+00
2.865183100000000195e+03 0.000000000000000000e+00
2.873996000000000095e+03 0.000000000000000000e+00
2.882835999999999785e+03 0.000000000000000000e+00
2.891703199999999924e+03 0.000000000000000000e+00
2.900597699999999804e+03 0.000000000000000000e+00
2.909519499999999880e+03 0.000000000000000000e+00
2.918468800000000101e+03 0.000000000000000000e+00
2.927445600000000013e+03 0.000000000000000000e+00
2.936449999999999818e+03 0.000000000000000000e+00
2.945482100000000173e+03 0.000000000000000000e+00
2.954541999999999916e+03 0.000000000000000000e+00
2.963629699999999957e+03 0.000000000000000000e+00
2.972745399999999790e+03 0.000000000000000000e+00
2.981889200000000073e+03 0.000000000000000000e+00
2.991061000000000149e+03 0.000000000000000000e+00
3.000261100000000170e+03 0.000000000000000000e+00
3.009489500000000135e+03 0.000000000000000000e+00
3.018746299999999792e+03 0.000000000000000000e+00
3.028031500000000051e+03 0.000000000000000000e+00
3.037345299999999952e+03 0.000000000000000000e+00
3.046687699999999950e+03 0.000000000000000000e+00
3.056058899999999994e+03 0.000000000000000000e+00
3.065458900000000085e+03 0.000000000000000000e+00
3.074887799999999970e+03 0.000000000000000000e+00
3.084345699999999852e+03 0.000000000000000000e+00
3.093832699999999932e+03 0.000000000000000000e+00
3.103348899999999958e+03 0.000000000000000000e+00
3.112894400000000132e+03 0.000000000000000000e+00
3.122469200000000001e+03 0.000000000000000000e+00
3.132073499999999967e+03 0.000000000000000000e+00
3.141707300000000032e+03 0.000000000000000000e+00
3.151370800000000145e+03 0.000000000000000000e+00
3.161063900000000103e+03 0.000000000000000000e+00
3.170786900000000060e+03 0.000000000000000000e+00
3.180539800000000014e+03 0.000000000000000000e+00
3.190322700000000168e+03 0.000000000000000000e+00
3.200135699999999815e+03 0.000000000000000000e+00
3.209978799999999865e+03 0.000000000000000000e+00
3.219852300000000014e+03 0.000000000000000000e+00
3.229756100000000060e+03 0.000000000000000000e+00
3.239690300000000207e+03 0.000000000000000000e+00
3.249655200000000150e+03 0.000000000000000000e+00
3.259650599999999940e+03 0.000000000000000000e+00
3.269676899999999932e+03 0.000000000000000000e+00
3.279733900000000176e+03 0.000000000000000000e+00
3.289821899999999914e+03 0.000000000000000000e+00
3.299940999999999804e+03 0.000000000000000000e+00
3.310091100000000097e+03 0.000000000000000000e+00
3.320272500000000036e+03 0.000000000000000000e+00
3.330485200000000077e+03 0.000000000000000000e+00
3.340729299999999967e+03 0.000000000000000000e+00
3.351004899999999907e+03 0.000000000000000000e+00
3.361312100000000100e+03 0.000000000000000000e+00
3.371650999999999840e+03 0.000000000000000000e+00
3.382021699999999782e+03 0.000000000000000000e+00
3.392424300000000130e+03 0.000000000000000000e+00
3.402858999999999924e+03 0.000000000000000000e+00
3.413325699999999870e+03 0.000000000000000000e+00
3.423824599999999919e+03 0.000000000000000000e+00
3.434355799999999817e+03 0.000000000000000000e+00
3.444919400000000223e+03 0.000000000000000000e+00
3.455515400000000227e+03 0.000000000000000000e+00
3.466144099999999980e+03 0.000000000000000000e+00
3.476805499999999938e+03 0.000000000000000000e+00
3.487499600000000100e+03 0.000000000000000000e+00
3.498226700000000164e+03 0.000000000000000000e+00
3.508986699999999928e+03 0.000000000000000000e+00
3.519779899999999998e+03 0.000000000000000000e+00
3.530606200000000172e+03 0.000000000000000000e+00
3.541465900000000147e+03 0.000000000000000000e+00
3.552358900000000176e+03 0.000000000000000000e+00
3.563285499999999956e+03 0.000000000000000000e+00
3.574245600000000195e+03 0.000000000000000000e+00
3.585239500000000135e+03 0.000000000000000000e+00
3.596267199999999775e+03 0.000000000000000000e+00
3.607328799999999774e+03 0.000000000000000000e+00
3.618424399999999878e+03 0.000000000000000000e+00
3.629554200000000037e+03 0.000000000000000000e+00
3.640718199999999797e+03 0.000000000000000000e+00
3.651916499999999814e+03 0.000000000000000000e+00
3.663149300000000039e+03 0.000000000000000000e+00
3.674416600000000017e+03 0.000000000000000000e+00
3.685718600000000151e+03 0.000000000000000000e+00
3.697055299999999988e+03 0.000000000000000000e+00
3.708427000000000135e+03 0.000000000000000000e+00
3.719833599999999933e+03 0.000000000000000000e+00
3.731275200000000041e+03 0.000000000000000000e+00
3.742752100000000155e+03 0.000000000000000000e+00
3.754264299999999821e+03 0.000000000000000000e+00
3.765811900000000151e+03 0.000000000000000000e+00
3.777394999999999982e+03 0.000000000000000000e+00
3.789013699999999972e+03 0.000000000000000000e+00
3.800668200000000070e+03 0.000000000000000000e+00
3.812358499999999822e+03 0.000000000000000000e+00
3.824084800000000087e+03 0.000000000000000000e+00
3.835847099999999955e+03 0.000000000000000000e+00
3.847645599999999831e+03 0.000000000000000000e+00
3.859480399999999918e+03 0.000000000000000000e+00
3.871351599999999962e+03 0.000000000000000000e+00
3.883259399999999914e+03 0.000000000000000000e+00
3.895203700000000026e+03 0.000000000000000000e+00
3.907184799999999996e+03 0.000000000000000000e+00
3.919202800000000025e+03 0.000000000000000000e+00
3.931257700000000114e+03 0.000000000000000000e+00
3.943349700000000212e+03 0.000000000000000000e+00
3.955478799999999865e+03 0.000000000000000000e+00
3.967645300000000134e+03 0.000000000000000000e+00
3.979849299999999857e+03 0.000000000000000000e+00
3.992090700000000197e+03 0.000000000000000000e+00
4.004369799999999941e+03 0.000000000000000000e+00
4.016686700000000201e+03 0.000000000000000000e+00
4.029041400000000067e+03 0.000000000000000000e+00
4.041434200000000146e+03 0.000000000000000000e+00
4.053865099999999984e+03 0.000000000000000000e+00
4.066334199999999782e+03 0.000000000000000000e+00
4.078841699999999946e+03 0.000000000000000000e+00
4.091387600000000020e+03 0.000000000000000000e+00
4.103972099999999955e+03 0.000000000000000000e+00
4.116595400000000154e+03 0.000000000000000000e+00
4.129257400000000416e+03 0.000000000000000000e+00
4.141958400000000438e+03 0.000000000000000000e+00
4.154698500000000422e+03 0.000000000000000000e+00
4.167477799999999661e+03 0.000000000000000000e+00
4.180296299999999974e+03 0.000000000000000000e+00
4.193154300000000148e+03 0.000000000000000000e+00
4.206051900000000387e+03 0.000000000000000000e+00
4.218989099999999780e+03 0.000000000000000000e+00
4.231966099999999642e+03 0.000000000000000000e+00
4.244983000000000175e+03 0.000000000000000000e+00
4.258039999999999964e+03 0.000000000000000000e+00
4.271137099999999919e+03 0.000000000000000000e+00
4.284274500000000444e+03 0.000000000000000000e+00
4.297452400000000125e+03 0.000000000000000000e+00
4.310670699999999670e+03 0.000000000000000000e+00
4.323929699999999684e+03 0.000000000000000000e+00
4.337229500000000371e+03 0.000000000000000000e+00
4.350570200000000114e+03 0.000000000000000000e+00
4.363951900000000023e+03 0.000000000000000000e+00
4.377374799999999595e+03 0.000000000000000000e+00
4.390838999999999942e+03 0.000000000000000000e+00
4.404344600000000355e+03 0.000000000000000000e+00
4.417891800000000330e+03 0.000000000000000000e+00
4.431480599999999868e+03 0.000000000000000000e+00
4.445111200000000281e+03 0.000000000000000000e+00
4.458783699999999953e+03 0.000000000000000000e+00
4.472498300000000199e+03 0.000000000000000000e+00
4.486255100000000311e+03 0.000000000000000000e+00
4.500054100000000290e+03 0.000000000000000000e+00
4.513895700000000033e+03 0.000000000000000000e+00
4.527779800000000250e+03 0.000000000000000000e+00
4.541706600000000435e+03 0.000000000000000000e+00
4.555676199999999881e+03 0.000000000000000000e+00
4.569688799999999901e+03 0.000000000000000000e+00
4.583744599999999991e+03 0.000000000000000000e+00
4.597843499999999949e+03 0.000000000000000000e+00
4.611985800000000381e+03 0.000000000000000000e+00
4.626171599999999671e+03 0.000000000000000000e+00
4.640401100000000042e+03 0.000000000000000000e+00
4.654674299999999675e+03 0.000000000000000000e+00
4.668991399999999885e+03 0.000000000000000000e+00
4.683352600000000166e+03 0.000000000000000000e+00
4.697757899999999609e+03 0.000000000000000000e+00
4.712207500000000437e+03 0.000000000000000000e+00
4.726701600000000326e+03 0.000000000000000000e+00
4.741240300000000389e+03 0.000000000000000000e+00
4.755823599999999715e+03 0.000000000000000000e+00
4.770451900000000023e+03 0.000000000000000000e+00
4.785125100000000202e+03 0.000000000000000000e+00
4.799843499999999949e+03 0.000000000000000000e+00
4.814607100000000173e+03 0.000000000000000000e+00
4.829416199999999662e+03 0.000000000000000000e+00
4.844270800000000236e+03 0.000000000000000000e+00
4.859171099999999569e+03 0.000000000000000000e+00
4.874117199999999684e+03 0.000000000000000000e+00
4.889109300000000076e+03 0.000000000000000000e+00
4.904147500000000036e+03 0.000000000000000000e+00
4.919231899999999769e+03 0.000000000000000000e+00
4.934362799999999879e+03 0.000000000000000000e+00
4.949540200000000368e+03 0.000000000000000000e+00
4.964764299999999821e+03 0.000000000000000000e+00
4.980035200000000259e+03 0.000000000000000000e+00
4.995353100000000268e+03 0.000000000000000000e+00
5.010718100000000049e+03 0.000000000000000000e+00
5.026130299999999806e+03 0.000000000000000000e+00
5.041590000000000146e+03 0.000000000000000000e+00
5.057097200000000157e+03 0.000000000000000000e+00
5.072652100000000246e+03 0.000000000000000000e+00
5.088254899999999907e+03 0.000000000000000000e+00
5.103905600000000049e+03 0.000000000000000000e+00
5.119604500000000371e+03 0.000000000000000000e+00
5.135351700000000164e+03 0.000000000000000000e+00
5.151147299999999632e+03 0.000000000000000000e+00
5.166991500000000087e+03 0.000000000000000000e+00
5.182884399999999914e+03 0.000000000000000000e+00
5.198826200000000426e+03 0.000000000000000000e+00
5.214817100000000210e+03 0.000000000000000000e+00
5.230857100000000173e+03 0.000000000000000000e+00
5.246946500000000015e+03 0.000000000000000000e+00
5.263085399999999936e+03 0.000000000000000000e+00
5.279273900000000140e+03 0.000000000000000000e+00
5.295512200000000121e+03 0.000000000000000000e+00
5.311800400000000081e+03 0.000000000000000000e+00
5.328138700000000426e+03 0.000000000000000000e+00
5.344527299999999741e+03 0.000000000000000000e+00
5.360966300000000047e+03 0.000000000000000000e+00
5.377455899999999929e+03 0.000000000000000000e+00
5.393996199999999590e+03 0.000000000000000000e+00
5.410587400000000343e+03 0.000000000000000000e+00
5.427229599999999664e+03 0.000000000000000000e+00
5.443922999999999774e+03 0.000000000000000000e+00
5.460667699999999968e+03 0.000000000000000000e+00
5.477463899999999740e+03 0.000000000000000000e+00
5.494311800000000403e+03 0.000000000000000000e+00
5.511211599999999635e+03 0.000000000000000000e+00
5.528163300000000163e+03 0.000000000000000000e+00
5.545167099999999664e+03 0.000000000000000000e+00
5.562223299999999654e+03 0.000000000000000000e+00
5.579331900000000132e+03 0.000000000000000000e+00
5.596493099999999686e+03 0.000000000000000000e+00
5.613707099999999627e+03 0.000000000000000000e+00
5.630974100000000362e+03 0.000000000000000000e+00
5.648294200000000274e+03 0.000000000000000000e+00
5.665667499999999563e+03 0.000000000000000000e+00
5.683094299999999748e+03 0.000000000000000000e+00
5.700574700000000121e+03 0.000000000000000000e+00
5.718108799999999974e+03 0.000000000000000000e+00
5.735696899999999914e+03 0.000000000000000000e+00
5.753339100000000144e+03 0.000000000000000000e+00
5.771035600000000159e+03 0.000000000000000000e+00
5.788786500000000160e+03 0.000000000000000000e+00
5.806591900000000351e+03 0.000000000000000000e+00
5.824452199999999721e+03 0.000000000000000000e+00
5.842367400000000089e+03 0.000000000000000000e+00
5.860337700000000041e+03 0.000000000000000000e+00
5.878363199999999779e+03 0.000000000000000000e+00
5.896444300000000112e+03 0.000000000000000000e+00
5.914580899999999929e+03 0.000000000000000000e+00
5.932773299999999836e+03 0.000000000000000000e+00
5.951021700000000237e+03 0.000000000000000000e+00
5.969326200000000426e+03 0.000000000000000000e+00
5.987686999999999898e+03 0.000000000000000000e+00
6.006104199999999764e+03 0.000000000000000000e+00
6.024578099999999722e+03 0.000000000000000000e+00
6.043108900000000176e+03 0.000000000000000000e+00
6.061696600000000217e+03 0.000000000000000000e+00
6.080341599999999744e+03 0.000000000000000000e+00
6.099043800000000374e+03 0.000000000000000000e+00
6.117803600000000188e+03 0.000000000000000000e+00
6.136621100000000297e+03 0.000000000000000000e+00
6.155496500000000196e+03 0.000000000000000000e+00
6.174429900000000089e+03 0.000000000000000000e+00
6.193421599999999671e+03 0.000000000000000000e+00
6.212471700000000055e+03 0.000000000000000000e+00
6.231580399999999827e+03 0.000000000000000000e+00
6.250747800000000097e+03 0.000000000000000000e+00
6.269974199999999655e+03 0.000000000000000000e+00
6.289259799999999814e+03 0.000000000000000000e+00
6.308604599999999664e+03 0.000000000000000000e+00
6.328009000000000015e+03 0.000000000000000000e+00
6.347473100000000159e+03 0.000000000000000000e+00
6.366997000000000298e+03 0.000000000000000000e+00
6.386581000000000131e+03 0.000000000000000000e+00
6.406225199999999859e+03 0.000000000000000000e+00
6.425929799999999886e+03 0.000000000000000000e+00
6.445695099999999911e+03 0.000000000000000000e+00
6.465521099999999933e+03 0.000000000000000000e+00
6.485408099999999649e+03 0.000000000000000000e+00
6.505356300000000374e+03 0.000000000000000000e+00
6.525365899999999783e+03 0.000000000000000000e+00
6.545436999999999898e+03 0.000000000000000000e+00
6.565569800000000214e+03 0.000000000000000000e+00
6.585764600000000428e+03 0.000000000000000000e+00
6.606021499999999833e+03 0.000000000000000000e+00
6.626340600000000450e+03 0.000000000000000000e+00
6.646722300000000359e+03 0.000000000000000000e+00
6.667166699999999764e+03 0.000000000000000000e+00
6.687673999999999978e+03 0.000000000000000000e+00
6.708244300000000294e+03 0.000000000000000000e+00
6.728877900000000409e+03 0.000000000000000000e+00
6.749574999999999818e+03 0.000000000000000000e+00
6.770335699999999633e+03 0.000000000000000000e+00
6.791160299999999552e+03 0.000000000000000000e+00
6.812048899999999776e+03 0.000000000000000000e+00
6.833001800000000003e+03 0.000000000000000000e+00
6.854019199999999728e+03 0.000000000000000000e+00
6.875101200000000063e+03 0.000000000000000000e+00
6.896247999999999593e+03 0.000000000000000000e+00
6.917459899999999834e+03 0.000000000000000000e+00
6.938737000000000080e+03 0.000000000000000000e+00
6.960079600000000028e+03 0.000000000000000000e+00
6.981487799999999879e+03 0.000000000000000000e+00
7.002961900000000242e+03 0.000000000000000000e+00
7.024502000000000407e+03 0.000000000000000000e+00
7.046108299999999872e+03 0.000000000000000000e+00
7.067781200000000354e+03 0.000000000000000000e+00
7.089520700000000033e+03 0.000000000000000000e+00
7.111327000000000226e+03 0.000000000000000000e+00
7.133200399999999718e+03 0.000000000000000000e+00
7.155141200000000026e+03 0.000000000000000000e+00
7.177149400000000242e+03 0.000000000000000000e+00
7.199225199999999859e+03 0.000000000000000000e+00
7.221368999999999687e+03 0.000000000000000000e+00
7.243580899999999929e+03 0.000000000000000000e+00
7.265861200000000281e+03 0.000000000000000000e+00
7.288209899999999834e+03 0.000000000000000000e+00
7.310627400000000307e+03 0.000000000000000000e+00
7.333113900000000285e+03 0.000000000000000000e+00
7.355669499999999971e+03 0.000000000000000000e+00
7.378294499999999971e+03 0.000000000000000000e+00
7.400989099999999780e+03 0.000000000000000000e+00
7.423753499999999804e+03 0.000000000000000000e+00
7.446587900000000445e+03 0.000000000000000000e+00
7.469492500000000291e+03 0.000000000000000000e+00
7.492467599999999948e+03 0.000000000000000000e+00
7.515513399999999820e+03 0.000000000000000000e+00
7.538630000000000109e+03 0.000000000000000000e+00
7.561817799999999806e+03 0.000000000000000000e+00
7.585076900000000023e+03 0.000000000000000000e+00
7.608407500000000255e+03 0.000000000000000000e+00
7.631809900000000198e+03 0.000000000000000000e+00
7.655284200000000055e+03 0.000000000000000000e+00
7.678830799999999726e+03 0.000000000000000000e+00
7.702449800000000323e+03 0.000000000000000000e+00
7.726141400000000431e+03 0.000000000000000000e+00
7.749905999999999949e+03 0.000000000000000000e+00
7.773743599999999788e+03 0.000000000000000000e+00
7.797654499999999643e+03 0.000000000000000000e+00
7.821639000000000124e+03 0.000000000000000000e+00
7.845697199999999611e+03 0.000000000000000000e+00
7.869829499999999825e+03 0.000000000000000000e+00
7.894035899999999856e+03 0.000000000000000000e+00
7.918316899999999805e+03 0.000000000000000000e+00
7.942672499999999673e+03 0.000000000000000000e+00
7.967103000000000065e+03 0.000000000000000000e+00
7.991608699999999772e+03 0.000000000000000000e+00
8.016189800000000105e+03 0.000000000000000000e+00
8.040846400000000358e+03 0.000000000000000000e+00
8.065578900000000431e+03 0.000000000000000000e+00
8.090387499999999818e+03 0.000000000000000000e+00
8.115272399999999834e+03 0.000000000000000000e+00
8.140233799999999974e+03 0.000000000000000000e+00
8.165271999999999935e+03 0.000000000000000000e+00
8.190387200000000121e+03 0.000000000000000000e+00
8.215579700000000230e+03 0.000000000000000000e+00
8.240849599999999555e+03 0.000000000000000000e+00
8.266197299999999814e+03 0.000000000000000000e+00
8.291622999999999593e+03 0.000000000000000000e+00
8.317126800000000003e+03 0.000000000000000000e+00
8.342709100000000035e+03 0.000000000000000000e+00
8.368370100000000093e+03 0.000000000000000000e+00
8.394110000000000582e+03 0.000000000000000000e+00
8.419929099999999380e+03 0.000000000000000000e+00
8.445827600000000530e+03 0.000000000000000000e+00
8.471805800000000090e+03 0.000000000000000000e+00
8.497863900000000285e+03 0.000000000000000000e+00
8.524002099999999700e+03 0.000000000000000000e+00
8.550220699999999852e+03 0.000000000000000000e+00
8.576520000000000437e+03 0.000000000000000000e+00
8.602900100000000748e+03 0.000000000000000000e+00
8.629361399999999776e+03 0.000000000000000000e+00
8.655904099999999744e+03 0.000000000000000000e+00
8.682528500000000349e+03 0.000000000000000000e+00
8.709234700000000885e+03 0.000000000000000000e+00
8.736023100000000341e+03 0.000000000000000000e+00
8.762893799999999828e+03 0.000000000000000000e+00
8.789847200000000157e+03 0.000000000000000000e+00
8.816883599999999205e+03 0.000000000000000000e+00
8.844003000000000611e+03 0.000000000000000000e+00
8.871205900000000838e+03 0.000000000000000000e+00
8.898492500000000291e+03 0.000000000000000000e+00
8.925862999999999374e+03 0.000000000000000000e+00
8.953317699999999604e+03 0.000000000000000000e+00
8.980856799999999566e+03 0.000000000000000000e+00
9.008480700000000070e+03 0.000000000000000000e+00
9.036189500000000407e+03 0.000000000000000000e+00
9.063983500000000276e+03 0.000000000000000000e+00
9.091862999999999374e+03 0.000000000000000000e+00
9.119828299999999217e+03 0.000000000000000000e+00
9.147879600000000210e+03 0.000000000000000000e+00
9.176017200000000230e+03 0.000000000000000000e+00
9.204241299999999683e+03 0.000000000000000000e+00
9.232552200000000084e+03 0.000000000000000000e+00
9.260950300000000425e+03 0.000000000000000000e+00
9.289435600000000704e+03 0.000000000000000000e+00
9.318008599999999205e+03 0.000000000000000000e+00
9.346669499999999971e+03 0.000000000000000000e+00
9.375418499999999767e+03 0.000000000000000000e+00
9.404255999999999403e+03 0.000000000000000000e+00
9.433182099999999991e+03 0.000000000000000000e+00
9.462197299999999814e+03 0.000000000000000000e+00
9.491301600000000690e+03 0.000000000000000000e+00
9.520495500000000902e+03 0.000000000000000000e+00
9.549779200000000856e+03 0.000000000000000000e+00
9.579153000000000247e+03 0.000000000000000000e+00
9.608617099999999482e+03 0.000000000000000000e+00
9.638171800000000076e+03 0.000000000000000000e+00
9.667817499999999200e+03 0.000000000000000000e+00
9.697554299999999785e+03 0.000000000000000000e+00
9.727382600000000821e+03 0.000000000000000000e+00
9.757302700000000186e+03 0.000000000000000000e+00
9.787314700000000812e+03 0.000000000000000000e+00
9.817419099999999162e+03 0.000000000000000000e+00
9.847616099999999278e+03 0.000000000000000000e+00
9.877906000000000859e+03 0.000000000000000000e+00
9.908289000000000669e+03 0.000000000000000000e+00
9.938765499999999520e+03 0.000000000000000000e+00
9.969335699999999633e+03 0.000000000000000000e+00
1.000000000000000000e+04 0.000000000000000000e+00


==> data/Peak90Hz_new.txt <==
1.000000000000000000e+00 0.000000000000000000e+00
1.003075900000000020e+00 0.000000000000000000e+00
1.006161199999999978e+00 0.000000000000000000e+00
1.009255999999999931e+00 0.000000000000000000e+00
1.012360300000000102e+00 0.000000000000000000e+00
1.015474200000000105e+00 0.000000000000000000e+00
1.018597600000000103e+00 0.000000000000000000e+00
1.021730699999999992e+00 0.000000000000000000e+00
1.024873399999999934e+00 0.000000000000000000e+00
1.028025799999999990e+00 0.000000000000000000e+00
1.031187800000000099e+00 0.000000000000000000e+00
1.034359599999999935e+00 0.000000000000000000e+00
1.037541199999999941e+00 0.000000000000000000e+00
1.040732500000000060e+00 0.000000000000000000e+00
1.043933599999999906e+00 0.000000000000000000e+00
1.047144599999999981e+00 0.000000000000000000e+00
1.050365500000000063e+00 0.000000000000000000e+00
1.053596299999999930e+00 0.000000000000000000e+00
1.056837000000000026e+00 0.000000000000000000e+00
1.060087699999999966e+00 0.000000000000000000e+00
1.063348299999999913e+00 0.000000000000000000e+00
1.066619100000000042e+00 0.000000000000000000e+00
1.069899799999999956e+00 0.000000000000000000e+00
1.073190700000000053e+00 0.000000000000000000e+00
1.076491700000000051e+00 0.000000000000000000e+00
1.079802799999999952e+00 0.000000000000000000e+00
1.083124100000000034e+00 0.000000000000000000e+00
1.086455699999999913e+00 0.000000000000000000e+00
1.089797399999999916e+00 0.000000000000000000e+00
1.093149499999999996e+00 0.000000000000000000e+00
1.096511900000000095e+00 0.000000000000000000e+00
1.099884599999999990e+00 0.000000000000000000e+00
1.103267699999999962e+00 0.000000000000000000e+00
1.106661200000000012e+00 0.000000000000000000e+00
1.110065099999999916e+00 0.000000000000000000e+00
1.113479499999999955e+00 0.000000000000000000e+00
1.116904399999999908e+00 0.000000000000000000e+00
1.120339799999999997e+00 0.000000000000000000e+00
1.123785899999999893e+00 0.000000000000000000e+00
1.127242499999999925e+00 0.000000000000000000e+00
1.130709699999999929e+00 0.000000000000000000e+00
1.134187599999999962e+00 0.000000000000000000e+00
1.137676200000000026e+00 0.000000000000000000e+00
1.141175499999999898e+00 0.000000000000000000e+00
1.144685600000000081e+00 0.000000000000000000e+00
1.148206499999999908e+00 0.000000000000000000e+00
1.151738200000000045e+00 0.000000000000000000e+00
1.155280800000000108e+00 0.000000000000000000e+00
1.158834300000000095e+00 0.000000000000000000e+00
1.162398700000000007e+00 0.000000000000000000e+00
1.165974099999999902e+00 0.000000000000000000e+00
1.169560500000000003e+00 0.000000000000000000e+00
1.173157900000000087e+00 0.000000000000000000e+00
1.176766299999999932e+00 0.000000000000000000e+00
1.180385900000000099e+00 0.000000000000000000e+00
1.184016600000000086e+00 0.000000000000000000e+00
1.187658499999999950e+00 0.000000000000000000e+00
1.191311500000000079e+00 0.000000000000000000e+00
1.194975799999999921e+00 0.000000000000000000e+00
1.198651399999999922e+00 0.000000000000000000e+00
1.202338300000000082e+00 0.000000000000000000e+00
1.206036499999999956e+00 0.000000000000000000e+00
1.209746100000000046e+00 0.000000000000000000e+00
1.213467099999999910e+00 0.000000000000000000e+00
1.217199600000000048e+00 0.000000000000000000e+00
1.220943499999999959e+00 0.000000000000000000e+00
1.224698899999999924e+00 0.000000000000000000e+00
1.228465900000000000e+00 0.000000000000000000e+00
1.232244499999999965e+00 0.000000000000000000e+00
1.236034700000000042e+00 0.000000000000000000e+00
1.239836600000000066e+00 0.000000000000000000e+00
1.243650200000000039e+00 0.000000000000000000e+00
1.247475499999999959e+00 0.000000000000000000e+00
1.251312500000000050e+00 0.000000000000000000e+00
1.255161399999999983e+00 0.000000000000000000e+00
1.259022099999999922e+00 0.000000000000000000e+00
1.262894600000000089e+00 0.000000000000000000e+00
1.266779099999999936e+00 0.000000000000000000e+00
1.270675599999999905e+00 0.000000000000000000e+00
1.274583999999999939e+00 0.000000000000000000e+00
1.278504400000000096e+00 0.000000000000000000e+00
1.282436899999999991e+00 0.000000000000000000e+00
1.286381500000000067e+00 0.000000000000000000e+00
1.290338200000000102e+00 0.000000000000000000e+00
1.294307099999999933e+00 0.000000000000000000e+00
1.298288200000000003e+00 0.000000000000000000e+00
1.302281599999999928e+00 0.000000000000000000e+00
1.306287200000000093e+00 0.000000000000000000e+00
1.310305199999999948e+00 0.000000000000000000e+00
1.314335500000000101e+00 0.000000000000000000e+00
1.318378199999999945e+00 0.000000000000000000e+00
1.322433299999999923e+00 0.000000000000000000e+00
1.326500999999999930e+00 0.000000000000000000e+00
1.330581100000000072e+00 0.000000000000000000e+00
1.334673800000000021e+00 0.000000000000000000e+00
1.338778999999999941e+00 0.000000000000000000e+00
1.342896899999999949e+00 0.000000000000000000e+00
1.347027500000000044e+00 0.000000000000000000e+00
1.351170800000000005e+00 0.000000000000000000e+00
1.355326800000000054e+00 0.000000000000000000e+00
1.359495600000000026e+00 0.000000000000000000e+00
1.363677199999999923e+00 0.000000000000000000e+00
1.367871599999999965e+00 0.000000000000000000e+00
1.372079000000000049e+00 0.000000000000000000e+00
1.376299299999999892e+00 0.000000000000000000e+00
1.380532599999999999e+00 0.000000000000000000e+00
1.384778999999999982e+00 0.000000000000000000e+00
1.389038400000000006e+00 0.000000000000000000e+00
1.393310800000000071e+00 0.000000000000000000e+00
1.397596499999999908e+00 0.000000000000000000e+00
1.401895300000000066e+00 0.000000000000000000e+00
1.406207299999999938e+00 0.000000000000000000e+00
1.410532600000000025e+00 0.000000000000000000e+00
1.414871200000000107e+00 0.000000000000000000e+00
1.419223099999999960e+00 0.000000000000000000e+00
1.423588499999999923e+00 0.000000000000000000e+00
1.427967200000000103e+00 0.000000000000000000e+00
1.432359399999999949e+00 0.000000000000000000e+00
1.436765199999999965e+00 0.000000000000000000e+00
1.441184500000000090e+00 0.000000000000000000e+00
1.445617300000000105e+00 0.000000000000000000e+00
1.450063899999999961e+00 0.000000000000000000e+00
1.454524099999999986e+00 0.000000000000000000e+00
1.458998000000000017e+00 0.000000000000000000e+00
1.463485600000000053e+00 0.000000000000000000e+00
1.467987099999999989e+00 0.000000000000000000e+00
1.472502399999999989e+00 0.000000000000000000e+00
1.477031599999999889e+00 0.000000000000000000e+00
1.481574799999999970e+00 0.000000000000000000e+00
1.486131899999999950e+00 0.000000000000000000e+00
1.490702999999999889e+00 0.000000000000000000e+00
1.495288200000000067e+00 0.000000000000000000e+00
1.499887500000000040e+00 0.000000000000000000e+00
1.504500900000000030e+00 0.000000000000000000e+00
1.509128599999999931e+00 0.000000000000000000e+00
1.513770400000000071e+00 0.000000000000000000e+00
1.518426599999999960e+00 0.000000000000000000e+00
1.523096999999999923e+00 0.000000000000000000e+00
1.527781899999999915e+00 0.000000000000000000e+00
1.532481100000000040e+00 0.000000000000000000e+00
1.537194799999999972e+00 0.000000000000000000e+00
1.541922999999999933e+00 0.000000000000000000e+00
1.546665699999999921e+00 0.000000000000000000e+00
1.551423100000000055e+00 0.000000000000000000e+00
1.556194999999999995e+00 0.000000000000000000e+00
1.560981699999999917e+00 0.000000000000000000e+00
1.565782999999999925e+00 0.000000000000000000e+00
1.570599099999999915e+00 0.000000000000000000e+00
1.575430099999999944e+00 0.000000000000000000e+00
1.580275899999999956e+00 0.000000000000000000e+00
1.585136600000000007e+00 0.000000000000000000e+00
1.590012200000000098e+00 0.000000000000000000e+00
1.594902899999999901e+00 0.000000000000000000e+00
1.599808600000000025e+00 0.000000000000000000e+00
1.604729400000000084e+00 0.000000000000000000e+00
1.609665300000000077e+00 0.000000000000000000e+00
1.614616400000000063e+00 0.000000000000000000e+00
1.619582700000000042e+00 0.000000000000000000e+00
1.624564300000000072e+00 0.000000000000000000e+00
1.629561299999999990e+00 0.000000000000000000e+00
1.634573599999999960e+00 0.000000000000000000e+00
1.639601300000000039e+00 0.000000000000000000e+00
1.644644500000000065e+00 0.000000000000000000e+00
1.649703099999999978e+00 0.000000000000000000e+00
1.654777399999999954e+00 0.000000000000000000e+00
1.659867299999999934e+00 0.000000000000000000e+00
1.664972799999999920e+00 0.000000000000000000e+00
1.670093999999999967e+00 0.000000000000000000e+00
1.675230999999999915e+00 0.000000000000000000e+00
1.680383699999999925e+00 0.000000000000000000e+00
1.685552399999999951e+00 0.000000000000000000e+00
1.690736900000000098e+00 0.000000000000000000e+00
1.695937299999999981e+00 0.000000000000000000e+00
1.701153799999999938e+00 0.000000000000000000e+00
1.706386299999999911e+00 0.000000000000000000e+00
1.711634899999999959e+00 0.000000000000000000e+00
1.716899699999999918e+00 0.000000000000000000e+00
1.722180599999999950e+00 0.000000000000000000e+00
1.727477799999999952e+00 0.000000000000000000e+00
1.732791299999999923e+00 0.000000000000000000e+00
1.738121100000000085e+00 0.000000000000000000e+00
1.743467300000000053e+00 0.000000000000000000e+00
1.748830000000000107e+00 0.000000000000000000e+00
1.754209099999999966e+00 0.000000000000000000e+00
1.759604799999999969e+00 0.000000000000000000e+00
1.765017099999999894e+00 0.000000000000000000e+00
1.770445999999999964e+00 0.000000000000000000e+00
1.775891700000000073e+00 0.000000000000000000e+00
1.781354099999999940e+00 0.000000000000000000e+00
1.786833300000000069e+00 0.000000000000000000e+00
1.792329300000000014e+00 0.000000000000000000e+00
1.797842299999999893e+00 0.000000000000000000e+00
1.803372200000000092e+00 0.000000000000000000e+00
1.808919100000000002e+00 0.000000000000000000e+00
1.814483099999999904e+00 0.000000000000000000e+00
1.820064200000000021e+00 0.000000000000000000e+00
1.825662399999999908e+00 0.000000000000000000e+00
1.831277899999999903e+00 0.000000000000000000e+00
1.836910599999999949e+00 0.000000000000000000e+00
1.842560699999999940e+00 0.000000000000000000e+00
1.848228200000000099e+00 0.000000000000000000e+00
1.853913099999999980e+00 0.000000000000000000e+00
1.859615400000000029e+00 0.000000000000000000e+00
1.865335299999999918e+00 0.000000000000000000e+00
1.871072800000000091e+00 0.000000000000000000e+00
1.876827999999999941e+00 0.000000000000000000e+00
1.882600899999999911e+00 0.000000000000000000e+00
1.888391500000000001e+00 0.000000000000000000e+00
1.894199900000000047e+00 0.000000000000000000e+00
1.900026200000000109e+00 0.000000000000000000e+00
1.905870399999999965e+00 0.000000000000000000e+00
1.911732599999999893e+00 0.000000000000000000e+00
1.917612799999999895e+00 0.000000000000000000e+00
1.923511100000000029e+00 0.000000000000000000e+00
1.929427599999999909e+00 0.000000000000000000e+00
1.935362199999999921e+00 0.000000000000000000e+00
1.941315099999999960e+00 0.000000000000000000e+00
1.947286300000000026e+00 0.000000000000000000e+00
1.953275899999999954e+00 0.000000000000000000e+00
1.959283899999999967e+00 0.000000000000000000e+00
1.965310399999999902e+00 0.000000000000000000e+00
1.971355399999999980e+00 0.000000000000000000e+00
1.977419000000000038e+00 0.000000000000000000e+00
1.983501200000000075e+00 0.000000000000000000e+00
1.989602199999999987e+00 0.000000000000000000e+00
1.995721899999999938e+00 0.000000000000000000e+00
2.001860499999999821e+00 0.000000000000000000e+00
2.008017900000000022e+00 0.000000000000000000e+00
2.014194300000000215e+00 0.000000000000000000e+00
2.020389699999999955e+00 0.000000000000000000e+00
2.026604100000000130e+00 0.000000000000000000e+00
2.032837699999999970e+00 0.000000000000000000e+00
2.039090400000000081e+00 0.000000000000000000e+00
2.045362299999999856e+00 0.000000000000000000e+00
2.051653599999999855e+00 0.000000000000000000e+00
2.057964199999999799e+00 0.000000000000000000e+00
2.064294199999999968e+00 0.000000000000000000e+00
2.070643700000000198e+00 0.000000000000000000e+00
2.077012700000000045e+00 0.000000000000000000e+00
2.083401299999999789e+00 0.000000000000000000e+00
2.089809499999999876e+00 0.000000000000000000e+00
2.096237499999999976e+00 0.000000000000000000e+00
2.102685199999999810e+00 0.000000000000000000e+00
2.109152799999999939e+00 0.000000000000000000e+00
2.115640200000000082e+00 0.000000000000000000e+00
2.122147599999999912e+00 0.000000000000000000e+00
2.128674999999999873e+00 0.000000000000000000e+00
2.135222600000000082e+00 0.000000000000000000e+00
2.141790199999999977e+00 0.000000000000000000e+00
2.148378000000000121e+00 0.000000000000000000e+00
2.154986099999999904e+00 0.000000000000000000e+00
2.161614600000000053e+00 0.000000000000000000e+00
2.168263399999999841e+00 0.000000000000000000e+00
2.174932699999999830e+00 0.000000000000000000e+00
2.181622400000000184e+00 0.000000000000000000e+00
2.188332799999999967e+00 0.000000000000000000e+00
2.195063799999999787e+00 0.000000000000000000e+00
2.201815499999999926e+00 0.000000000000000000e+00
2.208588000000000218e+00 0.000000000000000000e+00
2.215381300000000220e+00 0.000000000000000000e+00
2.222195500000000212e+00 0.000000000000000000e+00
2.229030600000000195e+00 0.000000000000000000e+00
2.235886799999999841e+00 0.000000000000000000e+00
2.242764100000000038e+00 0.000000000000000000e+00
2.249662499999999898e+00 0.000000000000000000e+00
2.256582199999999983e+00 0.000000000000000000e+00
2.263523100000000010e+00 0.000000000000000000e+00
2.270485400000000098e+00 0.000000000000000000e+00
2.277469099999999802e+00 0.000000000000000000e+00
2.284474200000000010e+00 0.000000000000000000e+00
2.291500899999999952e+00 0.000000000000000000e+00
2.298549299999999906e+00 0.000000000000000000e+00
2.305619300000000038e+00 0.000000000000000000e+00
2.312711000000000183e+00 0.000000000000000000e+00
2.319824600000000014e+00 0.000000000000000000e+00
2.326960099999999976e+00 0.000000000000000000e+00
2.334117500000000067e+00 0.000000000000000000e+00
2.341296900000000125e+00 0.000000000000000000e+00
2.348498399999999986e+00 0.000000000000000000e+00
2.355722000000000094e+00 0.000000000000000000e+00
2.362967900000000121e+00 0.000000000000000000e+00
2.370235999999999787e+00 0.000000000000000000e+00
2.377526500000000098e+00 0.000000000000000000e+00
2.384839500000000001e+00 0.000000000000000000e+00
2.392174900000000104e+00 0.000000000000000000e+00
2.399532900000000080e+00 0.000000000000000000e+00
2.406913499999999928e+00 0.000000000000000000e+00
2.414316799999999930e+00 0.000000000000000000e+00
2.421742899999999921e+00 0.000000000000000000e+00
2.429191900000000182e+00 0.000000000000000000e+00
2.436663699999999988e+00 0.000000000000000000e+00
2.444158600000000181e+00 0.000000000000000000e+00
2.451676400000000200e+00 0.000000000000000000e+00
2.459217499999999834e+00 0.000000000000000000e+00
2.466781699999999855e+00 0.000000000000000000e+00
2.474369100000000099e+00 0.000000000000000000e+00
2.481979899999999795e+00 0.000000000000000000e+00
2.489614200000000110e+00 0.000000000000000000e+00
2.497271899999999878e+00 0.000000000000000000e+00
2.504953099999999822e+00 0.000000000000000000e+00
2.512658000000000058e+00 0.000000000000000000e+00
2.520386600000000143e+00 0.000000000000000000e+00
2.528138900000000078e+00 0.000000000000000000e+00
2.535915099999999978e+00 0.000000000000000000e+00
2.543715199999999843e+00 0.000000000000000000e+00
2.551539299999999955e+00 0.000000000000000000e+00
2.559387500000000149e+00 0.000000000000000000e+00
2.567259799999999981e+00 0.000000000000000000e+00
2.575156300000000176e+00 0.000000000000000000e+00
2.583077199999999962e+00 0.000000000000000000e+00
2.591022300000000111e+00 0.000000000000000000e+00
2.598991999999999969e+00 0.000000000000000000e+00
2.606986099999999862e+00 0.000000000000000000e+00
2.615004799999999907e+00 0.000000000000000000e+00
2.623048199999999941e+00 0.000000000000000000e+00
2.631116299999999963e+00 0.000000000000000000e+00
2.639209199999999811e+00 0.000000000000000000e+00
2.647327100000000044e+00 0.000000000000000000e+00
2.655469899999999939e+00 0.000000000000000000e+00
2.663637700000000219e+00 0.000000000000000000e+00
2.671830700000000114e+00 0.000000000000000000e+00
2.680048900000000067e+00 0.000000000000000000e+00
2.688292300000000079e+00 0.000000000000000000e+00
2.696561099999999822e+00 0.000000000000000000e+00
2.704855400000000021e+00 0.000000000000000000e+00
2.713175099999999951e+00 0.000000000000000000e+00
2.721520500000000009e+00 0.000000000000000000e+00
2.729891499999999915e+00 0.000000000000000000e+00
2.738288199999999950e+00 0.000000000000000000e+00
2.746710799999999786e+00 0.000000000000000000e+00
2.755159299999999867e+00 0.000000000000000000e+00
2.763633800000000029e+00 0.000000000000000000e+00
2.772134299999999829e+00 0.000000000000000000e+00
2.780660999999999827e+00 0.000000000000000000e+00
2.789213900000000024e+00 0.000000000000000000e+00
2.797793200000000091e+00 0.000000000000000000e+00
2.806398800000000193e+00 0.000000000000000000e+00
2.815030900000000003e+00 0.000000000000000000e+00
2.823689499999999963e+00 0.000000000000000000e+00
2.832374800000000192e+00 0.000000000000000000e+00
2.841086799999999801e+00 0.000000000000000000e+00
2.849825500000000122e+00 0.000000000000000000e+00
2.858591200000000221e+00 0.000000000000000000e+00
2.867383799999999816e+00 0.000000000000000000e+00
2.876203499999999913e+00 0.000000000000000000e+00
2.885050300000000068e+00 0.000000000000000000e+00
2.893924300000000116e+00 0.000000000000000000e+00
2.902825599999999895e+00 0.000000000000000000e+00
2.911754300000000129e+00 0.000000000000000000e+00
2.920710399999999929e+00 0.000000000000000000e+00
2.929694099999999857e+00 0.000000000000000000e+00
2.938705399999999912e+00 0.000000000000000000e+00
2.947744399999999931e+00 0.000000000000000000e+00
2.956811300000000031e+00 0.000000000000000000e+00
2.965905999999999931e+00 0.000000000000000000e+00
2.975028700000000192e+00 0.000000000000000000e+00
2.984179500000000207e+00 0.000000000000000000e+00
2.993358399999999975e+00 0.000000000000000000e+00
3.002565600000000057e+00 0.000000000000000000e+00
3.011801000000000172e+00 0.000000000000000000e+00
3.021064899999999831e+00 0.000000000000000000e+00
3.030357299999999920e+00 0.000000000000000000e+00
3.039678199999999997e+00 0.000000000000000000e+00
3.049027800000000177e+00 0.000000000000000000e+00
3.058406199999999853e+00 0.000000000000000000e+00
3.067813399999999913e+00 0.000000000000000000e+00
3.077249600000000029e+00 0.000000000000000000e+00
3.086714800000000203e+00 0.000000000000000000e+00
3.096209099999999825e+00 0.000000000000000000e+00
3.105732600000000065e+00 0.000000000000000000e+00
3.115285300000000035e+00 0.000000000000000000e+00
3.124867500000000131e+00 0.000000000000000000e+00
3.134479199999999910e+00 0.000000000000000000e+00
3.144120399999999815e+00 0.000000000000000000e+00
3.153791299999999964e+00 0.000000000000000000e+00
3.163491899999999912e+00 0.000000000000000000e+00
3.173222299999999940e+00 0.000000000000000000e+00
3.182982700000000165e+00 0.000000000000000000e+00
3.192773100000000142e+00 0.000000000000000000e+00
3.202593600000000151e+00 0.000000000000000000e+00
3.212444300000000030e+00 0.000000000000000000e+00
3.222325399999999895e+00 0.000000000000000000e+00
3.232236799999999910e+00 0.000000000000000000e+00
3.242178700000000191e+00 0.000000000000000000e+00
3.252151200000000131e+00 0.000000000000000000e+00
3.262154300000000173e+00 0.000000000000000000e+00
3.272188199999999991e+00 0.000000000000000000e+00
3.282252999999999865e+00 0.000000000000000000e+00
3.292348800000000075e+00 0.000000000000000000e+00
3.302475600000000178e+00 0.000000000000000000e+00
3.312633500000000009e+00 0.000000000000000000e+00
3.322822700000000129e+00 0.000000000000000000e+00
3.333043200000000095e+00 0.000000000000000000e+00
3.343295200000000023e+00 0.000000000000000000e+00
3.353578699999999913e+00 0.000000000000000000e+00
3.363893800000000045e+00 0.000000000000000000e+00
3.374240700000000093e+00 0.000000000000000000e+00
3.384619400000000056e+00 0.000000000000000000e+00
3.395030000000000214e+00 0.000000000000000000e+00
3.405472599999999961e+00 0.000000000000000000e+00
3.415947399999999856e+00 0.000000000000000000e+00
3.426454300000000064e+00 0.000000000000000000e+00
3.436993600000000093e+00 0.000000000000000000e+00
3.447565299999999944e+00 0.000000000000000000e+00
3.458169499999999896e+00 0.000000000000000000e+00
3.468806400000000068e+00 0.000000000000000000e+00
3.479475900000000177e+00 0.000000000000000000e+00
3.490178300000000178e+00 0.000000000000000000e+00
3.500913600000000070e+00 0.000000000000000000e+00
3.511681900000000134e+00 0.000000000000000000e+00
3.522483400000000042e+00 0.000000000000000000e+00
3.533317999999999959e+00 0.000000000000000000e+00
3.544185999999999837e+00 0.000000000000000000e+00
3.555087400000000120e+00 0.000000000000000000e+00
3.566022400000000037e+00 0.000000000000000000e+00
3.576990900000000195e+00 0.000000000000000000e+00
3.587993200000000105e+00 0.000000000000000000e+00
3.599029400000000045e+00 0.000000000000000000e+00
3.610099500000000017e+00 0.000000000000000000e+00
3.621203700000000136e+00 0.000000000000000000e+00
3.632341999999999960e+00 0.000000000000000000e+00
3.643514500000000211e+00 0.000000000000000000e+00
3.654721499999999956e+00 0.000000000000000000e+00
3.665962899999999802e+00 0.000000000000000000e+00
3.677238899999999866e+00 0.000000000000000000e+00
3.688549500000000148e+00 0.000000000000000000e+00
3.699895000000000156e+00 0.000000000000000000e+00
3.711275300000000055e+00 0.000000000000000000e+00
3.722690699999999797e+00 0.000000000000000000e+00
3.734141199999999827e+00 0.000000000000000000e+00
3.745626800000000145e+00 0.000000000000000000e+00
3.757147900000000096e+00 0.000000000000000000e+00
3.768704300000000007e+00 0.000000000000000000e+00
3.780296299999999832e+00 0.000000000000000000e+00
3.791923999999999850e+00 0.000000000000000000e+00
3.803587400000000063e+00 0.000000000000000000e+00
3.815286700000000142e+00 0.000000000000000000e+00
3.827021999999999924e+00 0.000000000000000000e+00
3.838793299999999853e+00 0.000000000000000000e+00
3.850600899999999882e+00 0.000000000000000000e+00
3.862444800000000011e+00 0.000000000000000000e+00
3.874325100000000077e+00 0.000000000000000000e+00
3.886242000000000196e+00 0.000000000000000000e+00
3.898195499999999925e+00 0.000000000000000000e+00
3.910185799999999823e+00 0.000000000000000000e+00
3.922213000000000171e+00 0.000000000000000000e+00
3.934277199999999919e+00 0.000000000000000000e+00
3.946378499999999789e+00 0.000000000000000000e+00
3.958517000000000063e+00 0.000000000000000000e+00
3.970692800000000133e+00 0.000000000000000000e+00
3.982906100000000116e+00 0.000000000000000000e+00
3.995156900000000011e+00 0.000000000000000000e+00
4.007445500000000216e+00 0.000000000000000000e+00
4.019771800000000006e+00 0.000000000000000000e+00
4.032136099999999779e+00 0.000000000000000000e+00
4.044538300000000142e+00 0.000000000000000000e+00
4.056978800000000440e+00 0.000000000000000000e+00
4.069457500000000394e+00 0.000000000000000000e+00
4.081974500000000283e+00 0.000000000000000000e+00
4.094530100000000061e+00 0.000000000000000000e+00
4.107124299999999728e+00 0.000000000000000000e+00
4.119757199999999564e+00 0.000000000000000000e+00
4.132429000000000130e+00 0.000000000000000000e+00
4.145139799999999930e+00 0.000000000000000000e+00
4.157889599999999852e+00 0.000000000000000000e+00
4.170678699999999850e+00 0.000000000000000000e+00
4.183507099999999923e+00 0.000000000000000000e+00
4.196374999999999744e+00 0.000000000000000000e+00
4.209282499999999594e+00 0.000000000000000000e+00
4.222229600000000360e+00 0.000000000000000000e+00
4.235216600000000220e+00 0.000000000000000000e+00
4.248243500000000061e+00 0.000000000000000000e+00
4.261310499999999557e+00 0.000000000000000000e+00
4.274417699999999876e+00 0.000000000000000000e+00
4.287565200000000409e+00 0.000000000000000000e+00
4.300753099999999662e+00 0.000000000000000000e+00
4.313981599999999972e+00 0.000000000000000000e+00
4.327250799999999842e+00 0.000000000000000000e+00
4.340560800000000441e+00 0.000000000000000000e+00
4.353911799999999666e+00 0.000000000000000000e+00
4.367303800000000180e+00 0.000000000000000000e+00
4.380736999999999881e+00 0.000000000000000000e+00
4.394211499999999937e+00 0.000000000000000000e+00
4.407727500000000020e+00 0.000000000000000000e+00
4.421285100000000412e+00 0.000000000000000000e+00
4.434884300000000223e+00 0.000000000000000000e+00
4.448525400000000296e+00 0.000000000000000000e+00
4.462208399999999742e+00 0.000000000000000000e+00
4.475933500000000009e+00 0.000000000000000000e+00
4.489700899999999884e+00 0.000000000000000000e+00
4.503510499999999972e+00 0.000000000000000000e+00
4.517362699999999620e+00 0.000000000000000000e+00
4.531257499999999716e+00 0.000000000000000000e+00
4.545194999999999652e+00 0.000000000000000000e+00
4.559175299999999709e+00 0.000000000000000000e+00
4.573198699999999839e+00 0.000000000000000000e+00
4.587265200000000043e+00 0.000000000000000000e+00
4.601374999999999993e+00 0.000000000000000000e+00
4.615528199999999970e+00 0.000000000000000000e+00
4.629724900000000254e+00 0.000000000000000000e+00
4.643965299999999630e+00 0.000000000000000000e+00
4.658249399999999874e+00 0.000000000000000000e+00
4.672577600000000331e+00 0.000000000000000000e+00
4.686949700000000441e+00 0.000000000000000000e+00
4.701366100000000436e+00 0.000000000000000000e+00
4.715826899999999711e+00 0.000000000000000000e+00
4.730332100000000040e+00 0.000000000000000000e+00
4.744881900000000208e+00 0.000000000000000000e+00
4.759476499999999888e+00 0.000000000000000000e+00
4.774116000000000248e+00 0.000000000000000000e+00
4.788800499999999793e+00 0.000000000000000000e+00
4.803530099999999692e+00 0.000000000000000000e+00
4.818305099999999896e+00 0.000000000000000000e+00
4.833125500000000407e+00 0.000000000000000000e+00
4.847991500000000009e+00 0.000000000000000000e+00
4.862903300000000151e+00 0.000000000000000000e+00
4.877860899999999944e+00 0.000000000000000000e+00
4.892864499999999950e+00 0.000000000000000000e+00
4.907914199999999560e+00 0.000000000000000000e+00
4.923010299999999617e+00 0.000000000000000000e+00
4.938152800000000120e+00 0.000000000000000000e+00
4.953341799999999573e+00 0.000000000000000000e+00
4.968577599999999705e+00 0.000000000000000000e+00
4.983860199999999629e+00 0.000000000000000000e+00
4.999189900000000186e+00 0.000000000000000000e+00
5.014566699999999599e+00 0.000000000000000000e+00
5.029990800000000206e+00 0.000000000000000000e+00
5.045462299999999622e+00 0.000000000000000000e+00
5.060981400000000185e+00 0.000000000000000000e+00
5.076548299999999792e+00 0.000000000000000000e+00
5.092163000000000217e+00 0.000000000000000000e+00
5.107825799999999639e+00 0.000000000000000000e+00
5.123536800000000113e+00 0.000000000000000000e+00
5.139295999999999864e+00 0.000000000000000000e+00
5.155103800000000014e+00 0.000000000000000000e+00
5.170960100000000281e+00 0.000000000000000000e+00
5.186865300000000012e+00 0.000000000000000000e+00
5.202819299999999814e+00 0.000000000000000000e+00
5.218822499999999920e+00 0.000000000000000000e+00
5.234874800000000050e+00 0.000000000000000000e+00
5.250976600000000438e+00 0.000000000000000000e+00
5.267127799999999915e+00 0.000000000000000000e+00
5.283328799999999603e+00 0.000000000000000000e+00
5.299579500000000110e+00 0.000000000000000000e+00
5.315880299999999892e+00 0.000000000000000000e+00
5.332231199999999838e+00 0.000000000000000000e+00
5.348632399999999620e+00 0.000000000000000000e+00
5.365084000000000408e+00 0.000000000000000000e+00
5.381586200000000098e+00 0.000000000000000000e+00
5.398139200000000137e+00 0.000000000000000000e+00
5.414743099999999920e+00 0.000000000000000000e+00
5.431398100000000007e+00 0.000000000000000000e+00
5.448104299999999789e+00 0.000000000000000000e+00
5.464861899999999828e+00 0.000000000000000000e+00
5.481671099999999797e+00 0.000000000000000000e+00
5.498531899999999695e+00 0.000000000000000000e+00
5.515444600000000364e+00 0.000000000000000000e+00
5.532409300000000307e+00 0.000000000000000000e+00
5.549426200000000087e+00 0.000000000000000000e+00
5.566495500000000263e+00 0.000000000000000000e+00
5.583617199999999947e+00 0.000000000000000000e+00
5.600791599999999981e+00 0.000000000000000000e+00
5.618018900000000038e+00 0.000000000000000000e+00
5.635299100000000116e+00 0.000000000000000000e+00
5.652632500000000171e+00 0.000000000000000000e+00
5.670019199999999593e+00 0.000000000000000000e+00
5.687459399999999832e+00 0.000000000000000000e+00
5.704953200000000280e+00 0.000000000000000000e+00
5.722500799999999721e+00 0.000000000000000000e+00
5.740102399999999605e+00 0.000000000000000000e+00
5.757758100000000212e+00 0.000000000000000000e+00
5.775468199999999719e+00 0.000000000000000000e+00
5.793232699999999902e+00 0.000000000000000000e+00
5.811051899999999826e+00 0.000000000000000000e+00
5.828925800000000379e+00 0.000000000000000000e+00
5.846854800000000019e+00 0.000000000000000000e+00
5.864838899999999633e+00 0.000000000000000000e+00
5.882878299999999783e+00 0.000000000000000000e+00
5.900973200000000141e+00 0.000000000000000000e+00
5.919123700000000099e+00 0.000000000000000000e+00
5.937330099999999611e+00 0.000000000000000000e+00
5.955592499999999845e+00 0.000000000000000000e+00
5.973911099999999585e+00 0.000000000000000000e+00
5.992286000000000001e+00 0.000000000000000000e+00
6.010717399999999877e+00 0.000000000000000000e+00
6.029205499999999773e+00 0.000000000000000000e+00
6.047750500000000251e+00 0.000000000000000000e+00
6.066352499999999814e+00 0.000000000000000000e+00
6.085011699999999912e+00 0.000000000000000000e+00
6.103728399999999610e+00 0.000000000000000000e+00
6.122502599999999795e+00 0.000000000000000000e+00
6.141334500000000141e+00 0.000000000000000000e+00
6.160224399999999711e+00 0.000000000000000000e+00
6.179172399999999676e+00 0.000000000000000000e+00
6.198178600000000316e+00 0.000000000000000000e+00
6.217243299999999806e+00 0.000000000000000000e+00
6.236366699999999597e+00 0.000000000000000000e+00
6.255548899999999968e+00 0.000000000000000000e+00
6.274790099999999704e+00 0.000000000000000000e+00
6.294090399999999974e+00 0.000000000000000000e+00
6.313450099999999843e+00 0.000000000000000000e+00
6.332869399999999871e+00 0.000000000000000000e+00
6.352348400000000339e+00 0.000000000000000000e+00
6.371887400000000312e+00 0.000000000000000000e+00
6.391486399999999790e+00 0.000000000000000000e+00
6.411145699999999614e+00 0.000000000000000000e+00
6.430865500000000345e+00 0.000000000000000000e+00
6.450645899999999600e+00 0.000000000000000000e+00
6.470487099999999714e+00 0.000000000000000000e+00
6.490389399999999753e+00 0.000000000000000000e+00
6.510353000000000279e+00 0.000000000000000000e+00
6.530377900000000402e+00 0.000000000000000000e+00
6.550464400000000076e+00 0.000000000000000000e+00
6.570612699999999862e+00 0.000000000000000000e+00
6.590823000000000320e+00 0.000000000000000000e+00
6.611095399999999955e+00 0.000000000000000000e+00
6.631430199999999608e+00 0.000000000000000000e+00
6.651827499999999560e+00 0.000000000000000000e+00
6.672287599999999763e+00 0.000000000000000000e+00
6.692810599999999610e+00 0.000000000000000000e+00
6.713396799999999942e+00 0.000000000000000000e+00
6.734046199999999871e+00 0.000000000000000000e+00
6.754759199999999630e+00 0.000000000000000000e+00
6.775535900000000389e+00 0.000000000000000000e+00
6.796376399999999762e+00 0.000000000000000000e+00
6.817281099999999761e+00 0.000000000000000000e+00
6.838250099999999776e+00 0.000000000000000000e+00
6.859283600000000369e+00 0.000000000000000000e+00
6.880381800000000325e+00 0.000000000000000000e+00
6.901544900000000204e+00 0.000000000000000000e+00
6.922773000000000287e+00 0.000000000000000000e+00
6.944066499999999920e+00 0.000000000000000000e+00
6.965425500000000270e+00 0.000000000000000000e+00
6.986850099999999841e+00 0.000000000000000000e+00
7.008340699999999757e+00 0.000000000000000000e+00
7.029897300000000016e+00 0.000000000000000000e+00
7.051520299999999963e+00 0.000000000000000000e+00
7.073209799999999881e+00 0.000000000000000000e+00
7.094966000000000328e+00 0.000000000000000000e+00
7.116789100000000090e+00 0.000000000000000000e+00
7.138679299999999728e+00 0.000000000000000000e+00
7.160636900000000082e+00 0.000000000000000000e+00
7.182661999999999658e+00 0.000000000000000000e+00
7.204754799999999904e+00 0.000000000000000000e+00
7.226915599999999884e+00 0.000000000000000000e+00
7.249144600000000160e+00 0.000000000000000000e+00
7.271441900000000125e+00 0.000000000000000000e+00
7.293807900000000011e+00 0.000000000000000000e+00
7.316242599999999818e+00 0.000000000000000000e+00
7.338746300000000389e+00 0.000000000000000000e+00
7.361319199999999618e+00 0.000000000000000000e+00
7.383961600000000125e+00 0.000000000000000000e+00
7.406673600000000413e+00 0.000000000000000000e+00
7.429455500000000434e+00 0.000000000000000000e+00
7.452307399999999582e+00 0.000000000000000000e+00
7.475229699999999866e+00 0.000000000000000000e+00
7.498222400000000398e+00 0.000000000000000000e+00
7.521285899999999636e+00 0.000000000000000000e+00
7.544420299999999635e+00 0.000000000000000000e+00
7.567625900000000350e+00 0.000000000000000000e+00
7.590902800000000283e+00 0.000000000000000000e+00
7.614251399999999670e+00 0.000000000000000000e+00
7.637671700000000286e+00 0.000000000000000000e+00
7.661164099999999699e+00 0.000000000000000000e+00
7.684728800000000248e+00 0.000000000000000000e+00
7.708365900000000437e+00 0.000000000000000000e+00
7.732075700000000218e+00 0.000000000000000000e+00
7.755858500000000433e+00 0.000000000000000000e+00
7.779714399999999586e+00 0.000000000000000000e+00
7.803643700000000294e+00 0.000000000000000000e+00
7.827646599999999566e+00 0.000000000000000000e+00
7.851723299999999739e+00 0.000000000000000000e+00
7.875874099999999878e+00 0.000000000000000000e+00
7.900099199999999655e+00 0.000000000000000000e+00
7.924398799999999632e+00 0.000000000000000000e+00
7.948773100000000369e+00 0.000000000000000000e+00
7.973222400000000043e+00 0.000000000000000000e+00
7.997746900000000103e+00 0.000000000000000000e+00
8.022346799999999334e+00 0.000000000000000000e+00
8.047022399999999465e+00 0.000000000000000000e+00
8.071773900000000168e+00 0.000000000000000000e+00
8.096601599999999621e+00 0.000000000000000000e+00
8.121505600000000769e+00 0.000000000000000000e+00
8.146486100000000619e+00 0.000000000000000000e+00
8.171543599999999685e+00 0.000000000000000000e+00
8.196678099999999745e+00 0.000000000000000000e+00
8.221889900000000750e+00 0.000000000000000000e+00
8.247179300000000879e+00 0.000000000000000000e+00
8.272546399999999522e+00 0.000000000000000000e+00
8.297991599999999579e+00 0.000000000000000000e+00
8.323515000000000441e+00 0.000000000000000000e+00
8.349116999999999678e+00 0.000000000000000000e+00
8.374797700000000233e+00 0.000000000000000000e+00
8.400557400000000285e+00 0.000000000000000000e+00
8.426396300000000394e+00 0.000000000000000000e+00
8.452314700000000514e+00 0.000000000000000000e+00
8.478312799999999427e+00 0.000000000000000000e+00
8.504390900000000642e+00 0.000000000000000000e+00
8.530549199999999388e+00 0.000000000000000000e+00
8.556787999999999172e+00 0.000000000000000000e+00
8.583107399999999387e+00 0.000000000000000000e+00
8.609507799999999378e+00 0.000000000000000000e+00
8.635989500000000874e+00 0.000000000000000000e+00
8.662552500000000322e+00 0.000000000000000000e+00
8.689197300000000013e+00 0.000000000000000000e+00
8.715924100000000507e+00 0.000000000000000000e+00
8.742732999999999421e+00 0.000000000000000000e+00
8.769624399999999653e+00 0.000000000000000000e+00
8.796598499999999987e+00 0.000000000000000000e+00
8.823655600000000376e+00 0.000000000000000000e+00
8.850795899999999605e+00 0.000000000000000000e+00
8.878019699999999403e+00 0.000000000000000000e+00
8.905327200000000332e+00 0.000000000000000000e+00
8.932718799999999959e+00 0.000000000000000000e+00
8.960194500000000062e+00 0.000000000000000000e+00
8.987754799999999378e+00 0.000000000000000000e+00
9.015399900000000244e+00 0.000000000000000000e+00
9.043129999999999669e+00 0.000000000000000000e+00
9.070945399999999381e+00 0.000000000000000000e+00
9.098846299999999943e+00 0.000000000000000000e+00
9.126833100000000698e+00 0.000000000000000000e+00
9.154905899999999264e+00 0.000000000000000000e+00
9.183065100000000314e+00 0.000000000000000000e+00
9.211310900000000856e+00 0.000000000000000000e+00
9.239643600000000845e+00 0.000000000000000000e+00
9.268063400000000840e+00 0.000000000000000000e+00
9.296570700000000187e+00 0.000000000000000000e+00
9.325165600000000055e+00 0.000000000000000000e+00
9.353848499999999788e+00 0.000000000000000000e+00
9.382619599999999949e+00 0.000000000000000000e+00
9.411479200000000489e+00 0.000000000000000000e+00
9.440427599999999586e+00 0.000000000000000000e+00
9.469464999999999577e+00 0.000000000000000000e+00
9.498591700000000415e+00 0.000000000000000000e+00
9.527808000000000277e+00 0.000000000000000000e+00
9.557114199999999116e+00 0.000000000000000000e+00
9.586510499999999269e+00 0.000000000000000000e+00
9.615997300000000081e+00 0.000000000000000000e+00
9.645574699999999169e+00 0.000000000000000000e+00
9.675243099999999430e+00 0.000000000000000000e+00
9.705002800000000818e+00 0.000000000000000000e+00
9.734854000000000340e+00 0.000000000000000000e+00
9.764796999999999727e+00 0.000000000000000000e+00
9.794832200000000100e+00 0.000000000000000000e+00
9.824959700000000851e+00 0.000000000000000000e+00
9.855179899999999549e+00 0.000000000000000000e+00
9.885493000000000308e+00 0.000000000000000000e+00
9.915899400000000696e+00 0.000000000000000000e+00
9.946399299999999499e+00 0.000000000000000000e+00
9.976993000000000222e+00 0.000000000000000000e+00
1.000768099999999983e+01 0.000000000000000000e+00
1.003846300000000014e+01 0.000000000000000000e+00
1.006934000000000040e+01 0.000000000000000000e+00
1.010031200000000062e+01 0.000000000000000000e+00
1.013137900000000080e+01 0.000000000000000000e+00
1.016254200000000019e+01 0.000000000000000000e+00
1.019379999999999953e+01 0.000000000000000000e+00
1.022515500000000088e+01 0.000000000000000000e+00
1.025660599999999967e+01 0.000000000000000000e+00
1.028815400000000047e+01 0.000000000000000000e+00
1.031979899999999972e+01 0.000000000000000000e+00
1.035154099999999922e+01 0.000000000000000000e+00
1.038338099999999997e+01 0.000000000000000000e+00
1.041531900000000022e+01 0.000000000000000000e+00
1.044735499999999995e+01 0.000000000000000000e+00
1.047948899999999917e+01 0.000000000000000000e+00
1.051172299999999993e+01 0.000000000000000000e+00
1.054405500000000018e+01 0.000000000000000000e+00
1.057648700000000019e+01 0.000000000000000000e+00
1.060901899999999998e+01 0.000000000000000000e+00
1.064165099999999953e+01 0.000000000000000000e+00
1.067438300000000062e+01 0.000000000000000000e+00
1.070721600000000073e+01 0.000000000000000000e+00
1.074014999999999986e+01 0.000000000000000000e+00
1.077318499999999979e+01 0.000000000000000000e+00
1.080632199999999976e+01 0.000000000000000000e+00
1.083956000000000053e+01 0.000000000000000000e+00
1.087290100000000059e+01 0.000000000000000000e+00
1.090634499999999996e+01 0.000000000000000000e+00
1.093989099999999937e+01 0.000000000000000000e+00
1.097354100000000088e+01 0.000000000000000000e+00
1.100729399999999991e+01 0.000000000000000000e+00
1.104115099999999927e+01 0.000000000000000000e+00
1.107511200000000073e+01 0.000000000000000000e+00
1.110917700000000075e+01 0.000000000000000000e+00
1.114334700000000034e+01 0.000000000000000000e+00
1.117762300000000053e+01 0.000000000000000000e+00
1.121200400000000030e+01 0.000000000000000000e+00
1.124648999999999965e+01 0.000000000000000000e+00
1.128108300000000064e+01 0.000000000000000000e+00
1.131578200000000045e+01 0.000000000000000000e+00
1.135058700000000087e+01 0.000000000000000000e+00
1.138550000000000040e+01 0.000000000000000000e+00
1.142051999999999978e+01 0.000000000000000000e+00
1.145564800000000005e+01 0.000000000000000000e+00
1.149088399999999943e+01 0.000000000000000000e+00
1.152622900000000072e+01 0.000000000000000000e+00
1.156168199999999935e+01 0.000000000000000000e+00
1.159724399999999989e+01 0.000000000000000000e+00
1.163291500000000056e+01 0.000000000000000000e+00
1.166869600000000062e+01 0.000000000000000000e+00
1.170458799999999933e+01 0.000000000000000000e+00
1.174058899999999994e+01 0.000000000000000000e+00
1.177670200000000023e+01 0.000000000000000000e+00
1.181292499999999990e+01 0.000000000000000000e+00
1.184925999999999924e+01 0.000000000000000000e+00
1.188570700000000002e+01 0.000000000000000000e+00
1.192226499999999945e+01 0.000000000000000000e+00
1.195893700000000059e+01 0.000000000000000000e+00
1.199572099999999963e+01 0.000000000000000000e+00
1.203261799999999937e+01 0.000000000000000000e+00
1.206962799999999980e+01 0.000000000000000000e+00
1.210675299999999943e+01 0.000000000000000000e+00
1.214399099999999976e+01 0.000000000000000000e+00
1.218134500000000031e+01 0.000000000000000000e+00
1.221881300000000081e+01 0.000000000000000000e+00
1.225639600000000051e+01 0.000000000000000000e+00
1.229409500000000044e+01 0.000000000000000000e+00
1.233191000000000059e+01 0.000000000000000000e+00
1.236984099999999920e+01 0.000000000000000000e+00
1.240788900000000083e+01 0.000000000000000000e+00
1.244605400000000017e+01 0.000000000000000000e+00
1.248433600000000077e+01 0.000000000000000000e+00
1.252273600000000009e+01 0.000000000000000000e+00
1.256125399999999992e+01 0.000000000000000000e+00
1.259989099999999951e+01 0.000000000000000000e+00
1.263864599999999960e+01 0.000000000000000000e+00
1.267752100000000048e+01 0.000000000000000000e+00
1.271651499999999935e+01 0.000000000000000000e+00
1.275563000000000002e+01 0.000000000000000000e+00
1.279486400000000046e+01 0.000000000000000000e+00
1.283421899999999916e+01 0.000000000000000000e+00
1.287369600000000069e+01 0.000000000000000000e+00
1.291329299999999947e+01 0.000000000000000000e+00
1.295301300000000033e+01 0.000000000000000000e+00
1.299285399999999946e+01 0.000000000000000000e+00
1.303281800000000068e+01 0.000000000000000000e+00
1.307290599999999969e+01 0.000000000000000000e+00
1.311311599999999977e+01 0.000000000000000000e+00
1.315344999999999942e+01 0.000000000000000000e+00
1.319390800000000041e+01 0.000000000000000000e+00
1.323449100000000023e+01 0.000000000000000000e+00
1.327519799999999961e+01 0.000000000000000000e+00
1.331603100000000062e+01 0.000000000000000000e+00
1.335698900000000044e+01 0.000000000000000000e+00
1.339807300000000012e+01 0.000000000000000000e+00
1.343928400000000067e+01 0.000000000000000000e+00
1.348062099999999930e+01 0.000000000000000000e+00
1.352208599999999983e+01 0.000000000000000000e+00
1.356367799999999946e+01 0.000000000000000000e+00
1.360539799999999921e+01 0.000000000000000000e+00
1.364724600000000088e+01 0.000000000000000000e+00
1.368922300000000014e+01 0.000000000000000000e+00
1.373132900000000056e+01 0.000000000000000000e+00
1.377356499999999961e+01 0.000000000000000000e+00
1.381592999999999982e+01 0.000000000000000000e+00
1.385842599999999969e+01 0.000000000000000000e+00
1.390105199999999996e+01 0.000000000000000000e+00
1.394380999999999915e+01 0.000000000000000000e+00
1.398669899999999977e+01 0.000000000000000000e+00
1.402971999999999930e+01 0.000000000000000000e+00
1.407287400000000055e+01 0.000000000000000000e+00
1.411616000000000071e+01 0.000000000000000000e+00
1.415957900000000080e+01 0.000000000000000000e+00
1.420313200000000009e+01 0.000000000000000000e+00
1.424681900000000034e+01 0.000000000000000000e+00
1.429063999999999979e+01 0.000000000000000000e+00
1.433459599999999945e+01 0.000000000000000000e+00
1.437868699999999933e+01 0.000000000000000000e+00
1.442291400000000046e+01 0.000000000000000000e+00
1.446727699999999928e+01 0.000000000000000000e+00
1.451177599999999934e+01 0.000000000000000000e+00
1.455641199999999991e+01 0.000000000000000000e+00
1.460118600000000022e+01 0.000000000000000000e+00
1.464609699999999926e+01 0.000000000000000000e+00
1.469114599999999982e+01 0.000000000000000000e+00
1.473633399999999938e+01 0.000000000000000000e+00
1.478166099999999972e+01 0.000000000000000000e+00
1.482712700000000083e+01 0.000000000000000000e+00
1.487273399999999945e+01 0.000000000000000000e+00
1.491848000000000063e+01 0.000000000000000000e+00
1.496436699999999931e+01 0.000000000000000000e+00
1.501039500000000082e+01 0.000000000000000000e+00
1.505656500000000086e+01 0.000000000000000000e+00
1.510287699999999944e+01 0.000000000000000000e+00
1.514933100000000010e+01 0.000000000000000000e+00
1.519592899999999958e+01 0.000000000000000000e+00
1.524266899999999936e+01 0.000000000000000000e+00
1.528955299999999973e+01 0.000000000000000000e+00
1.533658199999999994e+01 0.000000000000000000e+00
1.538375500000000073e+01 0.000000000000000000e+00
1.543107299999999960e+01 0.000000000000000000e+00
1.547853699999999932e+01 0.000000000000000000e+00
1.552614699999999992e+01 0.000000000000000000e+00
1.557390299999999961e+01 0.000000000000000000e+00
1.562180599999999941e+01 0.000000000000000000e+00
1.566985700000000037e+01 0.000000000000000000e+00
1.571805499999999967e+01 0.000000000000000000e+00
1.576640100000000011e+01 0.000000000000000000e+00
1.581489700000000020e+01 0.000000000000000000e+00
1.586354099999999967e+01 0.000000000000000000e+00
1.591233500000000056e+01 0.000000000000000000e+00
1.596127899999999933e+01 0.000000000000000000e+00
1.601037399999999877e+01 0.000000000000000000e+00
1.605961900000000142e+01 0.000000000000000000e+00
1.610901600000000045e+01 0.000000000000000000e+00
1.615856499999999940e+01 0.000000000000000000e+00
1.620826699999999931e+01 0.000000000000000000e+00
1.625812099999999916e+01 0.000000000000000000e+00
1.630812900000000099e+01 0.000000000000000000e+00
1.635829000000000022e+01 0.000000000000000000e+00
1.640860599999999891e+01 0.000000000000000000e+00
1.645907700000000062e+01 0.000000000000000000e+00
1.650970200000000077e+01 0.000000000000000000e+00
1.656048399999999887e+01 0.000000000000000000e+00
1.661142200000000102e+01 0.000000000000000000e+00
1.666251600000000010e+01 0.000000000000000000e+00
1.671376800000000173e+01 0.000000000000000000e+00
1.676517700000000133e+01 0.000000000000000000e+00
1.681674399999999991e+01 0.000000000000000000e+00
1.686846999999999852e+01 0.000000000000000000e+00
1.692035500000000070e+01 0.000000000000000000e+00
1.697240000000000038e+01 0.000000000000000000e+00
1.702460400000000007e+01 0.000000000000000000e+00
1.707696999999999932e+01 0.000000000000000000e+00
1.712949599999999961e+01 0.000000000000000000e+00
1.718218399999999946e+01 0.000000000000000000e+00
1.723503399999999885e+01 0.000000000000000000e+00
1.728804600000000136e+01 0.000000000000000000e+00
1.734122199999999836e+01 0.000000000000000000e+00
1.739456099999999950e+01 0.000000000000000000e+00
1.744806399999999869e+01 0.000000000000000000e+00
1.750173200000000051e+01 0.000000000000000000e+00
1.755556500000000142e+01 0.000000000000000000e+00
1.760956300000000141e+01 0.000000000000000000e+00
1.766372799999999899e+01 0.000000000000000000e+00
1.771805900000000022e+01 0.000000000000000000e+00
1.777255699999999905e+01 0.000000000000000000e+00
1.782722300000000004e+01 0.000000000000000000e+00
1.788205699999999965e+01 0.000000000000000000e+00
1.793705999999999889e+01 0.000000000000000000e+00
1.799223100000000031e+01 0.000000000000000000e+00
1.804757299999999987e+01 0.000000000000000000e+00
1.810308500000000009e+01 0.000000000000000000e+00
1.815876700000000099e+01 0.000000000000000000e+00
1.821462100000000106e+01 0.000000000000000000e+00
1.827064700000000030e+01 0.000000000000000000e+00
1.832684499999999872e+01 0.000000000000000000e+00
1.838321499999999986e+01 0.000000000000000000e+00
1.843975899999999868e+01 0.000000000000000000e+00
1.849647799999999975e+01 0.000000000000000000e+00
1.855337000000000103e+01 0.000000000000000000e+00
1.861043799999999848e+01 0.000000000000000000e+00
1.866768100000000175e+01 0.000000000000000000e+00
1.872510000000000119e+01 0.000000000000000000e+00
1.878269600000000139e+01 0.000000000000000000e+00
1.884046800000000133e+01 0.000000000000000000e+00
1.889841900000000052e+01 0.000000000000000000e+00
1.895654800000000151e+01 0.000000000000000000e+00
1.901485600000000176e+01 0.000000000000000000e+00
1.907334300000000127e+01 0.000000000000000000e+00
1.913200900000000004e+01 0.000000000000000000e+00
1.919085700000000116e+01 0.000000000000000000e+00
1.924988499999999902e+01 0.000000000000000000e+00
1.930909499999999923e+01 0.000000000000000000e+00
1.936848699999999823e+01 0.000000000000000000e+00
1.942806200000000061e+01 0.000000000000000000e+00
1.948781999999999925e+01 0.000000000000000000e+00
1.954776199999999875e+01 0.000000000000000000e+00
1.960788799999999910e+01 0.000000000000000000e+00
1.966819900000000132e+01 0.000000000000000000e+00
1.972869499999999832e+01 0.000000000000000000e+00
1.978937799999999925e+01 0.000000000000000000e+00
1.985024699999999953e+01 0.000000000000000000e+00
1.991130400000000122e+01 0.000000000000000000e+00
1.997254799999999975e+01 0.000000000000000000e+00
2.003398100000000071e+01 0.000000000000000000e+00
2.009560300000000055e+01 0.000000000000000000e+00
2.015741399999999928e+01 0.000000000000000000e+00
2.021941500000000147e+01 0.000000000000000000e+00
2.028160700000000105e+01 0.000000000000000000e+00
2.034399099999999905e+01 0.000000000000000000e+00
2.040656600000000154e+01 0.000000000000000000e+00
2.046933299999999889e+01 0.000000000000000000e+00
2.053229400000000027e+01 0.000000000000000000e+00
2.059544899999999856e+01 0.000000000000000000e+00
2.065879699999999985e+01 0.000000000000000000e+00
2.072234100000000012e+01 0.000000000000000000e+00
2.078607999999999834e+01 0.000000000000000000e+00
2.085001499999999908e+01 0.000000000000000000e+00
2.091414699999999982e+01 0.000000000000000000e+00
2.097847499999999954e+01 0.000000000000000000e+00
2.104300200000000132e+01 0.000000000000000000e+00
2.110772800000000160e+01 0.000000000000000000e+00
2.117265199999999936e+01 0.000000000000000000e+00
2.123777600000000021e+01 0.000000000000000000e+00
2.130310000000000059e+01 0.000000000000000000e+00
2.136862599999999901e+01 0.000000000000000000e+00
2.143435300000000154e+01 0.000000000000000000e+00
2.150028199999999856e+01 0.000000000000000000e+00
2.156641300000000072e+01 0.000000000000000000e+00
2.163274900000000045e+01 0.000000000000000000e+00
2.169928799999999924e+01 0.000000000000000000e+00
2.176603199999999916e+01 0.000000000000000000e+00
2.183298100000000019e+01 0.000000000000000000e+00
2.190013599999999983e+01 0.000000000000000000e+00
2.196749799999999908e+01 0.000000000000000000e+00
2.203506700000000151e+01 0.000000000000000000e+00
2.210284400000000105e+01 0.000000000000000000e+00
2.217082900000000123e+01 0.000000000000000000e+00
2.223902299999999954e+01 0.000000000000000000e+00
2.230742700000000056e+01 0.000000000000000000e+00
2.237604200000000176e+01 0.000000000000000000e+00
2.244486699999999857e+01 0.000000000000000000e+00
2.251390400000000014e+01 0.000000000000000000e+00
2.258315400000000039e+01 0.000000000000000000e+00
2.265261699999999934e+01 0.000000000000000000e+00
2.272229300000000052e+01 0.000000000000000000e+00
2.279218300000000141e+01 0.000000000000000000e+00
2.286228900000000053e+01 0.000000000000000000e+00
2.293261000000000038e+01 0.000000000000000000e+00
2.300314699999999846e+01 0.000000000000000000e+00
2.307390200000000036e+01 0.000000000000000000e+00
2.314487400000000150e+01 0.000000000000000000e+00
2.321606399999999937e+01 0.000000000000000000e+00
2.328747399999999956e+01 0.000000000000000000e+00
2.335910200000000003e+01 0.000000000000000000e+00
2.343095200000000133e+01 0.000000000000000000e+00
2.350302200000000141e+01 0.000000000000000000e+00
2.357531399999999877e+01 0.000000000000000000e+00
2.364782800000000051e+01 0.000000000000000000e+00
2.372056600000000159e+01 0.000000000000000000e+00
2.379352700000000098e+01 0.000000000000000000e+00
2.386671199999999970e+01 0.000000000000000000e+00
2.394012299999999982e+01 0.000000000000000000e+00
2.401375900000000030e+01 0.000000000000000000e+00
2.408762199999999964e+01 0.000000000000000000e+00
2.416171200000000141e+01 0.000000000000000000e+00
2.423602999999999952e+01 0.000000000000000000e+00
2.431057699999999855e+01 0.000000000000000000e+00
2.438535299999999850e+01 0.000000000000000000e+00
2.446035900000000041e+01 0.000000000000000000e+00
2.453559500000000071e+01 0.000000000000000000e+00
2.461106300000000147e+01 0.000000000000000000e+00
2.468676299999999912e+01 0.000000000000000000e+00
2.476269599999999826e+01 0.000000000000000000e+00
2.483886299999999991e+01 0.000000000000000000e+00
2.491526400000000052e+01 0.000000000000000000e+00
2.499190000000000111e+01 0.000000000000000000e+00
2.506877100000000169e+01 0.000000000000000000e+00
2.514587900000000076e+01 0.000000000000000000e+00
2.522322399999999831e+01 0.000000000000000000e+00
2.530080699999999894e+01 0.000000000000000000e+00
2.537862900000000010e+01 0.000000000000000000e+00
2.545668999999999826e+01 0.000000000000000000e+00
2.553499100000000155e+01 0.000000000000000000e+00
2.561353300000000033e+01 0.000000000000000000e+00
2.569231699999999918e+01 0.000000000000000000e+00
2.577134300000000167e+01 0.000000000000000000e+00
2.585061200000000170e+01 0.000000000000000000e+00
2.593012399999999928e+01 0.000000000000000000e+00
2.600988200000000106e+01 0.000000000000000000e+00
2.608988499999999888e+01 0.000000000000000000e+00
2.617013299999999987e+01 0.000000000000000000e+00
2.625062899999999999e+01 0.000000000000000000e+00
2.633137200000000178e+01 0.000000000000000000e+00
2.641236400000000017e+01 0.000000000000000000e+00
2.649360400000000126e+01 0.000000000000000000e+00
2.657509500000000102e+01 0.000000000000000000e+00
2.665683599999999842e+01 0.000000000000000000e+00
2.673882899999999907e+01 0.000000000000000000e+00
2.682107399999999942e+01 0.000000000000000000e+00
2.690357099999999946e+01 0.000000000000000000e+00
2.698632299999999873e+01 0.000000000000000000e+00
2.706932899999999975e+01 0.000000000000000000e+00
2.715259100000000103e+01 0.000000000000000000e+00
2.723610800000000154e+01 0.000000000000000000e+00
2.731988199999999978e+01 0.000000000000000000e+00
2.740391500000000136e+01 0.000000000000000000e+00
2.748820500000000067e+01 0.000000000000000000e+00
2.757275500000000079e+01 0.000000000000000000e+00
2.765756500000000173e+01 0.000000000000000000e+00
2.774263600000000096e+01 0.000000000000000000e+00
2.782796799999999848e+01 0.000000000000000000e+00
2.791356299999999990e+01 0.000000000000000000e+00
2.799942100000000167e+01 0.000000000000000000e+00
2.808554300000000126e+01 0.000000000000000000e+00
2.817192999999999969e+01 0.000000000000000000e+00
2.825858300000000156e+01 0.000000000000000000e+00
2.834550300000000078e+01 0.000000000000000000e+00
2.843268899999999988e+01 0.000000000000000000e+00
2.852014399999999839e+01 0.000000000000000000e+00
2.860786799999999985e+01 0.000000000000000000e+00
2.869586200000000176e+01 0.000000000000000000e+00
2.878412600000000054e+01 0.000000000000000000e+00
2.887266199999999827e+01 0.000000000000000000e+00
2.896146999999999849e+01 0.000000000000000000e+00
2.905055199999999971e+01 0.000000000000000000e+00
2.913990700000000089e+01 0.000000000000000000e+00
2.922953700000000055e+01 0.000000000000000000e+00
2.931944299999999970e+01 0.000000000000000000e+00
2.940962599999999938e+01 0.000000000000000000e+00
2.950008499999999856e+01 0.000000000000000000e+00
2.959082400000000135e+01 0.000000000000000000e+00
2.968184099999999859e+01 0.000000000000000000e+00
2.977313799999999944e+01 0.000000000000000000e+00
2.986471600000000137e+01 0.000000000000000000e+00
2.995657500000000084e+01 0.000000000000000000e+00
3.004871800000000093e+01 0.000000000000000000e+00
3.014114299999999957e+01 0.000000000000000000e+00
3.023385299999999987e+01 0.000000000000000000e+00
3.032684799999999825e+01 0.000000000000000000e+00
3.042012899999999931e+01 0.000000000000000000e+00
3.051369700000000051e+01 0.000000000000000000e+00
3.060755299999999934e+01 0.000000000000000000e+00
3.070169699999999935e+01 0.000000000000000000e+00
3.079613099999999903e+01 0.000000000000000000e+00
3.089085599999999943e+01 0.000000000000000000e+00
3.098587200000000053e+01 0.000000000000000000e+00
3.108117999999999981e+01 0.000000000000000000e+00
3.117678099999999830e+01 0.000000000000000000e+00
3.127267700000000161e+01 0.000000000000000000e+00
3.136886700000000161e+01 0.000000000000000000e+00
3.146535300000000035e+01 0.000000000000000000e+00
3.156213599999999886e+01 0.000000000000000000e+00
3.165921700000000172e+01 0.000000000000000000e+00
3.175659599999999827e+01 0.000000000000000000e+00
3.185427500000000123e+01 0.000000000000000000e+00
3.195225399999999993e+01 0.000000000000000000e+00
3.205053500000000355e+01 0.000000000000000000e+00
3.214911800000000142e+01 0.000000000000000000e+00
3.224800400000000167e+01 0.000000000000000000e+00
3.234719400000000178e+01 0.000000000000000000e+00
3.244668899999999923e+01 0.000000000000000000e+00
3.254649100000000317e+01 0.000000000000000000e+00
3.264659900000000192e+01 0.000000000000000000e+00
3.274701499999999754e+01 0.000000000000000000e+00
3.284774099999999919e+01 0.000000000000000000e+00
3.294877600000000228e+01 0.000000000000000000e+00
3.305012099999999720e+01 0.000000000000000000e+00
3.315177899999999767e+01 0.000000000000000000e+00
3.325374899999999911e+01 0.000000000000000000e+00
3.335603299999999649e+01 0.000000000000000000e+00
3.345863099999999690e+01 0.000000000000000000e+00
3.356154500000000240e+01 0.000000000000000000e+00
3.366477600000000336e+01 0.000000000000000000e+00
3.376832399999999978e+01 0.000000000000000000e+00
3.387219000000000335e+01 0.000000000000000000e+00
3.397637600000000191e+01 0.000000000000000000e+00
3.408088300000000004e+01 0.000000000000000000e+00
3.418571099999999774e+01 0.000000000000000000e+00
3.429086099999999959e+01 0.000000000000000000e+00
3.439633500000000055e+01 0.000000000000000000e+00
3.450213300000000061e+01 0.000000000000000000e+00
3.460825700000000182e+01 0.000000000000000000e+00
3.471470699999999709e+01 0.000000000000000000e+00
3.482148500000000269e+01 0.000000000000000000e+00
3.492858999999999980e+01 0.000000000000000000e+00
3.503602599999999967e+01 0.000000000000000000e+00
3.514379199999999770e+01 0.000000000000000000e+00
3.525188899999999848e+01 0.000000000000000000e+00
3.536031899999999695e+01 0.000000000000000000e+00
3.546908200000000022e+01 0.000000000000000000e+00
3.557818000000000325e+01 0.000000000000000000e+00
3.568761299999999892e+01 0.000000000000000000e+00
3.579738300000000351e+01 0.000000000000000000e+00
3.590749100000000027e+01 0.000000000000000000e+00
3.601793700000000342e+01 0.000000000000000000e+00
3.612872399999999828e+01 0.000000000000000000e+00
3.623984999999999701e+01 0.000000000000000000e+00
3.635131899999999661e+01 0.000000000000000000e+00
3.646312999999999960e+01 0.000000000000000000e+00
3.657528599999999841e+01 0.000000000000000000e+00
3.668778600000000267e+01 0.000000000000000000e+00
3.680063299999999771e+01 0.000000000000000000e+00
3.691382600000000025e+01 0.000000000000000000e+00
3.702736800000000272e+01 0.000000000000000000e+00
3.714125899999999803e+01 0.000000000000000000e+00
3.725549999999999784e+01 0.000000000000000000e+00
3.737009299999999712e+01 0.000000000000000000e+00
3.748503800000000297e+01 0.000000000000000000e+00
3.760033599999999865e+01 0.000000000000000000e+00
3.771598999999999791e+01 0.000000000000000000e+00
3.783199900000000326e+01 0.000000000000000000e+00
3.794836500000000257e+01 0.000000000000000000e+00
3.806508800000000292e+01 0.000000000000000000e+00
3.818217099999999675e+01 0.000000000000000000e+00
3.829961399999999827e+01 0.000000000000000000e+00
3.841741799999999785e+01 0.000000000000000000e+00
3.853558499999999754e+01 0.000000000000000000e+00
3.865411499999999734e+01 0.000000000000000000e+00
3.877300900000000183e+01 0.000000000000000000e+00
3.889227000000000345e+01 0.000000000000000000e+00
3.901189699999999760e+01 0.000000000000000000e+00
3.913189200000000056e+01 0.000000000000000000e+00
3.925225600000000270e+01 0.000000000000000000e+00
3.937299000000000149e+01 0.000000000000000000e+00
3.949409599999999898e+01 0.000000000000000000e+00
3.961557400000000229e+01 0.000000000000000000e+00
3.973742599999999925e+01 0.000000000000000000e+00
3.985965300000000155e+01 0.000000000000000000e+00
3.998225500000000210e+01 0.000000000000000000e+00
4.010523500000000041e+01 0.000000000000000000e+00
4.022859299999999649e+01 0.000000000000000000e+00
4.035233099999999951e+01 0.000000000000000000e+00
4.047644900000000234e+01 0.000000000000000000e+00
4.060094800000000248e+01 0.000000000000000000e+00
4.072583099999999945e+01 0.000000000000000000e+00
4.085109800000000035e+01 0.000000000000000000e+00
4.097675000000000267e+01 0.000000000000000000e+00
4.110278900000000135e+01 0.000000000000000000e+00
4.122921500000000350e+01 0.000000000000000000e+00
4.135602999999999696e+01 0.000000000000000000e+00
4.148323599999999800e+01 0.000000000000000000e+00
4.161083200000000204e+01 0.000000000000000000e+00
4.173882100000000150e+01 0.000000000000000000e+00
4.186720400000000097e+01 0.000000000000000000e+00
4.199598199999999792e+01 0.000000000000000000e+00
4.212515499999999946e+01 0.000000000000000000e+00
4.225472599999999801e+01 0.000000000000000000e+00
4.238469599999999815e+01 0.000000000000000000e+00
4.251506499999999988e+01 0.000000000000000000e+00
4.264583499999999816e+01 0.000000000000000000e+00
4.277700800000000214e+01 0.000000000000000000e+00
4.290858399999999762e+01 0.000000000000000000e+00
4.304056500000000085e+01 0.000000000000000000e+00
4.317295099999999763e+01 0.000000000000000000e+00
4.330574500000000171e+01 0.000000000000000000e+00
4.343894699999999887e+01 0.000000000000000000e+00
4.357255899999999826e+01 0.000000000000000000e+00
4.370658199999999738e+01 0.000000000000000000e+00
4.384101799999999827e+01 0.000000000000000000e+00
4.397586600000000345e+01 0.000000000000000000e+00
4.411113000000000284e+01 0.000000000000000000e+00
4.424681000000000353e+01 0.000000000000000000e+00
4.438290599999999841e+01 0.000000000000000000e+00
4.451942199999999872e+01 0.000000000000000000e+00
4.465635699999999986e+01 0.000000000000000000e+00
4.479371400000000136e+01 0.000000000000000000e+00
4.493149300000000324e+01 0.000000000000000000e+00
4.506969600000000042e+01 0.000000000000000000e+00
4.520832399999999751e+01 0.000000000000000000e+00
4.534737799999999908e+01 0.000000000000000000e+00
4.548686000000000007e+01 0.000000000000000000e+00
4.562677200000000255e+01 0.000000000000000000e+00
4.576711300000000193e+01 0.000000000000000000e+00
4.590788599999999775e+01 0.000000000000000000e+00
4.604909200000000169e+01 0.000000000000000000e+00
4.619073300000000160e+01 0.000000000000000000e+00
4.633280899999999747e+01 0.000000000000000000e+00
4.647532199999999847e+01 0.000000000000000000e+00
4.661827300000000207e+01 0.000000000000000000e+00
4.676166500000000070e+01 0.000000000000000000e+00
4.690549699999999689e+01 0.000000000000000000e+00
4.704977199999999726e+01 0.000000000000000000e+00
4.719449000000000183e+01 0.000000000000000000e+00
4.733965400000000301e+01 0.000000000000000000e+00
4.748526400000000081e+01 0.000000000000000000e+00
4.763132099999999980e+01 0.000000000000000000e+00
4.777782899999999700e+01 0.000000000000000000e+00
4.792478599999999744e+01 0.000000000000000000e+00
4.807219599999999815e+01 0.000000000000000000e+00
4.822005999999999659e+01 0.000000000000000000e+00
4.836837799999999987e+01 0.000000000000000000e+00
4.851715200000000294e+01 0.000000000000000000e+00
4.866638400000000075e+01 0.000000000000000000e+00
4.881607499999999789e+01 0.000000000000000000e+00
4.896622599999999892e+01 0.000000000000000000e+00
4.911683899999999880e+01 0.000000000000000000e+00
4.926791599999999960e+01 0.000000000000000000e+00
4.941945700000000130e+01 0.000000000000000000e+00
4.957146399999999886e+01 0.000000000000000000e+00
4.972393900000000144e+01 0.000000000000000000e+00
4.987688200000000194e+01 0.000000000000000000e+00
5.003029699999999735e+01 0.000000000000000000e+00
5.018418299999999732e+01 0.000000000000000000e+00
5.033854199999999679e+01 0.000000000000000000e+00
5.049337599999999782e+01 0.000000000000000000e+00
5.064868700000000246e+01 0.000000000000000000e+00
5.080447499999999650e+01 0.000000000000000000e+00
5.096074200000000332e+01 0.000000000000000000e+00
5.111748999999999654e+01 0.000000000000000000e+00
5.127472000000000207e+01 0.000000000000000000e+00
5.143243400000000065e+01 0.000000000000000000e+00
5.159063299999999685e+01 0.000000000000000000e+00
5.174931899999999985e+01 0.000000000000000000e+00
5.190849200000000252e+01 0.000000000000000000e+00
5.206815499999999730e+01 0.000000000000000000e+00
5.222830900000000298e+01 0.000000000000000000e+00
5.238895600000000030e+01 0.000000000000000000e+00
5.255009700000000095e+01 0.000000000000000000e+00
5.271173399999999987e+01 0.000000000000000000e+00
5.287386800000000164e+01 4.940656458412465442e-324
5.303649999999999665e+01 1.225282801686291430e-321
5.319963299999999862e+01 5.031021065036829435e-319
5.336326799999999793e+01 2.046862044420906518e-316
5.352740500000000168e+01 8.257406260504478555e-314
5.369204799999999977e+01 3.302761864378684605e-311
5.385719699999999932e+01 1.309425690396042090e-308
5.402285400000000237e+01 5.144898527608275369e-306
5.418902099999999677e+01 2.003026027827975704e-303
5.435569900000000132e+01 7.725298362024279975e-301
5.452288899999999927e+01 2.950986738680330485e-298
5.469059399999999727e+01 1.116290059206601165e-295
5.485881400000000241e+01 4.180537584518959918e-293
5.502755200000000002e+01 1.549762595439312056e-290
5.519680900000000179e+01 5.685614620883667558e-288
5.536658700000000266e+01 2.063880259369457173e-285
5.553688600000000264e+01 7.410903575322479362e-283
5.570770999999999873e+01 2.631972748060582293e-280
5.587905899999999804e+01 9.242688741373688589e-278
5.605093500000000262e+01 3.208738050936874807e-275
5.622334000000000032e+01 1.101033472985614565e-272
5.639627500000000282e+01 3.733299823058897896e-270
5.656974199999999797e+01 1.250607207257880795e-267
5.674374199999999746e+01 4.137889623893567839e-265
5.691827800000000082e+01 1.352038515274870059e-262
5.709335000000000093e+01 4.361436215086695992e-260
5.726896099999999734e+01 1.388739127218701973e-257
5.744511299999999920e+01 4.363826303918251104e-255
5.762180599999999941e+01 1.352837754639209749e-252
5.779904200000000003e+01 4.136746182964610857e-250
5.797682400000000058e+01 1.247450351042074820e-247
5.815515200000000107e+01 3.708620798348686396e-245
5.833402900000000102e+01 1.086777788876871379e-242
5.851345599999999791e+01 3.138296477616726576e-240
5.869343500000000091e+01 8.928339452386433304e-238
5.887396799999999786e+01 2.501891796069861323e-235
5.905505600000000044e+01 6.903520018225263582e-233
5.923670099999999650e+01 1.875308257625279317e-230
5.941890500000000230e+01 5.013828756975929117e-228
5.960166900000000112e+01 1.318990239688096224e-225
5.978499500000000211e+01 3.413357823278574423e-223
5.996888500000000022e+01 8.687244697474186511e-221
6.015334099999999751e+01 2.173867598537628313e-218
6.033836399999999855e+01 5.347019653178632596e-216
6.052395599999999831e+01 1.292430049737340192e-213
6.071011899999999883e+01 3.069069642758771084e-211
6.089685500000000218e+01 7.158098215203039747e-209
6.108416499999999871e+01 1.639279188820212296e-206
6.127205099999999760e+01 3.685169200253373072e-204
6.146051599999999837e+01 8.130314727788820389e-202
6.164955900000000355e+01 1.759738822305829158e-199
6.183918500000000051e+01 3.735930549878597193e-197
6.202939299999999889e+01 7.776835463346805545e-195
6.222018700000000280e+01 1.586954928053821455e-192
6.241156699999999802e+01 3.173497570388840214e-190
6.260353599999999830e+01 6.217463177484503882e-188
6.279609599999999858e+01 1.193070369057990446e-185
6.298924800000000346e+01 2.241610449476371911e-183
6.318299400000000077e+01 4.122586563098820761e-181
6.337733599999999967e+01 7.419389384007672751e-179
6.357227499999999765e+01 1.306218566066174282e-176
6.376781499999999880e+01 2.249089768199012555e-174
6.396395499999999856e+01 3.785964654911748409e-172
6.416069899999999393e+01 6.228976712687034717e-170
6.435804899999999407e+01 1.001370267811583532e-167
6.455600499999999897e+01 1.572369798394817416e-165
6.475457000000000107e+01 2.410867300830107425e-163
6.495374599999999532e+01 3.608400498064906763e-161
6.515353399999999340e+01 5.270249919698185899e-159
6.535393700000000194e+01 7.509232347143000707e-157
6.555495700000000170e+01 1.043442171531394494e-154
6.575659400000000687e+01 1.413475037205437477e-152
6.595885199999999315e+01 1.866098174290364150e-150
6.616173200000000065e+01 2.400237009060267529e-148
6.636523699999999337e+01 3.006861630323372148e-146
6.656936699999999973e+01 3.667302374053609487e-144
6.677412499999999795e+01 4.353293958517590527e-142
6.697951199999999972e+01 5.027704324145682128e-140
6.718553199999999492e+01 5.647721077705803589e-138
6.739218499999999779e+01 6.168202417732517508e-136
6.759947400000000073e+01 6.547637292763836684e-134
6.780740000000000123e+01 6.752881064967657213e-132
6.801596600000000592e+01 6.764382478880969669e-130
6.822517299999999807e+01 6.578658218090110272e-128
6.843502399999999852e+01 6.209690899122577297e-126
6.864552100000000223e+01 5.686808494994888281e-124
6.885666500000000667e+01 5.050858491760514316e-122
6.906845800000000679e+01 4.349105768246390746e-120
6.928090299999999502e+01 3.629282856764373192e-118
6.949400099999999725e+01 2.933973466885190141e-116
6.970775500000000591e+01 2.296948204723049324e-114
6.992216600000000426e+01 1.740731962026038617e-112
7.013723600000000147e+01 1.276532876481805248e-110
7.035296900000000164e+01 9.055261064679055859e-109
7.056936399999999310e+01 6.210749686738244471e-107
7.078642600000000584e+01 4.117335293468592894e-105
7.100415499999999724e+01 2.637114400945695724e-103
7.122255300000000489e+01 1.631207954178758078e-101
7.144162400000000446e+01 9.740902414899638947e-100
7.166136799999999596e+01 5.613147650732314167e-98
7.188178800000000024e+01 3.120053758629069069e-96
7.210288599999999803e+01 1.672196982107865412e-94
7.232466499999999598e+01 8.637941571397109883e-93
7.254712499999999409e+01 4.298666776694426404e-91
7.277026999999999646e+01 2.060110625515985654e-89
7.299410100000000057e+01 9.503613810921235751e-88
7.321862000000000137e+01 4.218353931527961461e-86
7.344383000000000550e+01 1.800833512274125043e-84
7.366973299999999369e+01 7.390806891249618840e-83
7.389633100000000354e+01 2.914794281079591178e-81
7.412362500000000409e+01 1.104138197884198076e-79
7.435161899999999946e+01 4.015683766957154571e-78
7.458031400000000133e+01 1.401570286529375213e-76
7.480971300000000213e+01 4.692458973355434623e-75
7.503981699999999933e+01 1.506303196583762946e-73
7.527062800000000209e+01 4.633957624189328176e-72
7.550215000000000032e+01 1.365626832776197503e-70
7.573438400000000570e+01 3.853399824451056088e-69
7.596733199999999897e+01 1.040602606353887784e-67
7.620099700000000098e+01 2.688164405763351427e-66
7.643537999999999499e+01 6.639638474929387099e-65
7.667048499999999933e+01 1.567308996924776997e-63
7.690631199999999978e+01 3.533989447872446792e-62
7.714286500000000046e+01 7.608110212778696392e-61
7.738014599999999632e+01 1.563062970783681135e-59
7.761815599999999904e+01 3.062983118880676188e-58
7.785689800000000105e+01 5.722304177457395429e-57
7.809637499999999477e+01 1.018692953465057442e-55
7.833658900000000358e+01 1.727199459465841496e-54
7.857754099999999653e+01 2.787679330114498889e-53
7.881923399999999447e+01 4.280821820764735338e-52
7.906167100000000403e+01 6.251387440688778432e-51
7.930485299999999427e+01 8.676813187353022127e-50
7.954878399999999772e+01 1.144091494457913190e-48
7.979346499999999764e+01 1.432334113280968585e-47
8.003889800000000321e+01 1.701690372106901173e-46
8.028508600000000683e+01 1.917527343402187238e-45
8.053203200000000095e+01 2.048318904765452502e-44
8.077973699999999724e+01 2.073044805792500980e-43
8.102820400000000234e+01 1.986742804302913337e-42
8.127743499999999699e+01 1.802010644451916111e-41
8.152743300000000204e+01 1.546032973282724096e-40
8.177819999999999823e+01 1.253958502821328148e-39
8.202973799999999471e+01 9.609621109289863348e-39
8.228204999999999814e+01 6.954172057888371470e-38
8.253513800000000344e+01 4.749552695785895076e-37
8.278900400000000559e+01 3.059697438670007409e-36
8.304365099999999700e+01 1.858123101307990104e-35
8.329908199999999852e+01 1.063139670496865123e-34
8.355529799999999341e+01 5.727536857133176506e-34
8.381230200000000252e+01 2.903709746015077143e-33
8.407009700000000407e+01 1.384490946123007802e-32
8.432868399999999554e+01 6.204623456478689659e-32
8.458806699999999523e+01 2.611991161537452169e-31
8.484824799999999811e+01 1.032272619252209969e-30
8.510922999999999661e+01 3.827537080494563783e-30
8.537101300000000492e+01 1.330682165042412958e-29
8.563360299999999370e+01 4.335082577493536854e-29
8.589699899999999388e+01 1.322545572983079187e-28
8.616120600000000707e+01 3.776120876899723272e-28
8.642622599999999977e+01 1.008386523848582236e-27
8.669206099999999537e+01 2.516959536710906418e-27
8.695871300000000303e+01 5.868320902821193569e-27
8.722618599999999844e+01 1.277205780281935718e-26
8.749448099999999329e+01 2.593177690517240657e-26
8.776360200000000589e+01 4.908452670209141906e-26
8.803355000000000530e+01 8.655837593647898558e-26
8.830432899999999563e+01 1.421143171060821426e-25
8.857594000000000278e+01 2.170892180399651858e-25
8.884838700000000244e+01 3.083315308702867425e-25
8.912167200000000378e+01 4.068936365756470379e-25
8.939579799999999921e+01 4.985739011640191378e-25
8.967076699999999789e+01 5.668443039102816277e-25
8.994658099999999479e+01 5.975602162755345184e-25
9.022324399999999400e+01 5.836858512297167649e-25
9.050075800000000470e+01 5.278977272761162840e-25
9.077912600000000509e+01 4.417584290007645332e-25
9.105834900000000687e+01 3.418016339116863400e-25
9.133843199999999740e+01 2.443451425798032239e-25
9.161937600000000259e+01 1.612720255970135286e-25
9.190118400000000065e+01 9.820248818356792488e-26
9.218385899999999822e+01 5.512822238074889113e-26
9.246740400000000193e+01 2.850959234848970156e-26
9.275181999999999505e+01 1.357222191437860529e-26
9.303711199999999337e+01 5.943256429514762021e-27
9.332327999999999690e+01 2.392136440215773145e-27
9.361033000000000470e+01 8.842994754652825317e-28
9.389826200000000256e+01 3.000094045142715175e-28
9.418707899999999711e+01 9.333749070222810083e-29
9.447678600000000415e+01 2.660849931761916136e-29
9.476738299999999526e+01 6.945311297967930336e-30
9.505887400000000298e+01 1.658533965639647052e-30
9.535126099999999383e+01 3.620546860270406497e-31
9.564454800000000034e+01 7.219215256079762437e-32
9.593873700000000326e+01 1.313780345429822772e-32
9.623383099999999502e+01 2.180311907866487342e-33
9.652983299999999645e+01 3.297016606403991464e-34
9.682674500000000251e+01 4.539146280034426438e-35
9.712457000000000562e+01 5.684816497867084009e-36
9.742331199999999569e+01 6.471139795034139304e-37
9.772297199999999862e+01 6.689703949217464662e-38
9.802355400000000429e+01 6.275126061864051009e-39
9.832505999999999347e+01 5.336532305328395040e-40
9.862749399999999866e+01 4.110919786410127507e-41
9.893085800000000063e+01 2.866082001182746040e-42
9.923515600000000347e+01 1.806859345002620027e-43
9.954038900000000467e+01 1.029133616372172468e-44
9.984656099999999412e+01 5.291050759399392442e-46
1.001536700000000053e+02 2.453404076818096461e-47
1.004617300000000029e+02 1.024978370391405579e-48
1.007707400000000035e+02 3.854799205732583842e-50
1.010806999999999931e+02 1.303910518989043339e-51
1.013916100000000000e+02 3.963411228050057609e-53
1.017034699999999958e+02 1.081635604660577606e-54
1.020163000000000011e+02 2.647237664861653066e-56
1.023300799999999953e+02 5.806531086907977958e-58
1.026448400000000021e+02 1.139985470209671099e-59
1.029605600000000010e+02 2.001941098002762824e-61
1.032772499999999951e+02 3.141377570466952208e-63
1.035949200000000019e+02 4.399938151989223706e-65
1.039135600000000039e+02 5.496489616080389074e-67
1.042331800000000044e+02 6.117474227643415740e-69
1.045537900000000064e+02 6.059481670931850353e-71
1.048753800000000069e+02 5.337359523422225265e-73
1.051979599999999948e+02 4.176076781558730027e-75
1.055215400000000017e+02 2.899199074927347005e-77
1.058461099999999959e+02 1.784441754117523170e-79
1.061716799999999949e+02 9.726410887212089351e-82
1.064982399999999956e+02 4.691116462088021634e-84
1.068258199999999931e+02 1.999091853793832481e-86
1.071543999999999954e+02 7.522044225491337872e-89
1.074839900000000057e+02 2.496212655646863542e-91
1.078145999999999987e+02 7.297242262256067736e-94
1.081462199999999996e+02 1.877616449200138851e-96
1.084788599999999974e+02 4.247264376868276722e-99
1.088125299999999953e+02 8.436110220203532321e-102
1.091472200000000043e+02 1.470080483874736687e-104
1.094829399999999993e+02 2.244794031630754843e-107
1.098196899999999943e+02 3.000529353717319048e-110
1.101574800000000067e+02 3.506435085392630016e-113
1.104963099999999940e+02 3.578677512707820519e-116
1.108361799999999988e+02 3.186464239276281067e-119
1.111770999999999958e+02 2.472138296755647196e-122
1.115190599999999961e+02 1.669708942819274191e-125
1.118620800000000060e+02 9.803018770788334706e-129
1.122061499999999938e+02 4.998649155393231087e-132
1.125512800000000055e+02 2.210805830032027195e-135
1.128974699999999984e+02 8.471825990886202036e-139
1.132447300000000041e+02 2.809007341692620093e-142
1.135930599999999941e+02 8.049965762993764916e-146
1.139424499999999938e+02 1.992135537794748122e-149
1.142929199999999952e+02 4.250440004021723607e-153
1.146444699999999983e+02 7.809907755151112016e-157
1.149971000000000032e+02 1.234412337922723330e-160
1.153508199999999988e+02 1.675987020787877193e-164
1.157056199999999961e+02 1.952928759670868956e-168
1.160615099999999984e+02 1.950271508423471887e-172
1.164184999999999945e+02 1.666773272130231879e-176
1.167765899999999988e+02 1.217640619569212104e-180
1.171357799999999969e+02 7.594683345966611714e-185
1.174960700000000031e+02 4.039553622833329243e-189
1.178574700000000064e+02 1.829586326939102581e-193
1.182199800000000067e+02 7.047670633747294213e-198
1.185836099999999931e+02 2.305489023838542775e-202
1.189483599999999939e+02 6.396975163990233115e-207
1.193142299999999949e+02 1.503654860797514743e-211
1.196812199999999962e+02 2.990540336309225310e-216
1.200493400000000008e+02 5.024734802499545926e-221
1.204185999999999979e+02 7.121386073349578201e-226
1.207889899999999983e+02 8.505289079428624938e-231
1.211605200000000053e+02 8.546851371160116309e-236
1.215331900000000047e+02 7.217119893199736157e-241
1.219070099999999996e+02 5.112935236257000063e-246
1.222819800000000043e+02 3.035045221351952745e-251
1.226581000000000046e+02 1.507602053520087008e-256
1.230353800000000035e+02 6.256449397402847295e-262
1.234138200000000012e+02 2.166300071733657057e-267
1.237934199999999976e+02 6.250097616216194668e-273
1.241741899999999958e+02 1.500066015302192625e-278
1.245561299999999960e+02 2.990948212054205487e-284
1.249392500000000013e+02 4.945935014786264988e-290
1.253235499999999973e+02 6.773917450089383131e-296
1.257090199999999953e+02 7.676223903764319906e-302
1.260956900000000047e+02 7.179822757441044042e-308
1.264835400000000050e+02 5.539244266207508171e-314
1.268725900000000024e+02 3.517747398389675395e-320
1.272628299999999939e+02 0.000000000000000000e+00
1.276542699999999968e+02 0.000000000000000000e+00
1.280469200000000001e+02 0.000000000000000000e+00
1.284407699999999863e+02 0.000000000000000000e+00
1.288358399999999904e+02 0.000000000000000000e+00
1.292321200000000090e+02 0.000000000000000000e+00
1.296296199999999885e+02 0.000000000000000000e+00
1.300283399999999858e+02 0.000000000000000000e+00
1.304282900000000041e+02 0.000000000000000000e+00
1.308294699999999864e+02 0.000000000000000000e+00
1.312318799999999896e+02 0.000000000000000000e+00
1.316355299999999886e+02 0.000000000000000000e+00
1.320404200000000117e+02 0.000000000000000000e+00
1.324465600000000052e+02 0.000000000000000000e+00
1.328539499999999975e+02 0.000000000000000000e+00
1.332625899999999888e+02 0.000000000000000000e+00
1.336724800000000073e+02 0.000000000000000000e+00
1.340836400000000026e+02 0.000000000000000000e+00
1.344960599999999999e+02 0.000000000000000000e+00
1.349097500000000025e+02 0.000000000000000000e+00
1.353247200000000134e+02 0.000000000000000000e+00
1.357409600000000012e+02 0.000000000000000000e+00
1.361584799999999973e+02 0.000000000000000000e+00
1.365772800000000018e+02 0.000000000000000000e+00
1.369973699999999894e+02 0.000000000000000000e+00
1.374187599999999918e+02 0.000000000000000000e+00
1.378414400000000057e+02 0.000000000000000000e+00
1.382654200000000060e+02 0.000000000000000000e+00
1.386906999999999925e+02 0.000000000000000000e+00
1.391173000000000002e+02 0.000000000000000000e+00
1.395451999999999941e+02 0.000000000000000000e+00
1.399744200000000092e+02 0.000000000000000000e+00
1.404049599999999884e+02 0.000000000000000000e+00
1.408368299999999920e+02 0.000000000000000000e+00
1.412700199999999882e+02 0.000000000000000000e+00
1.417045500000000118e+02 0.000000000000000000e+00
1.421404100000000028e+02 0.000000000000000000e+00
1.425776199999999960e+02 0.000000000000000000e+00
1.430161699999999882e+02 0.000000000000000000e+00
1.434560600000000079e+02 0.000000000000000000e+00
1.438973100000000045e+02 0.000000000000000000e+00
1.443399200000000064e+02 0.000000000000000000e+00
1.447838900000000137e+02 0.000000000000000000e+00
1.452292199999999980e+02 0.000000000000000000e+00
1.456759299999999939e+02 0.000000000000000000e+00
1.461240099999999984e+02 0.000000000000000000e+00
1.465734600000000114e+02 0.000000000000000000e+00
1.470243000000000109e+02 0.000000000000000000e+00
1.474765299999999968e+02 0.000000000000000000e+00
1.479301499999999976e+02 0.000000000000000000e+00
1.483851600000000133e+02 0.000000000000000000e+00
1.488415699999999902e+02 0.000000000000000000e+00
1.492993899999999883e+02 0.000000000000000000e+00
1.497586100000000044e+02 0.000000000000000000e+00
1.502192499999999882e+02 0.000000000000000000e+00
1.506812999999999931e+02 0.000000000000000000e+00
1.511447699999999941e+02 0.000000000000000000e+00
1.516096699999999942e+02 0.000000000000000000e+00
1.520759999999999934e+02 0.000000000000000000e+00
1.525437699999999950e+02 0.000000000000000000e+00
1.530129699999999957e+02 0.000000000000000000e+00
1.534836200000000019e+02 0.000000000000000000e+00
1.539557100000000105e+02 0.000000000000000000e+00
1.544292599999999993e+02 0.000000000000000000e+00
1.549042599999999936e+02 0.000000000000000000e+00
1.553807199999999966e+02 0.000000000000000000e+00
1.558586500000000115e+02 0.000000000000000000e+00
1.563380500000000097e+02 0.000000000000000000e+00
1.568189199999999914e+02 0.000000000000000000e+00
1.573012799999999913e+02 0.000000000000000000e+00
1.577851100000000031e+02 0.000000000000000000e+00
1.582704400000000078e+02 0.000000000000000000e+00
1.587572499999999991e+02 0.000000000000000000e+00
1.592455699999999865e+02 0.000000000000000000e+00
1.597353899999999953e+02 0.000000000000000000e+00
1.602267099999999971e+02 0.000000000000000000e+00
1.607195399999999950e+02 0.000000000000000000e+00
1.612138899999999921e+02 0.000000000000000000e+00
1.617097599999999886e+02 0.000000000000000000e+00
1.622071599999999876e+02 0.000000000000000000e+00
1.627060899999999890e+02 0.000000000000000000e+00
1.632065499999999929e+02 0.000000000000000000e+00
1.637085500000000025e+02 0.000000000000000000e+00
1.642120899999999892e+02 0.000000000000000000e+00
1.647171899999999880e+02 0.000000000000000000e+00
1.652238299999999924e+02 0.000000000000000000e+00
1.657320400000000120e+02 0.000000000000000000e+00
1.662418099999999868e+02 0.000000000000000000e+00
1.667531400000000019e+02 0.000000000000000000e+00
1.672660500000000070e+02 0.000000000000000000e+00
1.677805400000000020e+02 0.000000000000000000e+00
1.682966099999999869e+02 0.000000000000000000e+00
1.688142599999999902e+02 0.000000000000000000e+00
1.693335099999999898e+02 0.000000000000000000e+00
1.698543600000000140e+02 0.000000000000000000e+00
1.703768100000000061e+02 0.000000000000000000e+00
1.709008599999999944e+02 0.000000000000000000e+00
1.714265300000000138e+02 0.000000000000000000e+00
1.719538100000000043e+02 0.000000000000000000e+00
1.724827200000000005e+02 0.000000000000000000e+00
1.730132499999999993e+02 0.000000000000000000e+00
1.735454100000000039e+02 0.000000000000000000e+00
1.740792099999999891e+02 0.000000000000000000e+00
1.746146599999999864e+02 0.000000000000000000e+00
1.751517499999999927e+02 0.000000000000000000e+00
1.756904900000000112e+02 0.000000000000000000e+00
1.762308899999999880e+02 0.000000000000000000e+00
1.767729500000000087e+02 0.000000000000000000e+00
1.773166799999999910e+02 0.000000000000000000e+00
1.778620799999999917e+02 0.000000000000000000e+00
1.784091600000000142e+02 0.000000000000000000e+00
1.789579200000000014e+02 0.000000000000000000e+00
1.795083700000000135e+02 0.000000000000000000e+00
1.800605099999999936e+02 0.000000000000000000e+00
1.806143500000000017e+02 0.000000000000000000e+00
1.811698900000000094e+02 0.000000000000000000e+00
1.817271499999999946e+02 0.000000000000000000e+00
1.822861100000000079e+02 0.000000000000000000e+00
1.828468000000000018e+02 0.000000000000000000e+00
1.834092100000000016e+02 0.000000000000000000e+00
1.839733500000000106e+02 0.000000000000000000e+00
1.845392300000000034e+02 0.000000000000000000e+00
1.851068400000000054e+02 0.000000000000000000e+00
1.856762099999999975e+02 0.000000000000000000e+00
1.862473200000000020e+02 0.000000000000000000e+00
1.868201899999999966e+02 0.000000000000000000e+00
1.873948200000000099e+02 0.000000000000000000e+00
1.879712199999999882e+02 0.000000000000000000e+00
1.885493899999999883e+02 0.000000000000000000e+00
1.891293499999999881e+02 0.000000000000000000e+00
1.897110800000000097e+02 0.000000000000000000e+00
1.902946000000000026e+02 0.000000000000000000e+00
1.908799199999999985e+02 0.000000000000000000e+00
1.914670399999999972e+02 0.000000000000000000e+00
1.920559700000000021e+02 0.000000000000000000e+00
1.926467100000000130e+02 0.000000000000000000e+00
1.932392600000000016e+02 0.000000000000000000e+00
1.938336400000000026e+02 0.000000000000000000e+00
1.944298400000000129e+02 0.000000000000000000e+00
1.950278800000000103e+02 0.000000000000000000e+00
1.956277599999999950e+02 0.000000000000000000e+00
1.962294799999999952e+02 0.000000000000000000e+00
1.968330499999999859e+02 0.000000000000000000e+00
1.974384900000000016e+02 0.000000000000000000e+00
1.980457800000000077e+02 0.000000000000000000e+00
1.986549400000000105e+02 0.000000000000000000e+00
1.992659700000000100e+02 0.000000000000000000e+00
1.998788900000000126e+02 0.000000000000000000e+00
2.004936899999999866e+02 0.000000000000000000e+00
2.011103799999999922e+02 0.000000000000000000e+00
2.017289600000000007e+02 0.000000000000000000e+00
2.023494499999999903e+02 0.000000000000000000e+00
2.029718499999999892e+02 0.000000000000000000e+00
2.035961599999999976e+02 0.000000000000000000e+00
2.042223999999999933e+02 0.000000000000000000e+00
2.048505600000000015e+02 0.000000000000000000e+00
2.054806499999999971e+02 0.000000000000000000e+00
2.061126800000000117e+02 0.000000000000000000e+00
2.067466499999999883e+02 0.000000000000000000e+00
2.073825699999999870e+02 0.000000000000000000e+00
2.080204500000000110e+02 0.000000000000000000e+00
2.086602900000000034e+02 0.000000000000000000e+00
2.093020999999999958e+02 0.000000000000000000e+00
2.099458899999999915e+02 0.000000000000000000e+00
2.105916499999999871e+02 0.000000000000000000e+00
2.112393999999999892e+02 0.000000000000000000e+00
2.118891399999999976e+02 0.000000000000000000e+00
2.125408799999999871e+02 0.000000000000000000e+00
2.131946299999999894e+02 0.000000000000000000e+00
2.138503900000000044e+02 0.000000000000000000e+00
2.145081600000000037e+02 0.000000000000000000e+00
2.151679599999999937e+02 0.000000000000000000e+00
2.158297799999999995e+02 0.000000000000000000e+00
2.164936399999999992e+02 0.000000000000000000e+00
2.171595499999999959e+02 0.000000000000000000e+00
2.178274999999999864e+02 0.000000000000000000e+00
2.184975000000000023e+02 0.000000000000000000e+00
2.191695699999999931e+02 0.000000000000000000e+00
2.198437099999999873e+02 0.000000000000000000e+00
2.205199100000000101e+02 0.000000000000000000e+00
2.211982000000000141e+02 0.000000000000000000e+00
2.218785799999999995e+02 0.000000000000000000e+00
2.225610399999999913e+02 0.000000000000000000e+00
2.232456099999999992e+02 0.000000000000000000e+00
2.239322799999999916e+02 0.000000000000000000e+00
2.246210700000000031e+02 0.000000000000000000e+00
2.253119700000000023e+02 0.000000000000000000e+00
2.260049999999999955e+02 0.000000000000000000e+00
2.267001600000000110e+02 0.000000000000000000e+00
2.273974499999999921e+02 0.000000000000000000e+00
2.280968900000000019e+02 0.000000000000000000e+00
2.287984899999999868e+02 0.000000000000000000e+00
2.295022400000000005e+02 0.000000000000000000e+00
2.302081599999999924e+02 0.000000000000000000e+00
2.309162399999999877e+02 0.000000000000000000e+00
2.316265099999999961e+02 0.000000000000000000e+00
2.323389599999999859e+02 0.000000000000000000e+00
2.330535999999999888e+02 0.000000000000000000e+00
2.337704400000000078e+02 0.000000000000000000e+00
2.344894899999999893e+02 0.000000000000000000e+00
2.352107399999999870e+02 0.000000000000000000e+00
2.359342200000000105e+02 0.000000000000000000e+00
2.366599199999999996e+02 0.000000000000000000e+00
2.373878499999999860e+02 0.000000000000000000e+00
2.381180200000000013e+02 0.000000000000000000e+00
2.388504399999999919e+02 0.000000000000000000e+00
2.395851099999999860e+02 0.000000000000000000e+00
2.403220399999999870e+02 0.000000000000000000e+00
2.410612299999999948e+02 0.000000000000000000e+00
2.418026999999999873e+02 0.000000000000000000e+00
2.425464599999999962e+02 0.000000000000000000e+00
2.432924899999999866e+02 0.000000000000000000e+00
2.440408299999999997e+02 0.000000000000000000e+00
2.447914600000000007e+02 0.000000000000000000e+00
2.455444099999999992e+02 0.000000000000000000e+00
2.462996699999999919e+02 0.000000000000000000e+00
2.470572500000000105e+02 0.000000000000000000e+00
2.478171600000000012e+02 0.000000000000000000e+00
2.485794099999999958e+02 0.000000000000000000e+00
2.493440099999999973e+02 0.000000000000000000e+00
2.501109500000000025e+02 0.000000000000000000e+00
2.508802599999999927e+02 0.000000000000000000e+00
2.516519299999999930e+02 0.000000000000000000e+00
2.524259800000000098e+02 0.000000000000000000e+00
2.532024000000000115e+02 0.000000000000000000e+00
2.539812200000000075e+02 0.000000000000000000e+00
2.547624299999999948e+02 0.000000000000000000e+00
2.555460400000000050e+02 0.000000000000000000e+00
2.563320600000000127e+02 0.000000000000000000e+00
2.571204999999999927e+02 0.000000000000000000e+00
2.579113699999999767e+02 0.000000000000000000e+00
2.587046700000000214e+02 0.000000000000000000e+00
2.595004099999999880e+02 0.000000000000000000e+00
2.602985899999999901e+02 0.000000000000000000e+00
2.610992400000000089e+02 0.000000000000000000e+00
2.619023399999999810e+02 0.000000000000000000e+00
2.627079200000000014e+02 0.000000000000000000e+00
2.635159699999999816e+02 0.000000000000000000e+00
2.643265000000000100e+02 0.000000000000000000e+00
2.651395400000000109e+02 0.000000000000000000e+00
2.659550699999999779e+02 0.000000000000000000e+00
2.667731099999999742e+02 0.000000000000000000e+00
2.675936599999999999e+02 0.000000000000000000e+00
2.684167400000000043e+02 0.000000000000000000e+00
2.692423600000000192e+02 0.000000000000000000e+00
2.700705100000000130e+02 0.000000000000000000e+00
2.709012099999999919e+02 0.000000000000000000e+00
2.717344600000000128e+02 0.000000000000000000e+00
2.725702800000000252e+02 0.000000000000000000e+00
2.734086599999999976e+02 0.000000000000000000e+00
2.742496300000000247e+02 0.000000000000000000e+00
2.750931800000000180e+02 0.000000000000000000e+00
2.759393299999999840e+02 0.000000000000000000e+00
2.767880799999999795e+02 0.000000000000000000e+00
2.776394399999999791e+02 0.000000000000000000e+00
2.784934200000000146e+02 0.000000000000000000e+00
2.793500300000000038e+02 0.000000000000000000e+00
2.802092700000000036e+02 0.000000000000000000e+00
2.810711499999999887e+02 0.000000000000000000e+00
2.819356900000000223e+02 0.000000000000000000e+00
2.828028800000000160e+02 0.000000000000000000e+00
2.836727399999999761e+02 0.000000000000000000e+00
2.845452799999999911e+02 0.000000000000000000e+00
2.854205000000000041e+02 0.000000000000000000e+00
2.862984099999999899e+02 0.000000000000000000e+00
2.871790300000000116e+02 0.000000000000000000e+00
2.880623499999999808e+02 0.000000000000000000e+00
2.889483900000000176e+02 0.000000000000000000e+00
2.898371500000000083e+02 0.000000000000000000e+00
2.907286500000000160e+02 0.000000000000000000e+00
2.916228899999999840e+02 0.000000000000000000e+00
2.925198800000000006e+02 0.000000000000000000e+00
2.934196299999999837e+02 0.000000000000000000e+00
2.943221500000000219e+02 0.000000000000000000e+00
2.952274400000000014e+02 0.000000000000000000e+00
2.961355199999999854e+02 0.000000000000000000e+00
2.970463899999999740e+02 0.000000000000000000e+00
2.979600599999999986e+02 0.000000000000000000e+00
2.988765399999999772e+02 0.000000000000000000e+00
2.997958399999999983e+02 0.000000000000000000e+00
3.007179699999999798e+02 0.000000000000000000e+00
3.016429400000000101e+02 0.000000000000000000e+00
3.025707499999999754e+02 0.000000000000000000e+00
3.035014199999999960e+02 0.000000000000000000e+00
3.044349399999999832e+02 0.000000000000000000e+00
3.053713399999999751e+02 0.000000000000000000e+00
3.063106199999999717e+02 0.000000000000000000e+00
3.072527900000000045e+02 0.000000000000000000e+00
3.081978500000000167e+02 0.000000000000000000e+00
3.091458299999999895e+02 0.000000000000000000e+00
3.100967200000000048e+02 0.000000000000000000e+00
3.110505299999999806e+02 0.000000000000000000e+00
3.120072799999999802e+02 0.000000000000000000e+00
3.129669700000000034e+02 0.000000000000000000e+00
3.139296100000000251e+02 0.000000000000000000e+00
3.148952100000000200e+02 0.000000000000000000e+00
3.158637800000000198e+02 0.000000000000000000e+00
3.168353399999999738e+02 0.000000000000000000e+00
3.178098800000000210e+02 0.000000000000000000e+00
3.187874100000000226e+02 0.000000000000000000e+00
3.197679600000000164e+02 0.000000000000000000e+00
3.207515200000000277e+02 0.000000000000000000e+00
3.217381100000000060e+02 0.000000000000000000e+00
3.227277300000000082e+02 0.000000000000000000e+00
3.237203900000000090e+02 0.000000000000000000e+00
3.247161100000000147e+02 0.000000000000000000e+00
3.257148900000000253e+02 0.000000000000000000e+00
3.267167400000000157e+02 0.000000000000000000e+00
3.277216799999999921e+02 0.000000000000000000e+00
3.287296999999999798e+02 0.000000000000000000e+00
3.297408300000000168e+02 0.000000000000000000e+00
3.307550600000000145e+02 0.000000000000000000e+00
3.317724200000000110e+02 0.000000000000000000e+00
3.327928999999999746e+02 0.000000000000000000e+00
3.338165300000000002e+02 0.000000000000000000e+00
3.348432999999999993e+02 0.000000000000000000e+00
3.358732299999999782e+02 0.000000000000000000e+00
3.369063300000000254e+02 0.000000000000000000e+00
3.379426100000000019e+02 0.000000000000000000e+00
3.389820700000000215e+02 0.000000000000000000e+00
3.400247299999999768e+02 0.000000000000000000e+00
3.410706000000000131e+02 0.000000000000000000e+00
3.421196800000000167e+02 0.000000000000000000e+00
3.431719899999999939e+02 0.000000000000000000e+00
3.442275399999999763e+02 0.000000000000000000e+00
3.452863399999999956e+02 0.000000000000000000e+00
3.463483899999999949e+02 0.000000000000000000e+00
3.474137099999999805e+02 0.000000000000000000e+00
3.484823000000000093e+02 0.000000000000000000e+00
3.495541799999999739e+02 0.000000000000000000e+00
3.506293600000000197e+02 0.000000000000000000e+00
3.517078500000000076e+02 0.000000000000000000e+00
3.527896499999999946e+02 0.000000000000000000e+00
3.538747799999999870e+02 0.000000000000000000e+00
3.549632500000000164e+02 0.000000000000000000e+00
3.560550700000000006e+02 0.000000000000000000e+00
3.571502399999999966e+02 0.000000000000000000e+00
3.582487899999999854e+02 0.000000000000000000e+00
3.593507099999999923e+02 0.000000000000000000e+00
3.604560200000000236e+02 0.000000000000000000e+00
3.615647299999999973e+02 0.000000000000000000e+00
3.626768500000000017e+02 0.000000000000000000e+00
3.637923999999999864e+02 0.000000000000000000e+00
3.649113699999999767e+02 0.000000000000000000e+00
3.660337900000000104e+02 0.000000000000000000e+00
3.671596499999999992e+02 0.000000000000000000e+00
3.682889799999999809e+02 0.000000000000000000e+00
3.694217899999999872e+02 0.000000000000000000e+00
3.705580800000000181e+02 0.000000000000000000e+00
3.716978599999999915e+02 0.000000000000000000e+00
3.728411500000000274e+02 0.000000000000000000e+00
3.739879599999999868e+02 0.000000000000000000e+00
3.751382899999999836e+02 0.000000000000000000e+00
3.762921600000000240e+02 0.000000000000000000e+00
3.774495900000000006e+02 0.000000000000000000e+00
3.786105699999999956e+02 0.000000000000000000e+00
3.797751200000000154e+02 0.000000000000000000e+00
3.809432499999999777e+02 0.000000000000000000e+00
3.821149800000000027e+02 0.000000000000000000e+00
3.832903099999999768e+02 0.000000000000000000e+00
3.844692600000000198e+02 0.000000000000000000e+00
3.856518300000000181e+02 0.000000000000000000e+00
3.868380399999999781e+02 0.000000000000000000e+00
3.880278999999999883e+02 0.000000000000000000e+00
3.892214200000000233e+02 0.000000000000000000e+00
3.904186100000000010e+02 0.000000000000000000e+00
3.916194800000000100e+02 0.000000000000000000e+00
3.928240499999999997e+02 0.000000000000000000e+00
3.940323200000000270e+02 0.000000000000000000e+00
3.952443099999999845e+02 0.000000000000000000e+00
3.964600199999999859e+02 0.000000000000000000e+00
3.976794800000000123e+02 0.000000000000000000e+00
3.989026799999999753e+02 0.000000000000000000e+00
4.001296500000000265e+02 0.000000000000000000e+00
4.013603899999999953e+02 0.000000000000000000e+00
4.025949200000000019e+02 0.000000000000000000e+00
4.038332399999999893e+02 0.000000000000000000e+00
4.050753799999999956e+02 0.000000000000000000e+00
4.063213299999999890e+02 0.000000000000000000e+00
4.075711200000000076e+02 0.000000000000000000e+00
4.088247499999999945e+02 0.000000000000000000e+00
4.100822400000000130e+02 0.000000000000000000e+00
4.113435900000000061e+02 0.000000000000000000e+00
4.126088300000000118e+02 0.000000000000000000e+00
4.138779499999999985e+02 0.000000000000000000e+00
4.151509800000000041e+02 0.000000000000000000e+00
4.164279300000000035e+02 0.000000000000000000e+00
4.177087999999999965e+02 0.000000000000000000e+00
4.189936099999999897e+02 0.000000000000000000e+00
4.202823799999999892e+02 0.000000000000000000e+00
4.215751099999999951e+02 0.000000000000000000e+00
4.228718099999999822e+02 0.000000000000000000e+00
4.241725099999999884e+02 0.000000000000000000e+00
4.254771999999999821e+02 0.000000000000000000e+00
4.267859100000000012e+02 0.000000000000000000e+00
4.280986399999999890e+02 0.000000000000000000e+00
4.294154100000000085e+02 0.000000000000000000e+00
4.307362299999999777e+02 0.000000000000000000e+00
4.320611099999999851e+02 0.000000000000000000e+00
4.333900699999999802e+02 0.000000000000000000e+00
4.347231199999999944e+02 0.000000000000000000e+00
4.360602700000000027e+02 0.000000000000000000e+00
4.374015299999999797e+02 0.000000000000000000e+00
4.387469100000000140e+02 0.000000000000000000e+00
4.400964299999999980e+02 0.000000000000000000e+00
4.414501099999999951e+02 0.000000000000000000e+00
4.428079500000000053e+02 0.000000000000000000e+00
4.441699600000000032e+02 0.000000000000000000e+00
4.455361599999999953e+02 0.000000000000000000e+00
4.469065699999999879e+02 0.000000000000000000e+00
4.482811899999999810e+02 0.000000000000000000e+00
4.496600399999999809e+02 0.000000000000000000e+00
4.510431300000000192e+02 0.000000000000000000e+00
4.524304700000000139e+02 0.000000000000000000e+00
4.538220900000000029e+02 0.000000000000000000e+00
4.552179800000000114e+02 0.000000000000000000e+00
4.566181599999999889e+02 0.000000000000000000e+00
4.580226599999999735e+02 0.000000000000000000e+00
4.594314699999999903e+02 0.000000000000000000e+00
4.608446200000000204e+02 0.000000000000000000e+00
4.622621100000000069e+02 0.000000000000000000e+00
4.636839600000000132e+02 0.000000000000000000e+00
4.651101899999999887e+02 0.000000000000000000e+00
4.665407999999999902e+02 0.000000000000000000e+00
4.679758100000000240e+02 0.000000000000000000e+00
4.694152399999999830e+02 0.000000000000000000e+00
4.708591000000000122e+02 0.000000000000000000e+00
4.723073899999999981e+02 0.000000000000000000e+00
4.737601399999999785e+02 0.000000000000000000e+00
4.752173599999999851e+02 0.000000000000000000e+00
4.766790599999999927e+02 0.000000000000000000e+00
4.781452600000000075e+02 0.000000000000000000e+00
4.796159700000000043e+02 0.000000000000000000e+00
4.810912000000000148e+02 0.000000000000000000e+00
4.825709600000000137e+02 0.000000000000000000e+00
4.840552799999999820e+02 0.000000000000000000e+00
4.855441700000000083e+02 0.000000000000000000e+00
4.870376299999999787e+02 0.000000000000000000e+00
4.885356899999999882e+02 0.000000000000000000e+00
4.900383600000000115e+02 0.000000000000000000e+00
4.915456500000000233e+02 0.000000000000000000e+00
4.930575699999999983e+02 0.000000000000000000e+00
4.945741499999999746e+02 0.000000000000000000e+00
4.960953900000000090e+02 0.000000000000000000e+00
4.976213099999999940e+02 0.000000000000000000e+00
4.991519200000000183e+02 0.000000000000000000e+00
5.006872399999999743e+02 0.000000000000000000e+00
5.022272800000000075e+02 0.000000000000000000e+00
5.037720600000000104e+02 0.000000000000000000e+00
5.053215900000000147e+02 0.000000000000000000e+00
5.068758900000000267e+02 0.000000000000000000e+00
5.084349700000000212e+02 0.000000000000000000e+00
5.099988399999999729e+02 0.000000000000000000e+00
5.115675299999999766e+02 0.000000000000000000e+00
5.131410300000000007e+02 0.000000000000000000e+00
5.147193800000000010e+02 0.000000000000000000e+00
5.163025900000000092e+02 0.000000000000000000e+00
5.178906600000000253e+02 0.000000000000000000e+00
5.194836199999999735e+02 0.000000000000000000e+00
5.210814800000000560e+02 0.000000000000000000e+00
5.226842500000000200e+02 0.000000000000000000e+00
5.242919500000000426e+02 0.000000000000000000e+00
5.259045999999999594e+02 0.000000000000000000e+00
5.275222099999999728e+02 0.000000000000000000e+00
5.291447899999999436e+02 0.000000000000000000e+00
5.307723600000000488e+02 0.000000000000000000e+00
5.324049499999999853e+02 0.000000000000000000e+00
5.340425500000000056e+02 0.000000000000000000e+00
5.356851900000000342e+02 0.000000000000000000e+00
5.373328800000000456e+02 0.000000000000000000e+00
5.389856399999999894e+02 0.000000000000000000e+00
5.406434799999999541e+02 0.000000000000000000e+00
5.423064200000000028e+02 0.000000000000000000e+00
5.439744799999999714e+02 0.000000000000000000e+00
5.456476699999999482e+02 0.000000000000000000e+00
5.473260000000000218e+02 0.000000000000000000e+00
5.490095000000000027e+02 0.000000000000000000e+00
5.506981799999999794e+02 0.000000000000000000e+00
5.523920500000000402e+02 0.000000000000000000e+00
5.540911200000000463e+02 0.000000000000000000e+00
5.557954300000000103e+02 0.000000000000000000e+00
5.575049800000000459e+02 0.000000000000000000e+00
5.592197800000000143e+02 0.000000000000000000e+00
5.609398599999999533e+02 0.000000000000000000e+00
5.626652400000000398e+02 0.000000000000000000e+00
5.643959099999999580e+02 0.000000000000000000e+00
5.661319200000000365e+02 0.000000000000000000e+00
5.678732599999999593e+02 0.000000000000000000e+00
5.696199500000000171e+02 0.000000000000000000e+00
5.713720200000000204e+02 0.000000000000000000e+00
5.731294799999999441e+02 0.000000000000000000e+00
5.748923499999999649e+02 0.000000000000000000e+00
5.766606399999999439e+02 0.000000000000000000e+00
5.784343599999999697e+02 0.000000000000000000e+00
5.802135399999999663e+02 0.000000000000000000e+00
5.819981999999999971e+02 0.000000000000000000e+00
5.837883399999999483e+02 0.000000000000000000e+00
5.855839899999999716e+02 0.000000000000000000e+00
5.873851700000000164e+02 0.000000000000000000e+00
5.891918799999999692e+02 0.000000000000000000e+00
5.910041499999999814e+02 0.000000000000000000e+00
5.928219900000000280e+02 0.000000000000000000e+00
5.946454300000000330e+02 0.000000000000000000e+00
5.964744799999999714e+02 0.000000000000000000e+00
5.983091500000000451e+02 0.000000000000000000e+00
6.001494599999999764e+02 0.000000000000000000e+00
6.019954300000000558e+02 0.000000000000000000e+00
6.038470899999999801e+02 0.000000000000000000e+00
6.057044300000000021e+02 0.000000000000000000e+00
6.075674999999999955e+02 0.000000000000000000e+00
6.094362899999999854e+02 0.000000000000000000e+00
6.113108300000000099e+02 0.000000000000000000e+00
6.131911300000000438e+02 0.000000000000000000e+00
6.150772200000000112e+02 0.000000000000000000e+00
6.169691100000000006e+02 0.000000000000000000e+00
6.188668199999999615e+02 0.000000000000000000e+00
6.207703699999999571e+02 0.000000000000000000e+00
6.226797699999999622e+02 0.000000000000000000e+00
6.245950400000000400e+02 0.000000000000000000e+00
6.265162100000000009e+02 0.000000000000000000e+00
6.284432799999999588e+02 0.000000000000000000e+00
6.303762900000000400e+02 0.000000000000000000e+00
6.323152300000000423e+02 0.000000000000000000e+00
6.342601399999999785e+02 0.000000000000000000e+00
6.362110400000000254e+02 0.000000000000000000e+00
6.381679299999999557e+02 0.000000000000000000e+00
6.401308500000000095e+02 0.000000000000000000e+00
6.420997999999999593e+02 0.000000000000000000e+00
6.440748099999999567e+02 0.000000000000000000e+00
6.460558899999999767e+02 0.000000000000000000e+00
6.480430699999999433e+02 0.000000000000000000e+00
6.500363499999999704e+02 0.000000000000000000e+00
6.520357699999999568e+02 0.000000000000000000e+00
6.540413399999999911e+02 0.000000000000000000e+00
6.560530800000000227e+02 0.000000000000000000e+00
6.580710100000000011e+02 0.000000000000000000e+00
6.600951400000000149e+02 0.000000000000000000e+00
6.621254999999999882e+02 0.000000000000000000e+00
6.641621000000000095e+02 0.000000000000000000e+00
6.662049700000000030e+02 0.000000000000000000e+00
6.682541199999999435e+02 0.000000000000000000e+00
6.703095799999999826e+02 0.000000000000000000e+00
6.723713599999999815e+02 0.000000000000000000e+00
6.744394700000000284e+02 0.000000000000000000e+00
6.765139500000000226e+02 0.000000000000000000e+00
6.785948100000000522e+02 0.000000000000000000e+00
6.806820800000000418e+02 0.000000000000000000e+00
6.827757599999999911e+02 0.000000000000000000e+00
6.848758800000000520e+02 0.000000000000000000e+00
6.869824599999999464e+02 0.000000000000000000e+00
6.890955199999999650e+02 0.000000000000000000e+00
6.912150799999999435e+02 0.000000000000000000e+00
6.933411599999999453e+02 0.000000000000000000e+00
6.954737800000000334e+02 0.000000000000000000e+00
6.976129600000000437e+02 0.000000000000000000e+00
6.997587200000000394e+02 0.000000000000000000e+00
7.019110699999999952e+02 0.000000000000000000e+00
7.040700500000000375e+02 0.000000000000000000e+00
7.062356700000000274e+02 0.000000000000000000e+00
7.084079500000000280e+02 0.000000000000000000e+00
7.105869099999999889e+02 0.000000000000000000e+00
7.127725799999999481e+02 0.000000000000000000e+00
7.149649699999999939e+02 0.000000000000000000e+00
7.171640999999999622e+02 0.000000000000000000e+00
7.193699900000000298e+02 0.000000000000000000e+00
7.215826700000000073e+02 0.000000000000000000e+00
7.238021599999999580e+02 0.000000000000000000e+00
7.260284699999999702e+02 0.000000000000000000e+00
7.282616299999999683e+02 0.000000000000000000e+00
7.305016600000000153e+02 0.000000000000000000e+00
7.327485799999999472e+02 0.000000000000000000e+00
7.350024100000000544e+02 0.000000000000000000e+00
7.372631699999999455e+02 0.000000000000000000e+00
7.395308899999999994e+02 0.000000000000000000e+00
7.418055799999999635e+02 0.000000000000000000e+00
7.440872699999999895e+02 0.000000000000000000e+00
7.463759800000000268e+02 0.000000000000000000e+00
7.486717200000000503e+02 0.000000000000000000e+00
7.509745299999999588e+02 0.000000000000000000e+00
7.532844199999999546e+02 0.000000000000000000e+00
7.556014199999999619e+02 0.000000000000000000e+00
7.579255399999999554e+02 0.000000000000000000e+00
7.602568099999999731e+02 0.000000000000000000e+00
7.625952499999999645e+02 0.000000000000000000e+00
7.649408899999999676e+02 0.000000000000000000e+00
7.672937399999999570e+02 0.000000000000000000e+00
7.696538199999999961e+02 0.000000000000000000e+00
7.720211699999999837e+02 0.000000000000000000e+00
7.743958000000000084e+02 0.000000000000000000e+00
7.767777300000000196e+02 0.000000000000000000e+00
7.791669900000000553e+02 0.000000000000000000e+00
7.815635899999999765e+02 0.000000000000000000e+00
7.839675700000000234e+02 0.000000000000000000e+00
7.863789500000000317e+02 0.000000000000000000e+00
7.887977399999999761e+02 0.000000000000000000e+00
7.912239700000000084e+02 0.000000000000000000e+00
7.936576599999999644e+02 0.000000000000000000e+00
7.960988399999999956e+02 0.000000000000000000e+00
7.985475199999999631e+02 0.000000000000000000e+00
8.010037399999999934e+02 0.000000000000000000e+00
8.034675200000000359e+02 0.000000000000000000e+00
8.059388699999999517e+02 0.000000000000000000e+00
8.084178200000000061e+02 0.000000000000000000e+00
8.109044000000000096e+02 0.000000000000000000e+00
8.133986300000000256e+02 0.000000000000000000e+00
8.159005200000000286e+02 0.000000000000000000e+00
8.184101200000000063e+02 0.000000000000000000e+00
8.209274299999999585e+02 0.000000000000000000e+00
8.234524900000000116e+02 0.000000000000000000e+00
8.259853100000000268e+02 0.000000000000000000e+00
8.285259200000000419e+02 0.000000000000000000e+00
8.310743499999999813e+02 0.000000000000000000e+00
8.336306200000000217e+02 0.000000000000000000e+00
8.361947499999999991e+02 0.000000000000000000e+00
8.387667599999999766e+02 0.000000000000000000e+00
8.413466899999999669e+02 0.000000000000000000e+00
8.439345600000000331e+02 0.000000000000000000e+00
8.465303800000000365e+02 0.000000000000000000e+00
8.491341899999999896e+02 0.000000000000000000e+00
8.517459999999999809e+02 0.000000000000000000e+00
8.543658500000000231e+02 0.000000000000000000e+00
8.569937599999999520e+02 0.000000000000000000e+00
8.596297499999999445e+02 0.000000000000000000e+00
8.622738500000000386e+02 0.000000000000000000e+00
8.649260799999999563e+02 0.000000000000000000e+00
8.675864699999999630e+02 0.000000000000000000e+00
8.702550400000000081e+02 0.000000000000000000e+00
8.729318200000000161e+02 0.000000000000000000e+00
8.756168400000000247e+02 0.000000000000000000e+00
8.783101100000000088e+02 0.000000000000000000e+00
8.810116699999999810e+02 0.000000000000000000e+00
8.837215400000000045e+02 0.000000000000000000e+00
8.864397400000000289e+02 0.000000000000000000e+00
8.891662999999999784e+02 0.000000000000000000e+00
8.919012500000000045e+02 0.000000000000000000e+00
8.946446099999999433e+02 0.000000000000000000e+00
8.973964099999999462e+02 0.000000000000000000e+00
9.001566699999999628e+02 0.000000000000000000e+00
9.029254300000000057e+02 0.000000000000000000e+00
9.057027000000000498e+02 0.000000000000000000e+00
9.084885100000000193e+02 0.000000000000000000e+00
9.112828899999999521e+02 0.000000000000000000e+00
9.140858699999999999e+02 0.000000000000000000e+00
9.168974699999999984e+02 0.000000000000000000e+00
9.197177100000000110e+02 0.000000000000000000e+00
9.225466400000000249e+02 0.000000000000000000e+00
9.253842600000000402e+02 0.000000000000000000e+00
9.282306099999999560e+02 0.000000000000000000e+00
9.310857099999999491e+02 0.000000000000000000e+00
9.339496000000000322e+02 0.000000000000000000e+00
9.368223000000000411e+02 0.000000000000000000e+00
9.397038300000000390e+02 0.000000000000000000e+00
9.425942300000000387e+02 0.000000000000000000e+00
9.454935100000000148e+02 0.000000000000000000e+00
9.484017199999999548e+02 0.000000000000000000e+00
9.513188599999999724e+02 0.000000000000000000e+00
9.542449900000000298e+02 0.000000000000000000e+00
9.571801100000000133e+02 0.000000000000000000e+00
9.601242600000000493e+02 0.000000000000000000e+00
9.630774599999999737e+02 0.000000000000000000e+00
9.660397500000000264e+02 0.000000000000000000e+00
9.690111500000000433e+02 0.000000000000000000e+00
9.719916899999999487e+02 0.000000000000000000e+00
9.749814000000000078e+02 0.000000000000000000e+00
9.779803100000000313e+02 0.000000000000000000e+00
9.809884399999999687e+02 0.000000000000000000e+00
9.840058199999999715e+02 0.000000000000000000e+00
9.870324799999999641e+02 0.000000000000000000e+00
9.900684499999999844e+02 0.000000000000000000e+00
9.931137599999999566e+02 0.000000000000000000e+00
9.961684400000000323e+02 0.000000000000000000e+00
9.992325100000000475e+02 0.000000000000000000e+00
1.002306000000000040e+03 0.000000000000000000e+00
1.005389000000000010e+03 0.000000000000000000e+00
1.008481400000000008e+03 0.000000000000000000e+00
1.011583300000000008e+03 0.000000000000000000e+00
1.014694799999999987e+03 0.000000000000000000e+00
1.017815900000000056e+03 0.000000000000000000e+00
1.020946500000000015e+03 0.000000000000000000e+00
1.024086800000000039e+03 0.000000000000000000e+00
1.027236799999999903e+03 0.000000000000000000e+00
1.030396400000000085e+03 0.000000000000000000e+00
1.033565800000000081e+03 0.000000000000000000e+00
1.036744899999999916e+03 0.000000000000000000e+00
1.039933700000000044e+03 0.000000000000000000e+00
1.043132399999999961e+03 0.000000000000000000e+00
1.046340999999999894e+03 0.000000000000000000e+00
1.049559400000000096e+03 0.000000000000000000e+00
1.052787600000000111e+03 0.000000000000000000e+00
1.056025900000000092e+03 0.000000000000000000e+00
1.059274100000000089e+03 0.000000000000000000e+00
1.062532200000000103e+03 0.000000000000000000e+00
1.065800400000000081e+03 0.000000000000000000e+00
1.069078700000000026e+03 0.000000000000000000e+00
1.072366999999999962e+03 0.000000000000000000e+00
1.075665500000000065e+03 0.000000000000000000e+00
1.078974099999999908e+03 0.000000000000000000e+00
1.082292799999999943e+03 0.000000000000000000e+00
1.085621799999999894e+03 0.000000000000000000e+00
1.088961000000000013e+03 0.000000000000000000e+00
1.092310500000000047e+03 0.000000000000000000e+00
1.095670299999999997e+03 0.000000000000000000e+00
1.099040400000000091e+03 0.000000000000000000e+00
1.102420900000000074e+03 0.000000000000000000e+00
1.105811799999999948e+03 0.000000000000000000e+00
1.109213099999999940e+03 0.000000000000000000e+00
1.112624900000000025e+03 0.000000000000000000e+00
1.116047199999999975e+03 0.000000000000000000e+00
1.119480000000000018e+03 0.000000000000000000e+00
1.122923399999999901e+03 0.000000000000000000e+00
1.126377300000000105e+03 0.000000000000000000e+00
1.129841899999999896e+03 0.000000000000000000e+00
1.133317099999999982e+03 0.000000000000000000e+00
1.136803000000000111e+03 0.000000000000000000e+00
1.140299700000000030e+03 0.000000000000000000e+00
1.143807099999999991e+03 0.000000000000000000e+00
1.147325299999999970e+03 0.000000000000000000e+00
1.150854299999999967e+03 0.000000000000000000e+00
1.154394199999999955e+03 0.000000000000000000e+00
1.157944899999999961e+03 0.000000000000000000e+00
1.161506599999999935e+03 0.000000000000000000e+00
1.165079199999999901e+03 0.000000000000000000e+00
1.168662800000000061e+03 0.000000000000000000e+00
1.172257499999999936e+03 0.000000000000000000e+00
1.175863200000000006e+03 0.000000000000000000e+00
1.179480000000000018e+03 0.000000000000000000e+00
1.183107899999999972e+03 0.000000000000000000e+00
1.186746900000000096e+03 0.000000000000000000e+00
1.190397200000000112e+03 0.000000000000000000e+00
1.194058700000000044e+03 0.000000000000000000e+00
1.197731399999999894e+03 0.000000000000000000e+00
1.201415500000000065e+03 0.000000000000000000e+00
1.205110899999999901e+03 0.000000000000000000e+00
1.208817600000000084e+03 0.000000000000000000e+00
1.212535800000000108e+03 0.000000000000000000e+00
1.216265400000000000e+03 0.000000000000000000e+00
1.220006399999999985e+03 0.000000000000000000e+00
1.223759000000000015e+03 0.000000000000000000e+00
1.227523100000000113e+03 0.000000000000000000e+00
1.231298800000000028e+03 0.000000000000000000e+00
1.235086099999999988e+03 0.000000000000000000e+00
1.238884999999999991e+03 0.000000000000000000e+00
1.242695699999999988e+03 0.000000000000000000e+00
1.246518000000000029e+03 0.000000000000000000e+00
1.250352100000000064e+03 0.000000000000000000e+00
1.254198100000000068e+03 0.000000000000000000e+00
1.258055800000000090e+03 0.000000000000000000e+00
1.261925400000000081e+03 0.000000000000000000e+00
1.265806900000000041e+03 0.000000000000000000e+00
1.269700299999999970e+03 0.000000000000000000e+00
1.273605800000000045e+03 0.000000000000000000e+00
1.277523200000000088e+03 0.000000000000000000e+00
1.281452700000000050e+03 0.000000000000000000e+00
1.285394199999999955e+03 0.000000000000000000e+00
1.289347899999999981e+03 0.000000000000000000e+00
1.293313799999999901e+03 0.000000000000000000e+00
1.297291799999999967e+03 0.000000000000000000e+00
1.301282099999999900e+03 0.000000000000000000e+00
1.305284699999999930e+03 0.000000000000000000e+00
1.309299500000000080e+03 0.000000000000000000e+00
1.313326800000000048e+03 0.000000000000000000e+00
1.317366400000000112e+03 0.000000000000000000e+00
1.321418400000000020e+03 0.000000000000000000e+00
1.325482899999999972e+03 0.000000000000000000e+00
1.329559899999999971e+03 0.000000000000000000e+00
1.333649400000000014e+03 0.000000000000000000e+00
1.337751500000000078e+03 0.000000000000000000e+00
1.341866299999999910e+03 0.000000000000000000e+00
1.345993699999999990e+03 0.000000000000000000e+00
1.350133700000000090e+03 0.000000000000000000e+00
1.354286599999999908e+03 0.000000000000000000e+00
1.358452199999999948e+03 0.000000000000000000e+00
1.362630599999999959e+03 0.000000000000000000e+00
1.366821799999999939e+03 0.000000000000000000e+00
1.371026000000000067e+03 0.000000000000000000e+00
1.375243099999999913e+03 0.000000000000000000e+00
1.379473099999999931e+03 0.000000000000000000e+00
1.383716200000000072e+03 0.000000000000000000e+00
1.387972299999999905e+03 0.000000000000000000e+00
1.392241500000000087e+03 0.000000000000000000e+00
1.396523799999999937e+03 0.000000000000000000e+00
1.400819300000000112e+03 0.000000000000000000e+00
1.405128099999999904e+03 0.000000000000000000e+00
1.409450000000000045e+03 0.000000000000000000e+00
1.413785300000000007e+03 0.000000000000000000e+00
1.418133900000000040e+03 0.000000000000000000e+00
1.422495899999999892e+03 0.000000000000000000e+00
1.426871300000000019e+03 0.000000000000000000e+00
1.431260099999999966e+03 0.000000000000000000e+00
1.435662499999999909e+03 0.000000000000000000e+00
1.440078400000000101e+03 0.000000000000000000e+00
1.444507900000000063e+03 0.000000000000000000e+00
1.448951000000000022e+03 0.000000000000000000e+00
1.453407699999999977e+03 0.000000000000000000e+00
1.457878200000000106e+03 0.000000000000000000e+00
1.462362399999999980e+03 0.000000000000000000e+00
1.466860400000000027e+03 0.000000000000000000e+00
1.471372299999999996e+03 0.000000000000000000e+00
1.475897999999999911e+03 0.000000000000000000e+00
1.480437699999999950e+03 0.000000000000000000e+00
1.484991299999999910e+03 0.000000000000000000e+00
1.489558899999999994e+03 0.000000000000000000e+00
1.494140599999999949e+03 0.000000000000000000e+00
1.498736400000000003e+03 0.000000000000000000e+00
1.503346299999999928e+03 0.000000000000000000e+00
1.507970299999999952e+03 0.000000000000000000e+00
1.512608600000000024e+03 0.000000000000000000e+00
1.517261199999999917e+03 0.000000000000000000e+00
1.521928100000000086e+03 0.000000000000000000e+00
1.526609300000000076e+03 0.000000000000000000e+00
1.531305000000000064e+03 0.000000000000000000e+00
1.536015000000000100e+03 0.000000000000000000e+00
1.540739600000000110e+03 0.000000000000000000e+00
1.545478699999999890e+03 0.000000000000000000e+00
1.550232400000000098e+03 0.000000000000000000e+00
1.555000700000000052e+03 0.000000000000000000e+00
1.559783599999999979e+03 0.000000000000000000e+00
1.564581300000000056e+03 0.000000000000000000e+00
1.569393700000000081e+03 0.000000000000000000e+00
1.574221000000000004e+03 0.000000000000000000e+00
1.579063000000000102e+03 0.000000000000000000e+00
1.583920000000000073e+03 0.000000000000000000e+00
1.588791899999999941e+03 0.000000000000000000e+00
1.593678799999999910e+03 0.000000000000000000e+00
1.598580699999999979e+03 0.000000000000000000e+00
1.603497800000000097e+03 0.000000000000000000e+00
1.608429900000000089e+03 0.000000000000000000e+00
1.613377199999999903e+03 0.000000000000000000e+00
1.618339699999999993e+03 0.000000000000000000e+00
1.623317500000000109e+03 0.000000000000000000e+00
1.628310600000000022e+03 0.000000000000000000e+00
1.633318999999999960e+03 0.000000000000000000e+00
1.638342900000000100e+03 0.000000000000000000e+00
1.643382200000000012e+03 0.000000000000000000e+00
1.648436999999999898e+03 0.000000000000000000e+00
1.653507399999999961e+03 0.000000000000000000e+00
1.658593299999999999e+03 0.000000000000000000e+00
1.663694899999999961e+03 0.000000000000000000e+00
1.668812200000000075e+03 0.000000000000000000e+00
1.673945200000000114e+03 0.000000000000000000e+00
1.679094100000000026e+03 0.000000000000000000e+00
1.684258700000000090e+03 0.000000000000000000e+00
1.689439300000000003e+03 0.000000000000000000e+00
1.694635700000000043e+03 0.000000000000000000e+00
1.699848199999999906e+03 0.000000000000000000e+00
1.705076700000000073e+03 0.000000000000000000e+00
1.710321300000000065e+03 0.000000000000000000e+00
1.715582000000000107e+03 0.000000000000000000e+00
1.720858799999999974e+03 0.000000000000000000e+00
1.726152000000000044e+03 0.000000000000000000e+00
1.731461399999999912e+03 0.000000000000000000e+00
1.736787100000000009e+03 0.000000000000000000e+00
1.742129200000000083e+03 0.000000000000000000e+00
1.747487699999999904e+03 0.000000000000000000e+00
1.752862800000000107e+03 0.000000000000000000e+00
1.758254300000000057e+03 0.000000000000000000e+00
1.763662499999999909e+03 0.000000000000000000e+00
1.769087199999999939e+03 0.000000000000000000e+00
1.774528700000000072e+03 0.000000000000000000e+00
1.779986900000000105e+03 0.000000000000000000e+00
1.785461900000000014e+03 0.000000000000000000e+00
1.790953700000000026e+03 0.000000000000000000e+00
1.796462399999999889e+03 0.000000000000000000e+00
1.801988100000000031e+03 0.000000000000000000e+00
1.807530799999999999e+03 0.000000000000000000e+00
1.813090500000000020e+03 0.000000000000000000e+00
1.818667300000000068e+03 0.000000000000000000e+00
1.824261199999999917e+03 0.000000000000000000e+00
1.829872399999999971e+03 0.000000000000000000e+00
1.835500800000000027e+03 0.000000000000000000e+00
1.841146600000000035e+03 0.000000000000000000e+00
1.846809700000000021e+03 0.000000000000000000e+00
1.852490199999999959e+03 0.000000000000000000e+00
1.858188200000000052e+03 0.000000000000000000e+00
1.863903700000000072e+03 0.000000000000000000e+00
1.869636799999999994e+03 0.000000000000000000e+00
1.875387600000000020e+03 0.000000000000000000e+00
1.881155999999999949e+03 0.000000000000000000e+00
1.886942199999999957e+03 0.000000000000000000e+00
1.892746100000000069e+03 0.000000000000000000e+00
1.898567900000000009e+03 0.000000000000000000e+00
1.904407699999999977e+03 0.000000000000000000e+00
1.910265300000000025e+03 0.000000000000000000e+00
1.916141100000000051e+03 0.000000000000000000e+00
1.922034799999999905e+03 0.000000000000000000e+00
1.927946699999999964e+03 0.000000000000000000e+00
1.933876800000000003e+03 0.000000000000000000e+00
1.939825199999999995e+03 0.000000000000000000e+00
1.945791799999999967e+03 0.000000000000000000e+00
1.951776800000000094e+03 0.000000000000000000e+00
1.957780199999999923e+03 0.000000000000000000e+00
1.963801999999999907e+03 0.000000000000000000e+00
1.969842399999999998e+03 0.000000000000000000e+00
1.975901299999999992e+03 0.000000000000000000e+00
1.981978900000000067e+03 0.000000000000000000e+00
1.988075199999999995e+03 0.000000000000000000e+00
1.994190299999999979e+03 0.000000000000000000e+00
2.000324100000000044e+03 0.000000000000000000e+00
2.006476799999999912e+03 0.000000000000000000e+00
2.012648400000000038e+03 0.000000000000000000e+00
2.018839099999999917e+03 0.000000000000000000e+00
2.025048700000000053e+03 0.000000000000000000e+00
2.031277499999999918e+03 0.000000000000000000e+00
2.037525399999999991e+03 0.000000000000000000e+00
2.043792599999999993e+03 0.000000000000000000e+00
2.050079000000000178e+03 0.000000000000000000e+00
2.056384700000000066e+03 0.000000000000000000e+00
2.062709899999999834e+03 0.000000000000000000e+00
2.069054500000000189e+03 0.000000000000000000e+00
2.075418599999999969e+03 0.000000000000000000e+00
2.081802299999999832e+03 0.000000000000000000e+00
2.088205599999999777e+03 0.000000000000000000e+00
2.094628600000000006e+03 0.000000000000000000e+00
2.101071399999999812e+03 0.000000000000000000e+00
2.107534000000000106e+03 0.000000000000000000e+00
2.114016500000000178e+03 0.000000000000000000e+00
2.120518900000000031e+03 0.000000000000000000e+00
2.127041299999999865e+03 0.000000000000000000e+00
2.133583799999999883e+03 0.000000000000000000e+00
2.140146400000000085e+03 0.000000000000000000e+00
2.146729200000000219e+03 0.000000000000000000e+00
2.153332199999999830e+03 0.000000000000000000e+00
2.159955599999999777e+03 0.000000000000000000e+00
2.166599299999999857e+03 0.000000000000000000e+00
2.173263399999999820e+03 0.000000000000000000e+00
2.179948100000000068e+03 0.000000000000000000e+00
2.186653299999999945e+03 0.000000000000000000e+00
2.193379100000000108e+03 0.000000000000000000e+00
2.200125599999999849e+03 0.000000000000000000e+00
2.206892899999999827e+03 0.000000000000000000e+00
2.213681000000000040e+03 0.000000000000000000e+00
2.220489999999999782e+03 0.000000000000000000e+00
2.227319899999999961e+03 0.000000000000000000e+00
2.234170799999999872e+03 0.000000000000000000e+00
2.241042800000000170e+03 0.000000000000000000e+00
2.247935899999999947e+03 0.000000000000000000e+00
2.254850300000000061e+03 0.000000000000000000e+00
2.261785899999999856e+03 0.000000000000000000e+00
2.268742799999999988e+03 0.000000000000000000e+00
2.275721100000000206e+03 0.000000000000000000e+00
2.282720899999999801e+03 0.000000000000000000e+00
2.289742200000000139e+03 0.000000000000000000e+00
2.296785199999999804e+03 0.000000000000000000e+00
2.303849700000000212e+03 0.000000000000000000e+00
2.310936099999999897e+03 0.000000000000000000e+00
2.318044199999999819e+03 0.000000000000000000e+00
2.325174100000000180e+03 0.000000000000000000e+00
2.332326100000000224e+03 0.000000000000000000e+00
2.339500000000000000e+03 0.000000000000000000e+00
2.346695900000000165e+03 0.000000000000000000e+00
2.353914000000000215e+03 0.000000000000000000e+00
2.361154300000000148e+03 0.000000000000000000e+00
2.368416900000000169e+03 0.000000000000000000e+00
2.375701799999999821e+03 0.000000000000000000e+00
2.383009100000000217e+03 0.000000000000000000e+00
2.390338900000000194e+03 0.000000000000000000e+00
2.397691299999999956e+03 0.000000000000000000e+00
2.405066200000000208e+03 0.000000000000000000e+00
2.412463900000000194e+03 0.000000000000000000e+00
2.419884300000000167e+03 0.000000000000000000e+00
2.427327499999999873e+03 0.000000000000000000e+00
2.434793599999999969e+03 0.000000000000000000e+00
2.442282700000000204e+03 0.000000000000000000e+00
2.449794800000000123e+03 0.000000000000000000e+00
2.457329999999999927e+03 0.000000000000000000e+00
2.464888399999999820e+03 0.000000000000000000e+00
2.472470100000000002e+03 0.000000000000000000e+00
2.480074999999999818e+03 0.000000000000000000e+00
2.487703399999999874e+03 0.000000000000000000e+00
2.495355199999999968e+03 0.000000000000000000e+00
2.503030600000000049e+03 0.000000000000000000e+00
2.510729499999999916e+03 0.000000000000000000e+00
2.518452200000000175e+03 0.000000000000000000e+00
2.526198600000000170e+03 0.000000000000000000e+00
2.533968800000000101e+03 0.000000000000000000e+00
2.541762999999999920e+03 0.000000000000000000e+00
2.549581099999999878e+03 0.000000000000000000e+00
2.557423200000000179e+03 0.000000000000000000e+00
2.565289499999999862e+03 0.000000000000000000e+00
2.573179900000000089e+03 0.000000000000000000e+00
2.581094700000000103e+03 0.000000000000000000e+00
2.589033800000000156e+03 0.000000000000000000e+00
2.596997299999999996e+03 0.000000000000000000e+00
2.604985200000000077e+03 0.000000000000000000e+00
2.612997800000000097e+03 0.000000000000000000e+00
2.621034999999999854e+03 0.000000000000000000e+00
2.629097000000000207e+03 0.000000000000000000e+00
2.637183700000000044e+03 0.000000000000000000e+00
2.645295300000000225e+03 0.000000000000000000e+00
2.653431799999999839e+03 0.000000000000000000e+00
2.661593400000000202e+03 0.000000000000000000e+00
2.669780099999999948e+03 0.000000000000000000e+00
2.677992000000000189e+03 0.000000000000000000e+00
2.686229100000000017e+03 0.000000000000000000e+00
2.694491500000000087e+03 0.000000000000000000e+00
2.702779399999999896e+03 0.000000000000000000e+00
2.711092799999999897e+03 0.000000000000000000e+00
2.719431700000000092e+03 0.000000000000000000e+00
2.727796299999999974e+03 0.000000000000000000e+00
2.736186599999999999e+03 0.000000000000000000e+00
2.744602699999999913e+03 0.000000000000000000e+00
2.753044800000000123e+03 0.000000000000000000e+00
2.761512700000000223e+03 0.000000000000000000e+00
2.770006699999999910e+03 0.000000000000000000e+00
2.778526899999999841e+03 0.000000000000000000e+00
2.787073199999999815e+03 0.000000000000000000e+00
2.795645899999999983e+03 0.000000000000000000e+00
2.804244900000000143e+03 0.000000000000000000e+00
2.812870399999999790e+03 0.000000000000000000e+00
2.821522300000000087e+03 0.000000000000000000e+00
2.830201000000000022e+03 0.000000000000000000e+00
2.838906199999999899e+03 0.000000000000000000e+00
2.847638300000000072e+03 0.000000000000000000e+00
2.856397199999999884e+03 0.000000000000000000e+00
2.865183100000000195e+03 0.000000000000000000e+00
2.873996000000000095e+03 0.000000000000000000e+00
2.882835999999999785e+03 0.000000000000000000e+00
2.891703199999999924e+03 0.000000000000000000e+00
2.900597699999999804e+03 0.000000000000000000e+00
2.909519499999999880e+03 0.000000000000000000e+00
2.918468800000000101e+03 0.000000000000000000e+00
2.927445600000000013e+03 0.000000000000000000e+00
2.936449999999999818e+03 0.000000000000000000e+00
2.945482100000000173e+03 0.000000000000000000e+00
2.954541999999999916e+03 0.000000000000000000e+00
2.963629699999999957e+03 0.000000000000000000e+00
2.972745399999999790e+03 0.000000000000000000e+00
2.981889200000000073e+03 0.000000000000000000e+00
2.991061000000000149e+03 0.000000000000000000e+00
3.000261100000000170e+03 0.000000000000000000e+00
3.009489500000000135e+03 0.000000000000000000e+00
3.018746299999999792e+03 0.000000000000000000e+00
3.028031500000000051e+03 0.000000000000000000e+00
3.037345299999999952e+03 0.000000000000000000e+00
3.046687699999999950e+03 0.000000000000000000e+00
3.056058899999999994e+03 0.000000000000000000e+00
3.065458900000000085e+03 0.000000000000000000e+00
3.074887799999999970e+03 0.000000000000000000e+00
3.084345699999999852e+03 0.000000000000000000e+00
3.093832699999999932e+03 0.000000000000000000e+00
3.103348899999999958e+03 0.000000000000000000e+00
3.112894400000000132e+03 0.000000000000000000e+00
3.122469200000000001e+03 0.000000000000000000e+00
3.132073499999999967e+03 0.000000000000000000e+00
3.141707300000000032e+03 0.000000000000000000e+00
3.151370800000000145e+03 0.000000000000000000e+00
3.161063900000000103e+03 0.000000000000000000e+00
3.170786900000000060e+03 0.000000000000000000e+00
3.180539800000000014e+03 0.000000000000000000e+00
3.190322700000000168e+03 0.000000000000000000e+00
3.200135699999999815e+03 0.000000000000000000e+00
3.209978799999999865e+03 0.000000000000000000e+00
3.219852300000000014e+03 0.000000000000000000e+00
3.229756100000000060e+03 0.000000000000000000e+00
3.239690300000000207e+03 0.000000000000000000e+00
3.249655200000000150e+03 0.000000000000000000e+00
3.259650599999999940e+03 0.000000000000000000e+00
3.269676899999999932e+03 0.000000000000000000e+00
3.279733900000000176e+03 0.000000000000000000e+00
3.289821899999999914e+03 0.000000000000000000e+00
3.299940999999999804e+03 0.000000000000000000e+00
3.310091100000000097e+03 0.000000000000000000e+00
3.320272500000000036e+03 0.000000000000000000e+00
3.330485200000000077e+03 0.000000000000000000e+00
3.340729299999999967e+03 0.000000000000000000e+00
3.351004899999999907e+03 0.000000000000000000e+00
3.361312100000000100e+03 0.000000000000000000e+00
3.371650999999999840e+03 0.000000000000000000e+00
3.382021699999999782e+03 0.000000000000000000e+00
3.392424300000000130e+03 0.000000000000000000e+00
3.402858999999999924e+03 0.000000000000000000e+00
3.413325699999999870e+03 0.000000000000000000e+00
3.423824599999999919e+03 0.000000000000000000e+00
3.434355799999999817e+03 0.000000000000000000e+00
3.444919400000000223e+03 0.000000000000000000e+00
3.455515400000000227e+03 0.000000000000000000e+00
3.466144099999999980e+03 0.000000000000000000e+00
3.476805499999999938e+03 0.000000000000000000e+00
3.487499600000000100e+03 0.000000000000000000e+00
3.498226700000000164e+03 0.000000000000000000e+00
3.508986699999999928e+03 0.000000000000000000e+00
3.519779899999999998e+03 0.000000000000000000e+00
3.530606200000000172e+03 0.000000000000000000e+00
3.541465900000000147e+03 0.000000000000000000e+00
3.552358900000000176e+03 0.000000000000000000e+00
3.563285499999999956e+03 0.000000000000000000e+00
3.574245600000000195e+03 0.000000000000000000e+00
3.585239500000000135e+03 0.000000000000000000e+00
3.596267199999999775e+03 0.000000000000000000e+00
3.607328799999999774e+03 0.000000000000000000e+00
3.618424399999999878e+03 0.000000000000000000e+00
3.629554200000000037e+03 0.000000000000000000e+00
3.640718199999999797e+03 0.000000000000000000e+00
3.651916499999999814e+03 0.000000000000000000e+00
3.663149300000000039e+03 0.000000000000000000e+00
3.674416600000000017e+03 0.000000000000000000e+00
3.685718600000000151e+03 0.000000000000000000e+00
3.697055299999999988e+03 0.000000000000000000e+00
3.708427000000000135e+03 0.000000000000000000e+00
3.719833599999999933e+03 0.000000000000000000e+00
3.731275200000000041e+03 0.000000000000000000e+00
3.742752100000000155e+03 0.000000000000000000e+00
3.754264299999999821e+03 0.000000000000000000e+00
3.765811900000000151e+03 0.000000000000000000e+00
3.777394999999999982e+03 0.000000000000000000e+00
3.789013699999999972e+03 0.000000000000000000e+00
3.800668200000000070e+03 0.000000000000000000e+00
3.812358499999999822e+03 0.000000000000000000e+00
3.824084800000000087e+03 0.000000000000000000e+00
3.835847099999999955e+03 0.000000000000000000e+00
3.847645599999999831e+03 0.000000000000000000e+00
3.859480399999999918e+03 0.000000000000000000e+00
3.871351599999999962e+03 0.000000000000000000e+00
3.883259399999999914e+03 0.000000000000000000e+00
3.895203700000000026e+03 0.000000000000000000e+00
3.907184799999999996e+03 0.000000000000000000e+00
3.919202800000000025e+03 0.000000000000000000e+00
3.931257700000000114e+03 0.000000000000000000e+00
3.943349700000000212e+03 0.000000000000000000e+00
3.955478799999999865e+03 0.000000000000000000e+00
3.967645300000000134e+03 0.000000000000000000e+00
3.979849299999999857e+03 0.000000000000000000e+00
3.992090700000000197e+03 0.000000000000000000e+00
4.004369799999999941e+03 0.000000000000000000e+00
4.016686700000000201e+03 0.000000000000000000e+00
4.029041400000000067e+03 0.000000000000000000e+00
4.041434200000000146e+03 0.000000000000000000e+00
4.053865099999999984e+03 0.000000000000000000e+00
4.066334199999999782e+03 0.000000000000000000e+00
4.078841699999999946e+03 0.000000000000000000e+00
4.091387600000000020e+03 0.000000000000000000e+00
4.103972099999999955e+03 0.000000000000000000e+00
4.116595400000000154e+03 0.000000000000000000e+00
4.129257400000000416e+03 0.000000000000000000e+00
4.141958400000000438e+03 0.000000000000000000e+00
4.154698500000000422e+03 0.000000000000000000e+00
4.167477799999999661e+03 0.000000000000000000e+00
4.180296299999999974e+03 0.000000000000000000e+00
4.193154300000000148e+03 0.000000000000000000e+00
4.206051900000000387e+03 0.000000000000000000e+00
4.218989099999999780e+03 0.000000000000000000e+00
4.231966099999999642e+03 0.000000000000000000e+00
4.244983000000000175e+03 0.000000000000000000e+00
4.258039999999999964e+03 0.000000000000000000e+00
4.271137099999999919e+03 0.000000000000000000e+00
4.284274500000000444e+03 0.000000000000000000e+00
4.297452400000000125e+03 0.000000000000000000e+00
4.310670699999999670e+03 0.000000000000000000e+00
4.323929699999999684e+03 0.000000000000000000e+00
4.337229500000000371e+03 0.000000000000000000e+00
4.350570200000000114e+03 0.000000000000000000e+00
4.363951900000000023e+03 0.000000000000000000e+00
4.377374799999999595e+03 0.000000000000000000e+00
4.390838999999999942e+03 0.000000000000000000e+00
4.404344600000000355e+03 0.000000000000000000e+00
4.417891800000000330e+03 0.000000000000000000e+00
4.431480599999999868e+03 0.000000000000000000e+00
4.445111200000000281e+03 0.000000000000000000e+00
4.458783699999999953e+03 0.000000000000000000e+00
4.472498300000000199e+03 0.000000000000000000e+00
4.486255100000000311e+03 0.000000000000000000e+00
4.500054100000000290e+03 0.000000000000000000e+00
4.513895700000000033e+03 0.000000000000000000e+00
4.527779800000000250e+03 0.000000000000000000e+00
4.541706600000000435e+03 0.000000000000000000e+00
4.555676199999999881e+03 0.000000000000000000e+00
4.569688799999999901e+03 0.000000000000000000e+00
4.583744599999999991e+03 0.000000000000000000e+00
4.597843499999999949e+03 0.000000000000000000e+00
4.611985800000000381e+03 0.000000000000000000e+00
4.626171599999999671e+03 0.000000000000000000e+00
4.640401100000000042e+03 0.000000000000000000e+00
4.654674299999999675e+03 0.000000000000000000e+00
4.668991399999999885e+03 0.000000000000000000e+00
4.683352600000000166e+03 0.000000000000000000e+00
4.697757899999999609e+03 0.000000000000000000e+00
4.712207500000000437e+03 0.000000000000000000e+00
4.726701600000000326e+03 0.000000000000000000e+00
4.741240300000000389e+03 0.000000000000000000e+00
4.755823599999999715e+03 0.000000000000000000e+00
4.770451900000000023e+03 0.000000000000000000e+00
4.785125100000000202e+03 0.000000000000000000e+00
4.799843499999999949e+03 0.000000000000000000e+00
4.814607100000000173e+03 0.000000000000000000e+00
4.829416199999999662e+03 0.000000000000000000e+00
4.844270800000000236e+03 0.000000000000000000e+00
4.859171099999999569e+03 0.000000000000000000e+00
4.874117199999999684e+03 0.000000000000000000e+00
4.889109300000000076e+03 0.000000000000000000e+00
4.904147500000000036e+03 0.000000000000000000e+00
4.919231899999999769e+03 0.000000000000000000e+00
4.934362799999999879e+03 0.000000000000000000e+00
4.949540200000000368e+03 0.000000000000000000e+00
4.964764299999999821e+03 0.000000000000000000e+00
4.980035200000000259e+03 0.000000000000000000e+00
4.995353100000000268e+03 0.000000000000000000e+00
5.010718100000000049e+03 0.000000000000000000e+00
5.026130299999999806e+03 0.000000000000000000e+00
5.041590000000000146e+03 0.000000000000000000e+00
5.057097200000000157e+03 0.000000000000000000e+00
5.072652100000000246e+03 0.000000000000000000e+00
5.088254899999999907e+03 0.000000000000000000e+00
5.103905600000000049e+03 0.000000000000000000e+00
5.119604500000000371e+03 0.000000000000000000e+00
5.135351700000000164e+03 0.000000000000000000e+00
5.151147299999999632e+03 0.000000000000000000e+00
5.166991500000000087e+03 0.000000000000000000e+00
5.182884399999999914e+03 0.000000000000000000e+00
5.198826200000000426e+03 0.000000000000000000e+00
5.214817100000000210e+03 0.000000000000000000e+00
5.230857100000000173e+03 0.000000000000000000e+00
5.246946500000000015e+03 0.000000000000000000e+00
5.263085399999999936e+03 0.000000000000000000e+00
5.279273900000000140e+03 0.000000000000000000e+00
5.295512200000000121e+03 0.000000000000000000e+00
5.311800400000000081e+03 0.000000000000000000e+00
5.328138700000000426e+03 0.000000000000000000e+00
5.344527299999999741e+03 0.000000000000000000e+00
5.360966300000000047e+03 0.000000000000000000e+00
5.377455899999999929e+03 0.000000000000000000e+00
5.393996199999999590e+03 0.000000000000000000e+00
5.410587400000000343e+03 0.000000000000000000e+00
5.427229599999999664e+03 0.000000000000000000e+00
5.443922999999999774e+03 0.000000000000000000e+00
5.460667699999999968e+03 0.000000000000000000e+00
5.477463899999999740e+03 0.000000000000000000e+00
5.494311800000000403e+03 0.000000000000000000e+00
5.511211599999999635e+03 0.000000000000000000e+00
5.528163300000000163e+03 0.000000000000000000e+00
5.545167099999999664e+03 0.000000000000000000e+00
5.562223299999999654e+03 0.000000000000000000e+00
5.579331900000000132e+03 0.000000000000000000e+00
5.596493099999999686e+03 0.000000000000000000e+00
5.613707099999999627e+03 0.000000000000000000e+00
5.630974100000000362e+03 0.000000000000000000e+00
5.648294200000000274e+03 0.000000000000000000e+00
5.665667499999999563e+03 0.000000000000000000e+00
5.683094299999999748e+03 0.000000000000000000e+00
5.700574700000000121e+03 0.000000000000000000e+00
5.718108799999999974e+03 0.000000000000000000e+00
5.735696899999999914e+03 0.000000000000000000e+00
5.753339100000000144e+03 0.000000000000000000e+00
5.771035600000000159e+03 0.000000000000000000e+00
5.788786500000000160e+03 0.000000000000000000e+00
5.806591900000000351e+03 0.000000000000000000e+00
5.824452199999999721e+03 0.000000000000000000e+00
5.842367400000000089e+03 0.000000000000000000e+00
5.860337700000000041e+03 0.000000000000000000e+00
5.878363199999999779e+03 0.000000000000000000e+00
5.896444300000000112e+03 0.000000000000000000e+00
5.914580899999999929e+03 0.000000000000000000e+00
5.932773299999999836e+03 0.000000000000000000e+00
5.951021700000000237e+03 0.000000000000000000e+00
5.969326200000000426e+03 0.000000000000000000e+00
5.987686999999999898e+03 0.000000000000000000e+00
6.006104199999999764e+03 0.000000000000000000e+00
6.024578099999999722e+03 0.000000000000000000e+00
6.043108900000000176e+03 0.000000000000000000e+00
6.061696600000000217e+03 0.000000000000000000e+00
6.080341599999999744e+03 0.000000000000000000e+00
6.099043800000000374e+03 0.000000000000000000e+00
6.117803600000000188e+03 0.000000000000000000e+00
6.136621100000000297e+03 0.000000000000000000e+00
6.155496500000000196e+03 0.000000000000000000e+00
6.174429900000000089e+03 0.000000000000000000e+00
6.193421599999999671e+03 0.000000000000000000e+00
6.212471700000000055e+03 0.000000000000000000e+00
6.231580399999999827e+03 0.000000000000000000e+00
6.250747800000000097e+03 0.000000000000000000e+00
6.269974199999999655e+03 0.000000000000000000e+00
6.289259799999999814e+03 0.000000000000000000e+00
6.308604599999999664e+03 0.000000000000000000e+00
6.328009000000000015e+03 0.000000000000000000e+00
6.347473100000000159e+03 0.000000000000000000e+00
6.366997000000000298e+03 0.000000000000000000e+00
6.386581000000000131e+03 0.000000000000000000e+00
6.406225199999999859e+03 0.000000000000000000e+00
6.425929799999999886e+03 0.000000000000000000e+00
6.445695099999999911e+03 0.000000000000000000e+00
6.465521099999999933e+03 0.000000000000000000e+00
6.485408099999999649e+03 0.000000000000000000e+00
6.505356300000000374e+03 0.000000000000000000e+00
6.525365899999999783e+03 0.000000000000000000e+00
6.545436999999999898e+03 0.000000000000000000e+00
6.565569800000000214e+03 0.000000000000000000e+00
6.585764600000000428e+03 0.000000000000000000e+00
6.606021499999999833e+03 0.000000000000000000e+00
6.626340600000000450e+03 0.000000000000000000e+00
6.646722300000000359e+03 0.000000000000000000e+00
6.667166699999999764e+03 0.000000000000000000e+00
6.687673999999999978e+03 0.000000000000000000e+00
6.708244300000000294e+03 0.000000000000000000e+00
6.728877900000000409e+03 0.000000000000000000e+00
6.749574999999999818e+03 0.000000000000000000e+00
6.770335699999999633e+03 0.000000000000000000e+00
6.791160299999999552e+03 0.000000000000000000e+00
6.812048899999999776e+03 0.000000000000000000e+00
6.833001800000000003e+03 0.000000000000000000e+00
6.854019199999999728e+03 0.000000000000000000e+00
6.875101200000000063e+03 0.000000000000000000e+00
6.896247999999999593e+03 0.000000000000000000e+00
6.917459899999999834e+03 0.000000000000000000e+00
6.938737000000000080e+03 0.000000000000000000e+00
6.960079600000000028e+03 0.000000000000000000e+00
6.981487799999999879e+03 0.000000000000000000e+00
7.002961900000000242e+03 0.000000000000000000e+00
7.024502000000000407e+03 0.000000000000000000e+00
7.046108299999999872e+03 0.000000000000000000e+00
7.067781200000000354e+03 0.000000000000000000e+00
7.089520700000000033e+03 0.000000000000000000e+00
7.111327000000000226e+03 0.000000000000000000e+00
7.133200399999999718e+03 0.000000000000000000e+00
7.155141200000000026e+03 0.000000000000000000e+00
7.177149400000000242e+03 0.000000000000000000e+00
7.199225199999999859e+03 0.000000000000000000e+00
7.221368999999999687e+03 0.000000000000000000e+00
7.243580899999999929e+03 0.000000000000000000e+00
7.265861200000000281e+03 0.000000000000000000e+00
7.288209899999999834e+03 0.000000000000000000e+00
7.310627400000000307e+03 0.000000000000000000e+00
7.333113900000000285e+03 0.000000000000000000e+00
7.355669499999999971e+03 0.000000000000000000e+00
7.378294499999999971e+03 0.000000000000000000e+00
7.400989099999999780e+03 0.000000000000000000e+00
7.423753499999999804e+03 0.000000000000000000e+00
7.446587900000000445e+03 0.000000000000000000e+00
7.469492500000000291e+03 0.000000000000000000e+00
7.492467599999999948e+03 0.000000000000000000e+00
7.515513399999999820e+03 0.000000000000000000e+00
7.538630000000000109e+03 0.000000000000000000e+00
7.561817799999999806e+03 0.000000000000000000e+00
7.585076900000000023e+03 0.000000000000000000e+00
7.608407500000000255e+03 0.000000000000000000e+00
7.631809900000000198e+03 0.000000000000000000e+00
7.655284200000000055e+03 0.000000000000000000e+00
7.678830799999999726e+03 0.000000000000000000e+00
7.702449800000000323e+03 0.000000000000000000e+00
7.726141400000000431e+03 0.000000000000000000e+00
7.749905999999999949e+03 0.000000000000000000e+00
7.773743599999999788e+03 0.000000000000000000e+00
7.797654499999999643e+03 0.000000000000000000e+00
7.821639000000000124e+03 0.000000000000000000e+00
7.845697199999999611e+03 0.000000000000000000e+00
7.869829499999999825e+03 0.000000000000000000e+00
7.894035899999999856e+03 0.000000000000000000e+00
7.918316899999999805e+03 0.000000000000000000e+00
7.942672499999999673e+03 0.000000000000000000e+00
7.967103000000000065e+03 0.000000000000000000e+00
7.991608699999999772e+03 0.000000000000000000e+00
8.016189800000000105e+03 0.000000000000000000e+00
8.040846400000000358e+03 0.000000000000000000e+00
8.065578900000000431e+03 0.000000000000000000e+00
8.090387499999999818e+03 0.000000000000000000e+00
8.115272399999999834e+03 0.000000000000000000e+00
8.140233799999999974e+03 0.000000000000000000e+00
8.165271999999999935e+03 0.000000000000000000e+00
8.190387200000000121e+03 0.000000000000000000e+00
8.215579700000000230e+03 0.000000000000000000e+00
8.240849599999999555e+03 0.000000000000000000e+00
8.266197299999999814e+03 0.000000000000000000e+00
8.291622999999999593e+03 0.000000000000000000e+00
8.317126800000000003e+03 0.000000000000000000e+00
8.342709100000000035e+03 0.000000000000000000e+00
8.368370100000000093e+03 0.000000000000000000e+00
8.394110000000000582e+03 0.000000000000000000e+00
8.419929099999999380e+03 0.000000000000000000e+00
8.445827600000000530e+03 0.000000000000000000e+00
8.471805800000000090e+03 0.000000000000000000e+00
8.497863900000000285e+03 0.000000000000000000e+00
8.524002099999999700e+03 0.000000000000000000e+00
8.550220699999999852e+03 0.000000000000000000e+00
8.576520000000000437e+03 0.000000000000000000e+00
8.602900100000000748e+03 0.000000000000000000e+00
8.629361399999999776e+03 0.000000000000000000e+00
8.655904099999999744e+03 0.000000000000000000e+00
8.682528500000000349e+03 0.000000000000000000e+00
8.709234700000000885e+03 0.000000000000000000e+00
8.736023100000000341e+03 0.000000000000000000e+00
8.762893799999999828e+03 0.000000000000000000e+00
8.789847200000000157e+03 0.000000000000000000e+00
8.816883599999999205e+03 0.000000000000000000e+00
8.844003000000000611e+03 0.000000000000000000e+00
8.871205900000000838e+03 0.000000000000000000e+00
8.898492500000000291e+03 0.000000000000000000e+00
8.925862999999999374e+03 0.000000000000000000e+00
8.953317699999999604e+03 0.000000000000000000e+00
8.980856799999999566e+03 0.000000000000000000e+00
9.008480700000000070e+03 0.000000000000000000e+00
9.036189500000000407e+03 0.000000000000000000e+00
9.063983500000000276e+03 0.000000000000000000e+00
9.091862999999999374e+03 0.000000000000000000e+00
9.119828299999999217e+03 0.000000000000000000e+00
9.147879600000000210e+03 0.000000000000000000e+00
9.176017200000000230e+03 0.000000000000000000e+00
9.204241299999999683e+03 0.000000000000000000e+00
9.232552200000000084e+03 0.000000000000000000e+00
9.260950300000000425e+03 0.000000000000000000e+00
9.289435600000000704e+03 0.000000000000000000e+00
9.318008599999999205e+03 0.000000000000000000e+00
9.346669499999999971e+03 0.000000000000000000e+00
9.375418499999999767e+03 0.000000000000000000e+00
9.404255999999999403e+03 0.000000000000000000e+00
9.433182099999999991e+03 0.000000000000000000e+00
9.462197299999999814e+03 0.000000000000000000e+00
9.491301600000000690e+03 0.000000000000000000e+00
9.520495500000000902e+03 0.000000000000000000e+00
9.549779200000000856e+03 0.000000000000000000e+00
9.579153000000000247e+03 0.000000000000000000e+00
9.608617099999999482e+03 0.000000000000000000e+00
9.638171800000000076e+03 0.000000000000000000e+00
9.667817499999999200e+03 0.000000000000000000e+00
9.697554299999999785e+03 0.000000000000000000e+00
9.727382600000000821e+03 0.000000000000000000e+00
9.757302700000000186e+03 0.000000000000000000e+00
9.787314700000000812e+03 0.000000000000000000e+00
9.817419099999999162e+03 0.000000000000000000e+00
9.847616099999999278e+03 0.000000000000000000e+00
9.877906000000000859e+03 0.000000000000000000e+00
9.908289000000000669e+03 0.000000000000000000e+00
9.938765499999999520e+03 0.000000000000000000e+00
9.969335699999999633e+03 0.000000000000000000e+00
1.000000000000000000e+04 0.000000000000000000e+00


==> data/basis_fun_vs_max_lnl_results_var2_vma1.csv <==
max_lnl_var2_256,max_lnl_var2_512,max_lnl_var2_1024,max_lnl_vma1_256,max_lnl_vma1_512,max_lnl_vma1_1024
-152.43544,-334.8733,-694.13446,-296.4087,-538.8927,-1211.0452
-84.05994,-192.00464,-379.28204,-254.55063,-422.1715,-1011.2702
-59.68698,-152.9255,-303.93793,-246.28201,-408.9943,-996.1241
-49.43257,-128.23859,-261.74103,-231.34206,-394.39508,-932.1637
-24.123291,-102.519226,-220.05151,-230.49821,-390.9679,-928.80865
-23.588776,-98.25754,-203.58295,-221.60912,-386.94037,-898.1547
-24.086731,-97.700714,-188.4726,-220.78076,-387.35974,-896.31824
-21.427902,-93.446625,-183.59424,-213.33289,-384.6175,-892.8992
-20.545029,-90.35126,-182.32104,-207.5674,-384.3944,-894.1877
-18.040634,-87.95477,-180.90033,-206.90918,-380.49417,-884.606
-16.963394,-87.24982,-175.05615,-204.22385,-378.89545,-884.0786
-15.992676,-86.36163,-172.77344,-211.17534,-379.43005,-879.6891
-15.070496,-84.26184,-169.409,-202.08304,-378.19687,-877.89136
-14.4086,-74.571625,-168.4707,-200.79651,-371.80182,-876.0266
-13.587616,-69.338684,-164.02112,-205.6278,-379.77432,-875.7823
-12.327118,-68.45856,-162.83374,-203.48479,-369.9649,-870.85516
-11.449738,-66.5986,-162.4212,-195.2818,-370.95114,-867.59357
-8.990662,-63.500366,-157.91754,-194.18341,-364.95456,-867.77264
-5.978531,-60.233795,-157.07239,-191.35103,-362.09772,-867.2058
3.5397034,-58.58908,-155.3523,-186.74652,-360.61533,-864.87427
7.198059,-55.598877,-153.75946,-182.57883,-355.16144,-864.7144
7.9623413,-54.330902,-153.30707,-183.3663,-354.83444,-859.8773
12.2252655,-53.649475,-151.00507,-180.07327,-351.10135,-859.7599
17.592773,-51.89084,-148.71332,-172.24223,-349.3318,-860.8091
17.998993,-49.888,-144.8374,-165.5693,-347.25275,-858.8539
24.496796,-47.65329,-141.07037,-162.69687,-348.7652,-855.8622
28.79329,-46.415466,-138.78601,-157.9769,-343.0404,-853.71265
30.024445,-46.063477,-137.39777,-150.97784,-343.9364,-848.63043
35.94565,-43.293396,-133.68213,-149.26804,-342.82495,-847.621
37.397842,-41.694214,-130.22675,-148.16075,-338.76062,-847.1505
41.22354,-37.484467,-126.09326,-144.70096,-338.15585,-846.55035
48.57617,-32.04895,-121.38629,-142.25131,-332.98727,-844.1819
53.778687,-25.331604,-115.49005,-138.50328,-329.3569,-843.11
54.469147,-22.124481,-113.19281,-136.43497,-326.83264,-843.2081
56.998245,-22.285614,-112.076416,-130.45596,-325.13675,-839.91754
58.542526,-21.160492,-110.871216,-134.80838,-323.8067,-838.2742
59.895493,-16.446991,-109.12732,-133.96924,-326.8849,-832.4027
64.10361,-14.148224,-108.55463,-122.74161,-319.19797,-831.82263
63.446014,-12.675018,-106.249695,-136.22209,-319.41846,-830.9481
72.37271,-6.344055,-102.29474,-113.28467,-316.0207,-827.75055
75.58118,-5.785095,-101.07977,-112.14499,-310.45746,-826.6836
74.902954,1.3236694,-98.47357,-107.60353,-307.24847,-825.30035
58.173126,0.9010925,-98.18292,-152.33055,-308.12866,-823.5148
108.11577,3.7763672,-95.59137,-98.695755,-306.42188,-822.12775
109.36325,6.003845,-93.79181,-83.40718,-310.72644,-819.7495
111.672806,5.2717896,-92.47803,-76.999664,-299.5404,-813.81506
131.96956,8.130066,-91.813416,-71.230606,-292.01923,-811.9999
156.27843,10.159851,-87.3324,-70.31099,-290.58765,-806.10583
152.6229,10.043457,-85.332825,-53.77281,-289.8326,-798.4501
141.26727,13.346802,-81.50549,-39.679886,-285.8887,-798.9512
177.11584,14.457336,-79.53198,-50.747757,-285.52548,-797.59863
234.68988,17.01947,-76.323425,-30.299667,-278.81796,-796.9666
246.8605,16.595093,-75.59595,4.984192,-278.9032,-796.3584
225.33188,25.846313,-71.688354,-6.93573,-279.63885,-794.34235
249.33244,26.242004,-68.138916,33.605347,-276.71616,-793.5403
274.7968,22.145203,-65.150085,41.235992,-271.4356,-793.9716
254.97548,32.885406,-64.7655,18.133698,-268.09247,-790.26544
263.9245,32.89264,-64.149536,54.546936,-263.7671,-789.68097
379.1222,11.466919,-59.679688,82.80084,-274.17828,-788.7104
287.27234,37.297607,-59.223694,71.17239,-260.4136,-788.1498
252.43762,40.00235,-56.55768,139.79642,-251.35773,-789.95264
350.85532,42.432373,-55.634033,191.76639,-251.422,-781.28766
341.05328,43.0914,-54.354614,193.9545,-256.63855,-776.1225
378.36237,49.26996,-53.462036,247.63321,-247.31384,-778.2096
357.34003,53.685852,-52.981018,224.86845,-239.11191,-772.88104
411.483,55.647156,-50.71875,279.2739,-236.18805,-771.63403
459.79654,62.23535,-43.18982,52.743103,-230.2786,-770.9425
466.12778,64.18347,-42.812927,289.27,-230.97934,-766.381
452.03076,70.72702,-40.74591,313.1131,-263.98517,-763.0151
189.68262,77.81543,-39.208496,315.42896,-235.00085,-784.4749


==> data/likelihood_with_chunks.csv <==
log_lik_chunk_1,log_lik_chunk_2,log_lik_chunk_4,log_lik_chunk_8,log_lik_chunk_16,log_lik_chunk_32,log_lik_chunk_64,log_lik_chunk_128
-178514.67,-178512.81,-178528.38,-178531.47,-178558.06,-178598.88,-178658.16,-178794.06
-177486.53,-177491.8,-177496.4,-177503.03,-177503.75,-177520.97,-177558.81,-177639.97
-179293.6,-179293.61,-179296.5,-179318.34,-179333.58,-179356.25,-179397.48,-179483.78
-178279.97,-178278.69,-178281.94,-178280.19,-178285.17,-178304.69,-178341.53,-178429.45
-178139.97,-178138.5,-178143.88,-178143.12,-178148.69,-178182.84,-178254.19,-178340.16
-179469.4,-179475.52,-179482.84,-179503.62,-179522.78,-179544.81,-179594.69,-179665.44
-178078.72,-178078.67,-178080.7,-178088.06,-178089.25,-178116.06,-178191.94,-178299.33
-178755.72,-178758.97,-178766.89,-178772.83,-178785.31,-178801.94,-178897.69,-179004.38
-178061.56,-178061.22,-178060.8,-178060.27,-178066.12,-178097.16,-178141.38,-178235.47
-177089.31,-177091.81,-177101.53,-177107.22,-177122.88,-177147.83,-177204.34,-177289.25
-177872.6,-177876.22,-177877.22,-177882.12,-177898.2,-177931.8,-177965.0,-178092.77
-177830.62,-177831.06,-177830.84,-177839.6,-177846.88,-177861.66,-177925.16,-178046.62
-178813.12,-178813.5,-178815.66,-178827.53,-178848.28,-178861.75,-178916.16,-179029.98
-178294.38,-178302.19,-178302.56,-178302.25,-178321.72,-178337.7,-178376.12,-178513.47
-178082.69,-178082.78,-178092.61,-178105.4,-178113.62,-178112.75,-178174.66,-178275.72
-177896.5,-177896.94,-177908.23,-177909.9,-177916.89,-177940.44,-177982.78,-178078.1
-177827.38,-177827.44,-177828.62,-177833.72,-177844.25,-177903.53,-177963.75,-178068.78
-179124.89,-179127.22,-179127.89,-179147.62,-179178.12,-179182.22,-179208.22,-179290.4
-178463.69,-178463.72,-178463.56,-178482.44,-178494.53,-178513.17,-178566.25,-178688.4
-177347.38,-177351.47,-177351.39,-177355.05,-177387.78,-177400.72,-177481.56,-177576.9
-179005.44,-179004.78,-179013.6,-179018.39,-179058.47,-179069.19,-179107.78,-179136.97
-176632.69,-176633.84,-176636.02,-176640.06,-176665.0,-176693.38,-176711.83,-176795.97
-176944.06,-176944.81,-176944.62,-176945.45,-176950.55,-176967.72,-177024.47,-177164.89
-178028.6,-178029.36,-178034.22,-178039.84,-178049.34,-178058.5,-178099.16,-178238.9
-178497.61,-178497.66,-178502.81,-178517.14,-178553.5,-178572.66,-178621.84,-178726.81
-178162.72,-178166.42,-178173.1,-178177.92,-178182.27,-178216.72,-178269.47,-178345.38
-179260.88,-179260.97,-179262.22,-179262.31,-179276.6,-179297.14,-179352.28,-179432.0
-179996.25,-179996.39,-179999.34,-180014.8,-180030.03,-180045.95,-180082.14,-180161.5
-177956.83,-177956.47,-177955.44,-177975.44,-178006.75,-178021.28,-178059.25,-178159.25
-179303.78,-179304.72,-179304.03,-179310.12,-179325.23,-179354.72,-179403.3,-179501.38
-179115.69,-179110.62,-179114.16,-179125.88,-179141.78,-179172.03,-179247.47,-179419.12
-178933.8,-178934.6,-178938.48,-178949.95,-178970.97,-178999.6,-179045.88,-179169.44
-178829.55,-178829.12,-178834.69,-178840.75,-178871.1,-178904.55,-178938.44,-179007.66
-178698.31,-178703.22,-178701.88,-178699.03,-178712.81,-178764.56,-178792.58,-178869.98
-179658.47,-179662.0,-179672.6,-179678.27,-179698.38,-179716.53,-179780.97,-179933.44
-178247.22,-178247.69,-178247.97,-178266.56,-178280.75,-178321.44,-178341.72,-178408.4
-177220.7,-177221.16,-177237.98,-177243.1,-177266.45,-177303.14,-177387.53,-177506.75
-178758.75,-178764.25,-178768.78,-178781.88,-178783.16,-178811.2,-178882.78,-178982.83
-177267.47,-177269.56,-177270.16,-177272.4,-177281.94,-177312.66,-177375.83,-177478.62
-179281.56,-179281.19,-179282.56,-179307.75,-179322.78,-179337.78,-179381.69,-179493.4
-177795.34,-177794.78,-177794.05,-177815.69,-177825.31,-177855.97,-177901.75,-177974.94
-178573.06,-178572.6,-178572.97,-178577.48,-178594.47,-178636.66,-178695.47,-178833.94
-178571.47,-178570.9,-178570.06,-178571.56,-178573.97,-178586.28,-178650.81,-178736.34
-178603.77,-178605.88,-178609.1,-178608.6,-178616.56,-178656.3,-178698.1,-178795.19
-178693.16,-178693.84,-178698.94,-178714.25,-178723.06,-178759.33,-178798.52,-178919.98
-178641.56,-178639.25,-178639.25,-178642.69,-178648.69,-178693.81,-178728.53,-178819.2
-178434.06,-178433.8,-178441.1,-178442.16,-178446.22,-178469.44,-178514.45,-178680.7
-178792.86,-178795.94,-178799.19,-178823.95,-178845.72,-178878.28,-178938.03,-179030.33
-178585.38,-178588.98,-178591.66,-178592.69,-178611.53,-178640.03,-178696.97,-178792.94
-177562.77,-177563.81,-177569.34,-177588.19,-177596.5,-177612.33,-177649.05,-177756.16


==> data/likelihood_without_chunk.csv <==
0
-178514.67
-177486.53
-179293.6
-178279.97
-178139.97
-179469.4
-178078.72
-178755.72
-178061.56
-177089.31
-177872.6
-177830.62
-178813.12
-178294.38
-178082.69
-177896.5
-177827.38
-179124.89
-178463.69
-177347.38
-179005.44
-176632.69
-176944.06
-178028.6
-178497.61
-178162.72
-179260.88
-179996.25
-177956.83
-179303.78
-179115.69
-178933.8
-178829.55
-178698.31
-179658.47
-178247.22
-177220.7
-178758.75
-177267.47
-179281.56
-177795.34
-178573.06
-178571.47
-178603.77
-178693.16
-178641.56
-178434.06
-178792.86
-178585.38
-177562.77


==> data/no_cross_basis_vs_lnl_ET_uncorr_lr_low.csv <==
# basis fun,max log like
100,1743350.0
110,1743650.5
120,1743849.8
130,1744150.8
140,1746261.1
150,1746677.4
160,1747916.0
170,1749417.4
180,1752078.1
190,1753536.0
200,1754163.5
210,1756366.5
220,1757969.5
230,1760162.9
240,1760688.1
250,1763066.8
260,1765243.2
270,1766687.9
280,1768219.8
290,1769435.1
300,1771611.5
310,1772348.9
320,1773034.2
330,1773331.1
340,1774129.6
350,1774339.9
360,1774388.9
370,1774450.2
380,1774523.8
390,1774635.6
400,1774852.6
410,1774899.8
420,1774951.1
430,1774992.5
440,1775073.6
450,1775123.1
460,1775275.1
470,1775376.2
480,1775524.0
490,1775568.1
500,1776003.6
510,1776254.9
520,1776409.9
530,1776605.1
540,1776781.2
550,1777166.1
560,1777205.2
570,1777342.5
580,1777460.6
590,1777656.8
600,1777706.4
610,1777772.1
620,1777902.0
630,1777997.8
640,1778154.8
650,1778168.9
660,1778346.8
670,1778463.2
680,1778552.6
690,1778646.0
700,1778717.5


==> data/time_var2_SGVB_VNPC.csv <==
var2_256_SGVB,var2_256_VNPC,var2_512_SGVB,var2_512_VNPC,var2_1024_SGVB,var2_1024_VNPC
276.5916078,5157.384177,288.8247905,9588.367303,351.0865605,24060.50251
285.4675205,5366.277458,281.9213789,12153.92794,363.3611944,17010.69989
261.4879541,6031.030977,320.4475915,7740.969481,343.4382458,14191.23504
288.3851125,5491.829453,303.744832,8491.838366,318.1611981,21051.25945
270.2584333,5848.032899,299.6605501,12794.46772,358.5359826,18762.59114
267.3468695,8231.324447,279.3984189,9384.640676,298.0582535,14853.7719
279.0368073,5318.02932,283.4148629,8935.140197,360.2318439,17065.16036
279.4895325,4747.836752,299.5888238,9972.279394,342.0268164,18827.88136
280.2070601,5666.528543,291.8451641,8987.604295,326.4783161,21283.71999
266.6178105,5752.503492,404.3899174,8962.441962,344.6739807,20012.30882
270.3398452,5687.606006,407.5757887,8660.146175,314.6287806,25257.3394
265.9529612,5439.303064,287.4101677,8892.454516,316.5415478,14942.94009
316.4388959,5963.065878,292.0798433,9158.954147,302.0011871,20023.8043
328.5693216,5578.911902,295.5739274,12006.1954,332.4197791,17824.78424
334.1910319,5334.434941,299.5058396,11051.10989,301.5869865,14971.20767
337.8273175,5282.646415,302.5009856,8381.403079,319.4940078,18426.99145
261.7240682,6348.397123,331.5246077,10660.342,349.6076732,20879.07377
290.210196,4854.210279,458.7740941,12202.92519,345.5200584,15363.7452
316.4045374,5142.090677,392.7576892,9051.740916,305.1123803,23377.95002
283.0909684,6237.817711,284.9880846,7485.602408,381.9865639,21027.3261
269.0381999,5773.851596,282.1830873,8239.821126,308.9014566,17912.73929
276.7662511,5134.332151,312.2302647,9720.312122,340.7493572,18920.18981
331.4041667,5848.068158,280.8458862,13767.89744,346.2625558,23418.36668
278.381717,5573.863748,282.6736417,10019.66521,333.0779977,17449.76255
267.789428,5795.30941,332.2068009,8713.837867,356.0205324,20660.86948
273.5686474,4991.962305,284.6278141,12246.36293,350.3371348,22779.23429
281.7650545,6059.488978,306.3618751,9426.328251,336.8884013,25594.83979
332.0719869,5702.6237,296.0706592,10692.87054,422.1482966,21686.75925
267.4472427,5086.754456,399.2545063,9487.992382,342.6987135,20498.65584
275.2335489,6077.468501,287.4015763,8939.36102,340.3648477,18810.9755
265.0995431,5748.993262,288.0458956,9678.907501,312.6612892,15742.27238
272.2442479,5340.468446,308.8371234,9308.821336,326.0465686,19519.3373
280.802763,6711.047488,392.2995298,9420.730791,398.2039225,19129.85382
332.4356771,5923.009877,280.2367978,7874.915002,352.1379125,15098.18182
279.2907362,8243.423807,299.032501,9832.734156,359.7178917,18740.43672
331.1079452,4942.36284,284.134263,9649.227728,394.5883763,20410.19082
329.853991,4771.534392,293.7182779,12424.59403,341.2885287,19495.32012
271.2138698,5920.348811,307.3614728,10575.16495,491.1664171,20654.85104
264.4473722,5328.761788,440.0721714,8614.94554,338.8945303,23793.38511
270.6556137,5364.553996,381.4723694,8768.620082,332.7018752,20511.17806
276.4879782,4628.602115,310.0890253,9730.397586,314.1147962,20748.15031
274.2572591,5817.703709,332.4680512,7784.138359,401.9928567,15558.31989
279.4734895,7184.329035,305.070926,10546.04142,330.4965823,18573.12321
339.6742246,5294.723156,338.6807241,8917.805739,475.982348,21076.51686
259.9085512,5916.559042,280.3993773,7861.035327,471.7144041,16035.08919
278.2331455,4817.836826,306.3174531,8018.177346,441.5762639,21100.02288
343.6157546,6169.922024,339.5415008,9071.259559,354.1462545,14952.84715
264.4128513,5588.832448,322.1664379,9128.183791,385.2872453,18806.05662
279.2594151,5853.434425,284.296226,8430.569579,361.6217196,20240.63881
312.9873397,5667.921373,283.277854,11278.94704,351.5361125,19894.74866
270.1630986,4786.061662,293.0736651,11582.1571,458.6429656,28837.12232
278.2662973,5960.070418,284.872437,9949.961246,323.8254213,20528.0269
278.3247683,5603.662025,306.0574312,8433.960834,470.7361114,22714.29495
264.8816359,4760.629858,301.3278654,8766.338066,334.6307976,19687.37471
278.8126183,5116.184647,283.3195972,12635.38333,355.1335077,17475.32967
330.2000756,5429.070042,278.1785746,10410.3413,305.7172835,14669.17187
267.9016681,6015.178592,316.4263031,9509.281827,335.3777747,20542.49691
287.0579588,5725.227484,287.3761053,8562.799041,355.5173306,20282.36682
330.9918718,5144.667158,369.2926662,9606.431877,317.4170961,19724.78151
328.2351928,5356.90844,289.3160732,16552.9855,394.8004677,16490.31598
337.0782433,5432.54386,288.4064953,10062.60075,369.6955349,17789.30359
270.9805956,5083.95072,277.3876956,8408.379219,345.7512896,18413.27739
279.9756958,5773.640732,294.6442413,8762.115593,353.1904147,21201.81602
327.586556,5415.063227,359.307498,8046.25794,334.898314,14709.17472
333.5205896,4670.586411,366.6563122,10544.20592,400.57023,14849.60598
399.7740521,4629.955442,309.9055367,8611.52553,359.0115137,18763.08355
325.1255085,5781.871018,337.164808,8978.891501,334.2374022,22064.26944
330.8365052,10518.67933,491.4238679,12776.30116,344.0264466,20281.95135
269.0905662,4890.386745,293.740289,8990.629515,321.0780745,15897.71119
262.5093515,5587.263797,321.756598,11721.62567,395.3179805,17890.18346
313.3889694,4552.021562,301.7855291,9878.755195,346.7774408,17580.5636
332.415329,5091.327837,299.9350009,10304.28292,316.0361688,15638.65149
279.6446216,6288.658222,303.7630093,10082.24472,475.5197499,20263.22086
286.2318766,5893.900331,283.3150415,9453.235068,340.3372488,18737.93645
275.6820617,5944.79013,305.4367707,8825.828974,353.8734918,16064.91284
282.3765304,6323.244869,280.4770949,8656.265533,318.74472,18822.46556
275.7712004,4912.601611,282.3796041,13435.35509,316.9966829,20725.9693
313.5401287,4979.743705,390.1059299,8678.903165,321.9481955,21010.23899
258.9410846,4791.153644,292.7894869,9224.422293,315.9734704,18688.82494
312.8247836,5749.576098,313.2461834,8652.872033,313.5180397,20639.68188
330.771033,4760.072286,301.4587333,10198.04242,357.4233596,16890.70229
270.1613533,5274.710759,477.9770989,10380.23688,353.00914,16934.88657
311.5780346,5890.854973,282.3897953,9712.610478,304.8786087,19279.77423
262.9731903,6723.138177,393.0547371,7868.911348,316.6704938,14817.09501
281.9353127,5659.993394,287.1689088,9134.742246,403.1138237,15920.37599
350.4028866,5274.335479,293.0166957,10568.31805,471.8067832,19830.13406
277.6757269,5465.12781,281.6183853,13628.85836,351.2729988,19417.11488
311.0912848,5056.608131,314.2168317,8725.214611,352.5395532,16342.0374
327.2998025,4867.780451,292.8579047,9245.043061,311.7825358,22251.22445
260.7927077,5355.998472,329.8056564,11339.10437,297.304518,18674.2314
332.238909,5994.079598,427.6844742,8607.386945,349.1945148,19667.41932
336.0755036,4760.778865,379.427417,9010.559973,354.0671587,17778.46108
260.0059648,5542.816178,422.4124253,8867.603869,403.402916,18870.18682
263.3526003,5065.270241,285.8938072,9423.121699,338.0657439,17094.65811
329.9744029,5581.771514,299.4560649,8760.87734,350.6666527,22409.16676
277.4571705,4773.161219,280.9420807,9812.137537,405.5718179,15086.25692
330.3366804,5129.453861,396.1846111,11042.56053,360.6734607,14880.0351
288.6411321,5496.239609,279.5929012,8681.264822,332.998656,12855.51813
336.1935155,5147.069973,280.3071108,8529.15766,473.8249271,22759.67952
262.282541,5330.051336,381.5226798,13129.63228,356.341676,20300.50769
260.1476285,4756.678031,285.3716979,10344.30377,356.3423853,19480.17615
331.9532981,4543.45615,303.4110756,9792.823465,346.0717525,20107.0103
264.3190401,5924.928478,374.052217,11320.93467,345.4616654,17328.46718
268.9791725,4753.632677,325.5669017,8251.531487,428.2366378,18928.41098
407.4415877,5508.369097,281.1182814,8646.687193,349.9227164,19338.92196
335.1880269,5352.088312,326.4529731,9371.859205,345.5187147,15068.14739
276.7845066,4782.914676,395.7425737,10743.1184,425.2508059,18730.17856
268.0859067,5408.796418,322.9154873,8451.105918,330.481216,17329.1277
276.0945561,4959.712326,283.2390864,9112.251903,395.242496,18311.9537
290.7795141,5740.835155,281.8271911,16405.45381,423.5937016,23887.74471
278.8296087,4834.211956,329.1130645,8830.081312,266.9510076,17632.74912
278.1094143,4840.962047,330.5484812,10233.22628,404.179872,15646.2063
343.6986356,4583.484492,321.1011982,8025.489676,404.5145655,16087.31672
264.2447224,5509.117051,288.9949923,9049.78553,320.4618163,18365.03205
331.0747161,5557.021065,284.3220546,9736.780794,412.2110262,18539.32277
330.8471148,4764.848092,299.7719581,9332.443379,410.6179094,28553.15299
332.2017217,5513.119937,281.2329519,9303.424674,412.2314515,17467.02339
328.5093849,5050.917311,278.8469069,11042.98406,383.8301082,19638.70034
262.0738201,5887.30288,314.8518603,12864.87174,320.5351462,19611.56315
328.9906309,4698.458198,317.6894531,9038.484053,353.7123671,16652.24882
334.786366,5813.442758,325.3374305,9200.45838,361.4909208,28711.225
280.726454,5789.116838,397.8878407,11257.79177,324.558862,20875.6721
272.447571,5853.873812,280.1456344,9055.446812,347.4465744,18804.94899
270.2463806,5832.77339,310.1621268,8509.559662,316.6481006,17039.91935
263.8099682,5309.886339,297.9872074,9038.486536,321.8258376,23823.91163
323.9233675,4829.951058,453.5215969,10962.31083,352.1019433,14578.59008
263.7497501,5265.961763,298.3743758,11582.50352,354.6555834,17945.11649
328.4199448,5456.985668,326.760391,11087.716,332.7293379,16768.59465
290.6772513,5773.578034,280.803205,8700.035009,352.9948394,20517.00282
332.0132837,4984.687102,284.6189487,10117.05196,317.6500833,19670.99705
259.3870928,5770.378626,298.7715726,8283.867263,316.4085112,15779.6785
273.6222615,5233.391753,284.4937248,7747.807443,348.7723482,17952.48988
341.8701196,5281.137717,283.7696114,11289.4169,349.1436191,16009.09748
277.7249153,5809.922629,289.1373966,16203.39056,342.9460304,17812.32081
264.4106553,5746.80145,287.8796365,13140.59734,358.7553785,17000.93441
272.4787078,6417.494495,307.013195,8946.328479,395.9682488,16209.73093
270.7251489,5947.881446,287.312444,7921.593257,356.1492996,15426.5388
311.8442237,5763.280176,282.282037,9463.054313,308.7045023,23051.34608
336.0385926,6513.730342,289.9138384,9346.162968,329.7961729,27774.08989
408.2544386,5985.449316,303.5045073,10066.41369,351.1452231,17519.61594
280.3554659,4867.421374,285.5499194,9677.059201,321.4439018,23518.53841
273.1585975,4648.537833,304.347662,9157.73296,343.8378031,20207.6982
274.7343993,4632.425524,363.7996986,8141.825205,317.527071,25642.17961
335.402055,4672.290986,362.4147127,10834.05274,322.6667523,22684.2461
271.1528971,4850.368911,303.1349282,9291.668051,317.2171559,18015.17539
267.1755111,5874.765816,303.1571498,8173.376879,345.8224385,20177.42497
267.9241331,5597.92959,330.9242105,8934.238402,395.3525932,14618.12179
331.5937343,6403.999049,282.3167017,9059.204974,345.5056326,21453.44981
264.4194479,6180.181181,283.4553199,8874.927886,355.067544,17576.98821
338.3201053,5410.005585,304.2001374,8035.366004,377.1951132,20464.70161
268.5444663,5910.861889,317.8170829,9647.035097,354.8763831,22328.18251
266.6594417,7765.24419,295.1593335,10140.35782,404.6988819,18772.07678
287.6874554,6839.350627,297.6058018,10580.7322,304.8582778,14236.98821
332.753608,5729.341686,305.9850264,10170.99013,310.9640846,14552.96284
341.3938997,5515.273721,361.0018404,9479.830072,356.7151024,18396.77409
277.9267964,5061.851812,422.986227,9052.393048,327.1493566,18204.44706
332.0812538,5580.202005,325.7148969,8272.055513,436.8499937,19925.23599
261.6552298,5237.582415,279.9942715,8382.598627,311.3015065,20769.85449
333.8443573,4621.662143,350.0483575,9922.315075,352.3578999,18764.10105
343.034627,6674.192389,292.776685,8859.835472,471.6745906,17043.50474
336.4555101,5525.98387,283.9652493,10949.31114,321.6415591,17874.04496
326.5810144,6779.523091,306.0994756,11984.18027,299.6566899,21022.34019
337.9917569,5308.310905,278.3085473,9066.088657,361.6170771,24024.57447
258.2325404,5041.814258,316.6140473,8911.626264,354.5731971,14736.75245
279.7549305,4828.591653,288.4798653,9901.478291,476.5174448,17271.29439
328.5911586,5777.473241,330.2433991,8336.379098,267.49914,17075.38134
270.9265912,4972.682292,282.750185,11300.65091,343.1136725,16226.09841
277.0534189,5028.649276,282.0328491,8838.344127,422.1125195,15511.42574
329.6954184,5491.686222,299.568815,10305.7212,355.8900988,14703.71606
287.9774616,5644.022101,391.7151213,10604.85451,359.9968348,16600.6708
325.5911076,5054.416548,287.3460486,8893.726014,350.6467891,18359.23411
278.5647581,5693.534066,280.8520265,8780.46964,409.9779341,20766.69145
331.3904366,4929.939393,287.547852,8324.497073,394.2813408,15193.96004
261.983155,5400.814751,288.607224,7616.839485,335.1163538,17329.89896
284.8157063,4729.07017,282.4745593,8633.475587,331.3205338,17727.01764
339.6286774,5893.628636,286.2557516,9799.73617,352.9376194,18974.75797
274.4709637,5460.544081,312.2918,8400.108639,315.1409214,20346.30609
280.9231296,6708.797182,326.0960436,9261.329516,350.8187404,20182.32494
273.6755464,5836.668707,305.8513749,9923.732744,358.6651802,18409.50831
275.4448757,5387.364641,328.7766783,11165.47883,322.0382695,19547.87778
262.0455458,5750.349461,325.6260123,11086.26801,343.1480601,20673.77481
314.4789832,5567.484429,280.8666713,13764.58136,422.862505,18456.00351
290.9564719,4792.015142,282.7334924,8265.691734,384.8973908,15055.84589
280.7261493,5416.790056,292.2974317,11333.20473,354.3744771,16123.23588
279.814357,5929.08763,305.4235477,8724.446292,316.5935977,14724.56015
272.7302179,4746.269281,280.7325597,8211.988019,318.9732327,15008.94318
330.0301034,7379.670791,281.2998402,8183.741589,356.6880639,24466.73095
334.0236197,6553.755031,285.8710811,10981.20451,419.0895047,19257.61932
275.950989,5086.33884,323.8940029,8880.727695,346.5504544,18428.22176
313.2019498,4946.220432,305.1533537,11653.06465,357.1212099,16172.81055
332.9062071,5099.884663,282.894958,11665.58173,352.9514954,18908.46189
334.0377312,5200.831414,278.6852751,8758.853038,380.7667367,17408.86642
327.1975138,7680.305615,283.4068851,10644.31718,452.0129712,21364.09355
316.247503,4897.352151,370.3879743,9117.330011,475.245857,25279.75047
277.0478165,5215.582655,298.3915927,8689.611299,396.5964229,14358.13194
271.5679443,5046.291748,296.6167479,8273.551143,353.8792408,15429.91655
275.3920445,5726.775982,286.4375346,10659.53178,318.1999111,18222.40855
264.2172072,6656.435994,413.4078588,10881.6318,334.1155045,21721.17026
279.9256995,6009.133313,304.6659584,10024.7781,322.0606594,20709.67969
262.1424332,4945.855948,288.408972,9504.19813,321.1437967,23707.88556
329.4620168,4920.990373,334.1268334,9962.116914,339.044421,15237.88381
263.9549549,5463.781644,276.6860757,8968.016023,407.1580868,21721.8532
305.2442389,7080.779794,290.4543655,12908.85548,354.9168811,26527.37332
271.5801733,6212.702903,311.1664994,8193.437238,268.102361,20631.30392
300.798486,5613.257721,280.2211907,14576.00624,326.0584221,18175.05153
278.4559352,5707.453484,280.2453301,8687.033313,331.7125132,21601.16139
273.4492743,4958.674674,283.4320862,8280.018014,311.5629756,18955.08889
286.3175199,5218.906876,285.4668493,10863.19841,349.7948279,23587.16082
332.2487423,5119.586188,288.9647076,8577.559622,316.9914336,21052.53192
332.3763545,5360.345529,299.39678,9508.814215,394.963294,14506.49772
327.1180105,5280.599224,297.3250251,9305.79555,316.2745762,20970.70005
280.5906675,5390.525645,329.5284078,8435.298577,320.7760725,21500.65401
263.5492465,5570.313055,283.6256256,12387.34127,375.7928386,17317.45125
335.6073167,5973.946589,381.4719412,10495.97492,316.0146718,17893.29491
270.9404399,5155.912973,337.2781837,9807.045523,336.4700105,19749.15939
333.7290742,5593.651772,288.7547286,11651.50305,470.3514798,20747.99855
271.0585835,5358.414649,334.8143713,8011.666087,322.1061502,19321.28081
276.124655,5617.603469,332.2560141,9089.352389,332.8692083,19054.53895
324.9915729,4718.762074,289.2008581,8732.206168,382.0472305,19450.18172
268.0949953,4866.360276,309.7107136,8039.610173,316.5474381,22286.68565
272.1945362,5269.143473,304.2394018,9488.528314,393.9896145,16677.90581
270.3481092,5338.836388,307.3725579,8786.739271,423.9384837,17309.43381
330.1188064,6576.840187,281.9788537,8776.37888,315.2130263,16886.50549
260.3377984,6366.872031,316.899909,10753.96016,406.4171596,15296.61304
264.4677942,4892.511592,280.2655108,10958.88571,314.9445233,21005.00481
275.3984294,4997.644474,286.4959364,8754.382661,426.2972198,16603.22516
289.0223629,4936.783128,404.528414,8187.629995,394.4089723,17298.84089
263.6856563,5617.265023,299.6213856,8696.609481,316.4015782,15004.58196
264.3260961,5619.786511,289.9779932,10790.63905,298.3241916,15427.03756
261.2779133,5673.634009,364.1617439,11104.7071,339.1575594,17064.60208
262.1850345,5253.650519,280.6332998,8058.624012,394.5137305,18360.32925
330.164907,5121.36974,286.4282596,9155.803067,476.089077,20333.25899
285.0322905,5111.482802,288.2026284,10756.93305,350.0674846,20501.24547
269.8128135,5719.739192,297.3191702,8549.779677,317.1218035,22771.54778
338.6912227,5547.473073,279.6173387,12719.30516,316.0299311,17321.22229
266.2079399,6426.169637,288.5936034,10583.09541,314.7755156,18640.82983
277.8385642,4897.184241,280.9319632,13159.40203,392.2524326,16895.09234
272.592267,5508.81503,436.2103369,11034.24583,354.484319,15159.36268
331.6072402,5811.943862,361.4912963,9349.893656,361.809298,17290.70749
268.0289023,5779.053193,296.8477859,11516.98391,351.0941033,19066.32651
313.6951034,4617.980931,301.1000705,8453.207457,475.9945183,18964.33256
262.6856525,5173.160628,286.7933059,9138.835854,351.9027495,18214.63554
278.3655412,5018.798537,339.4303517,8040.950355,441.2866764,21286.69725
270.2501233,4697.017109,290.8269346,8829.445847,316.8888996,15588.6115
269.131541,6090.4907,330.4926548,12118.93361,355.5339947,17318.45092
316.5469677,5735.445563,282.2561018,9314.520646,313.3075597,20010.57609
310.9102714,5005.067002,304.6508548,8696.307161,348.8933618,18711.58045
273.5490119,4530.010554,280.0801146,8279.515252,315.7632563,18051.4088
277.2955067,5241.419883,370.9377279,12723.81028,345.1165833,18898.11351
269.6069832,4648.133222,298.8424509,9833.703059,322.8941493,16351.93921
308.3930697,4723.576098,303.704601,8791.475513,334.8936522,14460.24177
261.056798,5718.606192,280.0072389,10394.86123,344.2316985,19160.16544
280.0985365,5775.844123,476.6690774,8465.808101,362.9343953,15232.49908
279.2630768,5169.400477,297.8982916,12225.28259,426.8874555,14721.21221
292.1146295,5247.725718,286.4127002,9065.434085,394.7914438,15916.5666
328.4748805,9987.595184,282.6920624,9455.932233,319.0447676,15281.79297
278.6334577,5426.083089,307.90803,8504.934303,306.3966491,22578.60316
265.1114609,5502.971572,406.0559714,9614.917389,357.6749589,17992.32065
280.4043846,5191.247939,459.1880338,10978.68433,401.825135,16192.82772
334.2355084,5053.968048,302.1113451,11608.66406,358.4800053,19751.17733
277.1015718,5023.465698,301.4151285,8172.176244,315.9162626,19902.96123
324.3580308,5478.483927,280.3711238,9090.893632,408.1390662,19153.59893
263.7485564,5431.506087,293.064338,8953.350518,340.5695252,17494.96379
274.4123328,6008.032103,277.4656758,8879.071313,476.1727021,18177.36582
341.1275001,5853.157634,294.4312007,9345.040503,329.4089746,17498.35407
285.1005616,6115.308915,303.2289057,11208.43196,413.6379106,26412.8132
268.0885146,5086.053692,334.8192904,10745.45502,475.3404891,23416.13559
335.8536623,7359.23941,286.0274954,7766.848677,437.7725558,21004.48634
329.9519019,4717.983489,289.2107565,11023.53714,332.8875051,20237.35284
324.389816,5776.8334,288.1919813,8799.303643,309.6419523,17424.98553
333.4732242,5047.796043,288.7019646,8365.263166,459.6632321,17896.8363
315.1537557,6488.977051,322.4256401,9679.958081,302.4739835,19161.55558
331.059761,5763.625702,277.607959,10692.30008,312.0858722,15028.2039
267.9614263,5354.204825,320.5102634,12461.93249,434.1491475,14561.52927
265.9323177,5373.755027,288.9047294,8591.487215,314.7149911,17602.27982
317.4929614,7047.289728,286.5462146,11699.70411,353.7029338,17260.49993
261.0437074,5682.819345,298.4459524,9876.052648,334.3158853,20726.22629
283.6467826,6550.833646,285.0662081,10546.27336,378.9988599,16790.79443
348.0041502,6513.194784,283.1987429,9450.190509,349.0017469,22594.39578
263.9903903,5106.820688,285.9613981,9689.720158,432.9358087,27889.98522
283.8174455,5919.508175,283.6874936,7846.241766,354.5706003,20731.48056
334.8872042,5258.228674,325.1557453,8038.496312,386.1011169,16618.36932
315.3026748,4999.745466,396.8689098,10514.61602,342.6797068,14282.46972
258.9969652,4993.136329,424.7830067,8584.933685,346.7355754,19506.22707
265.8648877,4821.924577,366.0916927,8269.511546,427.6928594,17166.05431
348.7761562,6102.815087,339.0262711,8524.854849,361.0277197,22318.45586
327.5882003,5435.496497,323.6632757,8408.55249,313.1748624,18853.42479
263.039762,5658.398365,300.2372994,8454.607901,340.7312441,18326.34934
349.2375066,5282.045246,299.3894541,10011.47891,349.8277857,16470.39957
277.6506991,6297.374037,307.8949234,9929.577066,341.707052,19387.07145
271.1341867,5169.581389,389.6734698,12501.22001,314.4759467,20604.41678
278.3641291,5589.412709,290.6302133,11348.50628,405.3973367,18124.34387
274.1995721,5065.940701,313.6337857,12932.26046,332.2434936,18006.44401
263.8148518,5250.957705,304.2172928,10677.43685,317.344986,13053.8659
275.3590968,5382.394745,332.9334869,8374.916072,299.2508283,18203.43231
263.0579324,6716.272425,280.5800476,9009.75614,306.3723216,14752.72701
289.7063737,4862.935524,288.121146,10118.49297,316.710453,17716.09517
265.6341116,6200.559945,297.5812209,12300.65886,335.8523123,22805.08702
308.5112526,5056.410066,297.5023935,8960.631158,335.8719311,23289.52994
328.0266962,5418.916938,285.5495307,8872.248865,330.9598382,14443.51302
331.6024978,4838.122373,303.3395202,13721.93435,348.978451,18293.25121
279.3819849,4987.626159,280.4844103,12092.80879,310.1001825,15754.46411
329.7717566,4758.948031,298.334533,10786.41942,338.5896392,17200.40635
348.014482,5435.233281,338.3026607,12913.96336,400.8196332,15190.2852
340.1574802,4977.552807,280.8550744,9197.723181,360.095901,15045.85599
275.9782181,5821.148276,305.5913165,8181.258803,334.0764475,16537.17467
327.3973286,5359.054113,284.111778,7822.075084,313.0867896,19528.60957
327.9408348,5557.300595,300.3528609,11890.8577,353.5994358,20509.94377
279.9531004,5057.59779,277.1868,9234.570341,473.6161771,25863.28196
404.0428772,5395.467384,367.608243,10217.58546,422.0909612,20364.23955
275.2516046,5673.054412,295.9757969,10776.01039,484.6365807,20575.41594
333.5788417,5017.488348,283.8837373,11115.7487,456.109107,18257.9772
278.1321747,6887.114113,318.0094156,8752.390596,308.2357664,18075.60566
289.045979,5739.056956,313.8315663,10437.87995,324.8553507,20818.54267
280.7629125,6946.049605,281.5156436,10198.5606,330.8963051,17594.82163
280.3283784,4702.114272,364.9595904,8102.492429,349.0857487,18445.5336
326.8315024,7804.352558,336.0741925,8857.706507,302.8555188,17276.55847
275.0777731,6530.810614,324.6880805,17956.50639,352.790411,17979.70938
329.3246651,10253.85908,283.1032002,10404.0134,348.891922,17720.40452
262.1388974,5532.542237,289.1816492,9464.015532,303.7321553,24794.3958
265.7009985,5275.82288,325.1268184,7691.555263,487.2063487,17284.86834
271.8413801,5846.190193,306.5779355,7777.516419,347.0236762,21992.91889
327.6259577,4955.203374,457.3156326,8357.946014,335.9203732,17968.67543
263.8668773,5975.816384,277.3553264,8712.074476,345.4309361,21166.34296
340.7947917,5124.661512,310.1700025,9295.705139,346.0159945,17636.59226
311.2406344,6625.109413,280.364851,9416.620095,319.5677879,21342.16435
279.578104,5025.977775,397.7510519,7986.908978,394.5792685,14663.45813
343.8087871,5473.914695,357.5574689,10444.56639,433.8777938,15036.7135
316.1705008,5933.396826,312.9654975,11056.77918,360.6979783,17209.75584
315.1200418,4982.847518,378.8683999,9117.106715,506.1084201,21598.77712
337.984216,5030.322486,299.4283199,8963.602909,314.6698208,21732.27503
285.4930675,4619.527647,308.8968475,10789.53766,317.4371395,20864.74906
261.3784668,6485.451992,283.9300828,8501.528508,385.5229862,20232.88477
333.9129329,5808.631351,290.3961029,10250.79366,315.7589924,19506.82507
281.2490661,5497.947384,287.3955503,10331.20908,312.447546,22019.21841
278.0638657,5701.554161,282.2105343,10045.16346,457.762852,23239.37085
277.1223974,5050.861551,286.1107194,9385.584848,379.8284006,15494.70371
280.7495332,4877.210358,299.4859319,9922.542633,425.5456884,16711.74261
352.1524274,4965.564026,283.7359722,9497.835796,324.7645018,17713.0648
277.1437647,4887.364708,295.2573423,9934.733189,313.6718736,20220.7744
328.6503203,6544.130059,288.0201917,9296.40684,355.7674706,15930.9716
346.3375807,4740.080266,298.3388457,9046.561344,348.4707184,15432.95798
266.8746903,6171.150316,319.8862581,8313.090801,359.4246228,16184.38137
335.4842889,4759.124535,332.667743,8553.425632,318.2508879,15778.65801
275.7281036,5450.363235,301.8527405,15601.75718,362.3657949,20465.09938
325.4758675,5253.749663,395.2128305,8881.382063,317.176537,18542.31324
332.6236944,7378.133739,301.6289227,13422.70924,421.8299706,18833.75266
270.5829723,5920.352226,306.0652928,8529.55637,348.8316135,15208.23248
315.4678795,7163.073163,329.8877943,10012.11487,343.326272,18167.28817
286.551249,4955.058278,296.9707804,8302.366243,354.6962478,20522.26773
262.0944085,6376.269126,297.8417354,9451.620512,388.1866977,23236.8041
331.7032936,4994.701593,389.7572548,11372.11383,310.6342025,16586.59177
312.6664274,6476.868789,288.2330971,17785.23469,347.4805937,15207.20422
271.4906387,5308.491774,334.2226143,12330.72709,393.1917906,17797.90872
314.5797315,5087.043879,406.2515333,9220.304462,342.6372507,14749.72917
341.5449195,5125.317716,338.8428924,8275.607496,350.9344854,17490.86883
282.9310141,4943.930209,309.0865934,8595.460457,355.2893095,20613.57177
257.779134,6099.129049,285.629231,8191.095493,334.7004139,16219.15505
285.6843362,5343.293449,279.5015512,8007.535678,306.2432027,17994.60117
331.7808282,5900.6766,295.3918028,8282.578135,359.8849556,18041.79626
270.3274922,7403.704245,284.3325989,8289.491224,322.9838488,20503.05806
332.2767017,7288.886974,330.4098837,11315.99421,314.3659389,18893.14667
333.2601144,4974.206414,288.574409,9228.660501,353.5146499,18094.72824
279.6485887,4688.932677,370.5293775,10394.74429,397.5131752,14777.39183
333.0135121,5312.449818,412.8581932,10105.29629,337.7893183,14610.94144
287.114785,5638.163518,298.6546173,8450.606362,351.9497149,19342.81958
331.950856,5394.73705,287.8562686,14485.06745,350.1850464,20494.45861
333.7770681,5001.186657,311.658462,12087.36259,303.4025791,19607.44898
289.6361415,5347.019881,278.2545974,9275.088137,353.1164238,18461.09895
280.6629508,4761.985832,287.4624586,9604.351794,340.8174262,20146.58927
263.4061713,6297.143437,284.5138948,10210.98917,474.7485397,21457.89857
272.7373388,5520.093654,277.7836707,10242.44746,354.6603894,14942.53156
270.335928,5010.466182,291.3308139,11083.12289,353.9529674,19753.57476
335.78162,4831.612123,299.2514029,9505.87066,401.0726647,14367.70956
264.3329818,4887.10737,390.4879467,10402.42588,475.1614416,22967.30894
264.9876418,4995.571254,295.9852235,13149.13351,362.1884007,14423.50788
340.2704575,7886.025401,285.0526078,8635.935904,353.6558218,14304.69349
325.3887396,6401.725261,336.6744215,8046.815334,349.5486815,19787.81457
266.0938003,5060.88191,281.0524361,10694.34595,457.5465271,17831.84023
276.414145,5766.482266,341.7659881,10599.01515,367.9232185,14227.59199
328.6391499,5038.67019,307.1920331,8447.456194,359.6180887,17495.18252
336.7415421,4769.597132,288.6850338,19196.0246,356.2056737,19775.48244
325.7646499,5768.454327,286.1294253,9566.972316,316.3332739,18895.31219
281.6273801,5055.013129,328.2382023,11560.56096,359.4517336,14588.42127
264.9280169,5192.221029,281.3772726,11414.26059,316.8182406,17599.58931
350.1460087,5290.227924,280.8903072,9506.939769,443.4599116,20735.84815
270.6828687,5402.432938,283.4513824,9308.62089,327.3562284,15298.75133
282.6370473,6310.437911,289.0906005,9343.666535,359.865221,26607.70385
315.9428606,5065.768326,285.6176779,8286.357697,325.3717206,14682.85149
328.2099593,5586.035228,389.9049752,9134.462219,304.1612303,18206.24829
268.4436777,4856.465317,366.7746799,14279.57495,352.547894,18387.2577
332.2736373,7109.242978,381.2544644,8157.89742,322.2744389,16957.35174
259.3365147,6706.764999,404.3346548,8865.112,338.1952977,14566.34618
353.5371397,6710.134905,304.3989098,9355.06918,362.1457722,17655.42341
273.7050641,5515.722092,301.4587564,8870.722378,299.5161476,19011.36081
259.022835,4957.74632,304.8266406,11284.11802,362.1880612,18739.87346
279.8636622,4842.725981,299.5540383,9166.023281,355.669131,15142.77391
278.1684537,8545.875747,283.0304568,9977.300878,350.7421558,15735.30593
285.3448327,6210.70706,284.5880084,11986.96573,393.7605824,12944.24275
320.0177753,5119.847519,278.9528942,7776.245759,396.9322004,15348.43861
336.173768,6465.238175,280.5210748,10877.63669,350.9967062,20361.40784
264.9143481,5473.121963,363.4865167,9096.983595,335.3080871,21626.43722
270.5822854,5017.86862,282.9369109,10234.72731,348.1529582,18508.75382
273.0720489,4946.705218,291.0700212,9155.999212,458.0323017,20459.23465
276.3135514,5682.122725,289.1150243,10964.17521,335.830024,19652.27983
328.5681951,5533.253629,381.8344982,10634.06776,394.1506226,17847.52612
277.5748439,6243.552957,282.4443505,7928.466587,353.0379076,16366.35302
303.5689728,5248.819411,287.5309975,10408.12455,351.4406843,18511.33308
330.1683483,6187.989968,293.5801842,7875.015635,315.7233126,19127.27052
278.9456549,5214.511472,302.1852796,8563.809304,392.1890333,17533.84536
265.6598322,5021.782961,283.5969336,8535.401806,350.2079661,17737.74388
268.3142138,6284.160932,298.3644753,8224.110083,422.0554883,19669.41589
271.9476271,5438.126112,304.2172859,9063.146576,266.3029077,19465.23001
309.5940487,6847.751081,290.3534133,13244.45408,307.7616558,27767.41652
269.9664693,5139.704592,333.0143342,9091.296095,358.2700129,19610.96935
263.0519762,5342.261461,288.2398343,10523.09105,364.1608002,17565.92282
331.9586868,5090.548512,366.4607806,13100.56397,355.6051514,19545.72935
269.2903955,4849.242324,294.4302926,7982.287184,353.0625658,18385.49577
262.901464,5475.805424,381.1061137,10130.68217,347.2755663,17661.04498
333.0713425,5106.834199,284.1081715,10614.82557,354.240412,18249.01384
278.2637532,5284.918924,308.3723896,9330.401444,311.1208582,16895.40535
328.6166294,5920.80371,321.8035095,10393.96599,313.2195764,16372.85443
330.6061132,5042.161401,458.9944274,9698.404709,336.7309558,20481.07789
330.9153531,5728.756669,300.5578427,9752.351563,403.3444138,20402.29217
297.7528112,5592.400769,303.5755336,9227.64734,395.2856579,15703.17352
331.194293,4894.840953,293.7987223,8502.620471,317.3034878,14356.92999
279.7109332,5350.150649,315.5558589,9336.713615,358.6945481,17130.09308
279.7608957,5966.264826,290.3182266,8408.864186,300.3558819,14327.78073
279.4282882,6584.493986,302.0005391,10116.08922,408.1926856,16827.21389
275.8924487,5040.429129,285.9363792,11382.20853,350.8437936,18838.34389
330.0493979,5029.64189,287.9063261,9926.445017,323.3687005,15285.76295
339.1009691,4675.094154,289.9038539,8769.792662,394.429111,15755.78112
284.9203041,5680.396648,309.773896,9495.271339,486.9508209,15404.57569
277.3408377,5436.396167,336.4532907,8706.756899,311.2940409,31193.01192
285.0590334,6598.49486,294.3114903,10154.56448,393.9042165,17459.9207
267.7282155,5572.931484,387.7080958,9068.674005,325.9193041,15385.22373
273.9502506,4944.014354,287.3032706,13466.43504,312.6696746,18290.95945
276.1160948,5755.122958,292.3737462,11741.3843,357.8406613,21212.24219
265.0038683,5954.306901,338.7671239,10965.95706,313.6979151,17125.05687
324.5130649,5050.573037,291.5577841,8659.785435,307.7138419,20774.29133
336.675555,5348.533476,400.6171324,9721.570674,349.1402841,19653.80745
335.0636926,4780.436489,289.8676078,7942.036154,359.4045358,18090.84062
286.0387211,5495.700586,361.4015529,10232.15306,316.7952509,18851.69637
282.644079,5583.374132,283.5230234,14588.51297,348.1054871,22508.08612
335.1727185,5370.234535,462.4725907,9529.550382,321.2737641,14908.37949
330.5991156,5948.880687,307.8787506,12821.45873,317.1982348,18215.81434
317.6229975,5698.430367,295.9460702,10281.63646,344.165,26917.47887
337.0310133,6495.89546,281.0614884,10882.76911,422.6945007,14909.60921
330.6435583,5042.153505,306.426476,10049.87058,351.6212375,20349.90428
268.234386,4869.646823,406.0568466,9889.877231,328.2351341,19740.34997
262.2086163,5622.385775,305.619293,9684.560658,344.4911056,17065.18417
323.2219937,5461.687433,277.981241,10236.89922,380.3486373,20519.2188
341.1745009,4983.894148,285.5856886,8110.276962,424.1255901,17020.22435
271.5042231,8033.454337,282.2942417,11171.17438,316.0820482,14694.24182
258.7597959,5755.45244,305.3709962,9184.240875,436.5395892,20638.68934
279.1336129,7150.548221,311.5779505,12184.11926,470.8569078,15462.60185
330.8009663,5949.802099,285.7544222,8085.401193,309.959363,21446.36292
277.4463067,4919.454085,286.882309,9134.865069,313.477371,18339.42065
330.9499977,4706.495672,283.4517486,13692.04064,311.6270084,22271.58301
280.4131067,4870.487525,286.4317663,10005.68294,317.0177717,21451.21822
317.1596143,4869.74601,282.3910823,13544.51971,303.6106174,18921.32003
284.1734083,4945.905187,375.8024852,8657.838113,363.5340695,18111.00624
288.4733992,5188.653046,276.8430774,8528.606628,306.9662733,17472.14521
268.9229681,4733.900639,298.841471,9774.013617,318.2303133,18412.80131
284.5274143,6233.967164,299.0807848,8809.825182,338.3384924,15434.71317
280.5365777,5086.021067,359.1925161,8363.635556,357.2169611,18734.04516
262.2375879,5074.502157,287.058291,8992.936483,361.6262431,19057.64132
345.8463523,5912.048741,308.8316016,7619.938741,332.4452522,25956.5515
276.5068786,5711.36095,282.5219562,11224.17845,349.0253229,21466.65709
284.1409578,6611.661936,299.8558769,8440.700491,357.8556609,19165.05521
267.0113416,5630.167634,302.502301,8378.661411,350.6859305,14576.70535
269.9849401,6013.684726,366.0929961,9714.886444,354.4600947,16405.23189
331.1209924,5931.480671,286.0737784,8048.145957,314.1656303,22512.41771
276.7956154,5541.807688,360.4096713,8663.392751,355.0287476,18043.62749
333.9909635,5265.079183,297.4288337,7630.644797,324.9633951,16117.00046
335.5787911,5020.712522,406.307585,8591.725469,313.4933834,14870.28508
278.6699662,6305.044096,278.4675517,10604.47086,360.2390494,19288.82579
337.9890628,10184.21766,288.5992262,21547.40925,406.0464611,14978.88025
275.6718168,4620.562999,303.9899361,8531.888276,436.7077591,20141.58115
333.2946277,4833.150902,299.1807518,9514.040216,466.8380725,26141.7448
267.4633064,4938.438527,299.2591207,8394.554471,321.7998629,16398.00585
324.0153005,5522.640829,282.108052,8260.303296,359.9201531,16646.96323
268.5651877,7137.447757,298.7964921,7932.162173,499.4466009,19262.83229
322.2459931,5821.344329,294.5590332,8590.464146,355.5450871,17339.01403
265.7373011,4832.336757,294.3388619,9091.459128,313.7307334,19263.97583
331.3157613,5935.415046,278.487359,9999.472336,422.8627424,18954.12792
340.7233374,5537.901216,284.9015567,9449.562015,306.3656442,17599.93065
339.467474,6757.808004,313.1953583,9065.640563,314.9473443,16450.6118
310.3872948,6596.078283,299.0606594,9063.096273,350.6726043,17167.77991
332.9344914,4952.922274,326.8128874,12758.90099,358.1236596,26297.06739
334.4984808,4670.428065,299.0063975,13342.2547,321.6841898,15872.31994
340.3962448,6543.432552,282.0803261,10294.289,349.6457109,16622.37918
259.0620093,5552.462749,397.1815319,10759.61522,335.5237076,16932.59285
262.0080783,6094.114893,308.3574388,8200.081572,341.5601745,17030.02786
320.747303,4795.352416,309.7942064,10185.12384,358.9733496,15487.53856
285.9889164,5231.604367,293.8394248,8332.120871,300.8501091,15038.77828
330.9204526,5561.229621,313.3413904,16874.13237,316.6948447,23952.25861
288.6877747,5062.665401,285.2130649,12412.49827,350.8039932,14283.31342
268.1792014,5699.997285,290.2803881,9367.931108,350.5697281,17335.59195
299.5625837,4601.944274,290.0929561,8924.541869,316.9453483,17351.43798


==> data/time_vma1_SGVB_VNPC.csv <==
vma1_256_SGVB,vma1_256_VNPC,vma1_512_SGVB,vma1_512_VNPC,vma1_1024_SGVB,vma1_1024_VNPC
169.9191709,4042.778951,181.8595295,7102.06081,339.2912173,14502.26183
185.1643934,4433.10447,185.0589633,6531.131408,249.0209026,12776.94001
170.4542477,4009.685841,163.570379,7685.225598,196.446795,12379.59405
191.4442139,4155.308109,183.9385166,6419.491935,245.0619648,11458.02481
163.5447757,4136.622443,160.4984522,7860.550225,208.9588842,13548.60223
197.6665018,4845.380034,197.9064496,7076.535736,206.4659679,11378.58009
234.0162253,4065.076682,229.2628288,6327.087682,203.181442,14702.47613
261.1629469,4245.838865,184.6926,6707.580745,203.0849478,11406.10966
170.1997054,4764.764784,186.3958495,6525.86982,204.8883779,12668.95854
221.4197133,4209.278867,288.3982902,8413.432249,224.7068212,11350.21316
146.2455227,4057.76014,181.4443963,6522.318436,267.6078513,11573.75805
166.6991279,4409.349413,207.9486222,6421.300063,289.4514151,13892.26045
210.7908893,4257.95833,230.3703587,8274.49422,181.1672297,11057.6891
177.2589078,5083.547889,160.3215787,6568.286867,180.9162538,12009.15144
198.9388978,4073.103618,164.8963904,8955.017083,196.1148896,11313.97647
202.8139865,4105.476632,179.7727659,6573.334564,325.0771129,12782.30462
145.1343324,3397.266789,242.840858,6450.760423,264.9812818,13310.76081
145.4343016,4533.069021,156.2662323,6968.908986,235.1205206,12714.10083
216.7465446,3425.391577,180.0343666,7470.506078,253.2798505,14396.50858
162.9043827,3992.268117,182.1759748,6508.876805,187.7988436,13649.96592
180.0363748,4998.286049,235.1090498,8004.433823,187.7596772,11538.18691
176.8188591,3755.997502,201.9683535,6841.140653,334.6054041,11394.85675
240.981879,4340.064122,196.9161789,6635.087981,440.9623749,11377.82485
219.2161956,4634.126034,172.9266367,6574.402375,182.8804734,11764.15653
186.2069979,4626.795145,162.9604766,6965.756756,222.6264584,11385.72366
160.6110957,4243.241219,189.3666892,7820.695063,233.9557505,14233.28205
167.7469549,4237.434071,177.093112,7004.027806,265.7104926,14549.03582
150.8515882,4078.372337,190.8805478,6922.683003,186.0335937,12236.51909
180.7720096,4673.270378,155.5870242,6760.007479,224.8892839,11262.17501
197.2191663,4305.589998,182.2381966,6963.521527,224.9740365,11213.56864
197.0279577,4340.762593,241.1509788,7477.537806,175.3789458,14058.82998
151.1247702,4933.477623,169.1381199,6914.295658,180.3091381,11722.27081
151.5870278,4402.632076,182.5541205,6748.618538,175.7934992,11865.09358
145.059021,4436.54302,226.2109182,6294.297822,204.7315161,12643.64312
215.2707484,4072.969836,229.4750686,7588.71929,182.0894897,13456.92638
149.7117424,4026.209504,242.6105936,6897.509945,201.8298869,12025.47755
171.4084659,4365.97593,169.3737366,6931.213748,220.8460014,12043.16009
242.9798839,4671.534115,206.6686404,7112.237688,235.4671862,11379.95125
156.1682727,5156.007091,274.8646169,6937.737225,225.7387643,11332.11507
170.0017276,4586.833152,166.4619315,7417.97262,233.5156114,15242.12873
151.6577914,3692.590315,183.1736085,6854.597799,227.2898779,14422.51488
151.3262699,3722.25879,161.4918039,8250.050099,262.2440591,12108.1376
153.5798628,4181.305078,294.4375699,6831.538231,233.8609612,12401.46701
241.0315804,4259.507484,181.0360885,7374.501055,220.0884798,11676.30811
168.2994001,4268.918903,238.7093685,6919.889445,201.076061,12723.3622
170.0834157,4911.349693,227.4909468,6489.095329,247.8384786,12978.32265
230.0922828,4927.547862,178.4983907,7428.372627,279.7088575,12337.32618
269.9335449,4759.324105,175.8381443,7194.012395,187.1854491,13530.89636
146.0012195,4064.652258,160.6061327,9021.155566,176.5306928,11738.836
150.8695509,4036.090826,176.3908033,7011.750226,255.1017332,12194.72963
169.6213307,4092.161335,211.6058586,8534.636448,202.7123334,13623.05296
183.3054817,4090.60429,200.1854067,7327.76842,180.0227602,13715.46444
245.45943,3988.267954,306.1973455,6753.030087,176.3133638,14664.00487
198.4802952,4388.82152,245.9944122,6954.40869,211.9021652,13240.07501
151.6739743,3972.648484,280.7653315,6382.948462,250.1075957,13464.0192
267.0957139,4434.188999,155.6306837,6604.756193,306.0942929,11458.99645
179.6612127,3502.341951,160.5051556,6893.367027,203.0377007,11545.6232
146.9746919,4816.423788,233.8726473,6521.395413,183.0032964,12005.52036
203.1640711,4113.859648,200.2182214,7061.98572,247.2943509,12575.03996
199.8817255,4009.25172,201.9290915,6473.49634,401.5461349,14633.50599
208.4566276,4691.572749,159.7546332,6477.414141,176.4777658,12679.48184
160.9707201,4664.461715,208.03056,6315.844352,221.979722,13058.14486
204.9004457,4490.315389,162.662456,7151.774007,212.0662975,13413.50647
175.0820367,4037.684774,233.9408154,6774.90777,267.3080959,12121.41928
170.6090481,4130.178451,212.1044025,6661.458671,274.9388402,12125.49307
170.9849515,4654.499733,288.5489557,6478.815362,209.0172837,11200.59194
168.7328191,4168.892984,224.5246246,7155.005009,269.5350735,11519.02101
167.6614282,4688.489732,181.0566602,6326.105841,309.9714611,12588.59031
151.3310945,4070.686151,164.2354498,7236.1529,190.69682,14670.9842
170.9887693,4286.261304,160.9990892,6583.487239,206.7543931,12855.40869
199.7115631,4115.058008,157.4049299,6332.333539,186.6903193,11971.3997
237.2401648,4063.500116,269.2892084,6836.373809,180.9945152,11319.34989
230.4627924,4452.509027,187.5677023,8241.087111,247.8461521,12366.23069
146.7370284,4377.840657,180.6794472,7097.744277,197.9560738,12796.41651
148.2841871,4076.843442,206.4840672,6906.658552,206.548214,14747.24947
230.7217855,4077.116509,251.1435857,6864.919492,176.1968355,11295.69371
205.8555119,4902.955263,177.6881874,6620.678231,194.3701479,12702.02709
196.2873127,4047.759032,156.5828879,7908.754376,201.996141,11548.05688
170.6667342,4227.351583,210.4809537,7171.261594,182.9427125,12502.48175
185.3067551,4142.617335,155.9102089,8554.354643,184.3843806,12464.46059
197.3177228,4100.069671,210.3794465,7084.267972,225.5405233,14621.68009
221.5151637,4748.121716,160.7076943,6778.268521,225.7548368,14293.12886
171.4594545,4104.069025,166.8608737,6958.462722,197.4993944,12304.1452
159.4436975,4544.014182,199.8652341,6403.984543,209.7000012,11297.05845
145.5556228,4217.945467,227.6572959,8974.373829,294.7570395,11870.10285
201.6985235,4302.78341,274.8247855,7886.776785,210.5685036,11927.08939
166.9652023,4200.345191,206.6036704,6650.304705,225.6520951,14437.44512
168.2972419,4195.856311,181.8910663,8153.228358,267.437788,12440.43133
198.6186733,4047.314731,201.4867463,9037.491574,294.6037521,12062.95246
247.2340269,4437.800454,160.9183815,6589.534076,271.9641676,13393.95119
212.0200529,3963.09668,161.107676,6836.526113,206.0539689,14054.05283
176.2407141,4366.370179,170.6735835,7109.717594,260.8503931,14034.75452
203.7975357,4130.856805,213.3093796,7488.960928,311.606643,14523.50987
214.0128767,4133.529315,171.9765849,6929.577872,206.5141895,12862.32724
243.5115678,4239.856146,184.289737,6585.360559,231.9129391,12811.99659
163.675575,4032.757895,207.3935599,6437.23351,283.121367,11659.48662
151.0340445,4400.694613,226.9686768,8245.43899,174.4797373,12444.69531
169.4106092,4172.364184,170.282186,6505.951914,231.4462662,11848.79602
145.8189976,4345.490151,214.0447307,6956.214013,203.981492,13241.8115
245.4480028,5013.390641,182.6305859,6585.11191,258.7563918,11333.79574
194.4654315,3440.418343,155.4494078,7622.742071,216.6939499,14000.29596
259.7227359,4567.824914,170.3888953,7120.320339,199.6053727,11274.18288
179.1844757,4467.765751,272.0257661,6519.576443,310.034097,11582.20821
161.3949764,5025.513395,176.700906,6387.250992,176.9008062,12894.89983
151.7329447,4070.79852,160.9520779,8275.416887,183.8824162,13509.07302
267.9837499,3971.733902,206.4296269,6258.728596,298.0724173,14191.71128
178.5063741,4931.036006,228.7252016,7116.370125,235.8076792,13586.04015
170.6854532,4092.263705,159.8548748,8257.16603,254.2069998,11361.25658
219.352427,3994.621849,258.3917894,7505.956069,236.2143822,13481.16429
221.8163235,4388.555494,197.1897128,6370.575706,254.1176023,11697.76989
169.2011106,4297.8307,174.3787844,6226.460463,204.5477245,12774.69086
171.6937201,4049.931441,202.1796956,7039.074385,302.0859978,11829.80474
153.0199187,4639.293999,251.7000458,7648.163491,238.6137834,13225.42847
150.8300731,4176.720006,183.4800131,7040.846496,285.0983624,12227.89044
165.0143325,4573.74502,181.8865185,6619.475685,231.3994889,12485.75823
179.8406067,4195.958414,159.1359262,6412.312487,219.9598129,11821.47607
169.9853456,5126.986648,216.5376439,6492.515865,201.2712696,13164.04025
151.782748,4074.943561,210.7214456,6651.952155,198.8681314,14222.17432
167.8496706,4033.418483,174.1512117,6939.969674,257.022655,13955.02335
263.256001,4038.387467,198.5112021,6857.623963,223.8929338,11803.28171
189.32199,4171.025783,189.3468828,8202.044424,185.332432,18389.70672
273.8717775,4025.657857,203.5426464,7505.640249,175.1196806,11482.47601
205.0077436,4800.816158,162.6360748,6395.898118,180.8512595,12600.72994
242.3613467,4030.811961,193.1649201,7104.59644,204.597368,9123.630241
239.5645626,4563.372095,185.4224575,7485.24621,210.5086839,12366.5454
189.1205597,4679.062434,297.5033062,8280.517144,211.4806616,11390.83147
160.3985412,4579.981312,175.5110602,6712.912238,291.8809755,12570.95205
156.3538227,4084.743104,221.8153744,7969.211518,225.1838322,14120.99441
214.8978708,4106.932834,163.2519281,6824.704432,179.0685873,12983.96862
199.0566316,4098.441336,208.6298132,7962.367982,197.1987474,14194.91591
165.1933973,4642.557386,213.4309335,6561.985887,180.8106542,13239.75346
193.8230753,4154.990717,180.8187273,7526.360274,205.7046256,11765.80984
146.226342,4369.684014,179.992444,6830.849111,273.9037488,13681.09818
150.3106952,4470.921351,200.1233268,6564.16453,279.6737375,13254.3171
169.4325607,4064.072066,182.1977744,8340.401039,231.8112378,13259.32086
169.2662373,4812.696453,182.9558983,6735.039555,312.2082305,13882.19717
267.4276745,4693.935162,311.0751312,6944.356833,279.4056668,13472.94796
151.3805242,4095.628381,231.8297596,7279.213398,266.8800654,13474.10568
156.7591522,4651.860809,178.4778457,6419.464524,261.8735251,12541.09924
169.5880666,5021.678874,210.6178484,7815.719654,256.9301636,11922.57538
151.4301023,4617.622201,190.3029511,6564.728053,206.2857113,17605.68965
217.6853349,4026.588645,259.9912956,7033.959523,238.6213174,12887.1056
168.8513927,4444.965769,192.2010207,8020.409713,236.8808444,13046.71193
197.077852,3689.378073,168.262176,6639.148594,211.9384253,14818.96066
245.5030982,4289.208703,262.229594,6561.173538,207.0398736,11350.26926
196.5746288,4018.027645,182.344635,9426.498626,231.2684569,14514.40432
150.6181109,4379.736312,181.0303457,6481.835063,186.0724437,12816.57598
203.1223345,4379.663462,183.0971575,7965.944342,184.7499733,11127.18393
214.3026767,4156.493293,296.9839823,8541.270081,180.5889671,12300.38758
185.3237879,4174.877521,168.4550948,6418.142409,203.4460781,13239.87323
275.1700325,4099.468507,180.9532557,6423.74858,254.1873894,13525.05854
198.899883,4845.223936,160.2139313,7379.16006,254.1044927,12596.72037
187.5433457,4092.324191,156.4477787,9086.878444,199.7314703,12718.15347
198.138803,4098.260242,153.9045556,6692.809189,292.3556435,13268.82512
172.0328724,4474.766177,180.6586351,7054.336842,225.7154315,13336.40646
157.4932215,3994.160122,164.1860452,6421.38171,175.1970282,11579.85814
219.9993534,4644.406457,266.7458467,8428.694382,235.4659777,12563.61349
168.1534567,4729.97331,230.8542945,6930.443459,175.1089926,12156.69503
149.8500125,4363.817812,189.8101029,6651.565097,225.6272469,14131.35321
173.6958268,4408.167957,193.1300421,7003.564749,207.6812503,11317.13199
169.3680241,4067.975896,197.3942554,7089.829145,184.8955743,13128.46454
166.1110926,4245.877051,200.6654489,7337.664829,222.37432,14657.70521
172.7738929,4037.324555,177.9184785,6536.582747,178.2959399,11290.70825
175.1046698,4225.857021,183.5891809,7570.44186,192.7073233,11995.2286
188.9423802,4075.971718,161.4942422,6872.014394,208.5378773,16237.0317
203.7840528,4421.335069,204.1410589,7894.757303,214.6667414,13474.82044
172.4468369,4918.360642,276.5567508,6553.732902,236.2231865,10977.48486
181.3322632,4170.801758,201.8640304,6344.456435,184.9030342,10934.48376
150.1516802,5037.932624,236.2798767,6867.778799,226.7733345,11647.07667
192.2643089,4244.228925,207.8255587,7037.039007,214.0856864,12367.67818
251.6144235,4194.493014,161.2240005,7067.088045,187.3137553,11176.54691
169.6017008,5178.613947,191.9056292,6883.866227,210.0743053,13711.9852
200.3372118,3383.161963,245.7027929,6359.312154,319.2138987,13916.10536
218.5524521,4077.239842,227.8485465,7971.912156,235.7127883,12543.06075
171.0069282,4229.912177,190.4845972,6900.782842,211.4654789,11575.1922
197.8879144,3878.519233,202.1610589,6554.965208,205.6677349,12330.68331
176.4858668,4245.514001,204.7971387,7473.490651,225.371803,11076.3142
172.4230163,4604.922407,175.4488256,6515.040438,298.6670804,11780.36324
156.2878664,4339.475603,195.2078743,6875.316877,195.6012828,10993.46362
177.2164614,4405.927343,229.9490511,6507.163582,224.5547812,14520.5683
190.6621776,4352.585037,175.7161174,6594.187884,210.9259887,11697.7751
203.6843383,4443.60913,238.506572,6279.426288,273.8168831,11161.21747
239.2148278,4299.434628,185.9813206,6355.793725,287.8412666,13477.3217
240.5752227,4314.07891,200.4746454,7195.642696,205.5466685,11663.40736
151.5025113,4038.223096,233.6544619,8426.49804,181.3722558,12585.58482
201.1529086,4021.980442,155.3837175,7114.541375,183.918241,10884.25885
261.5672016,5166.819227,179.6000304,6441.803838,181.4782856,11710.10349
157.4734659,4105.139648,214.7544212,6884.205567,210.9487224,13737.38337
146.0598817,4142.093144,199.915591,7371.98214,225.0862782,12345.76101
144.6532464,4795.58551,292.5223551,6473.436986,286.1363628,14000.79997
169.6973302,4263.224726,189.2841475,6948.669118,340.4428401,13872.0044
168.6855597,4251.173006,250.3497071,6857.487399,184.4278312,12139.00799
248.0764246,4039.307921,156.3503451,6530.450072,280.5932117,13413.03152
162.282449,4166.743088,215.6653829,7661.221848,195.9803126,14668.94254
182.7325583,5485.70871,155.9003131,7175.615154,291.4302917,11556.79537
149.9566593,4207.704589,156.6263864,6807.676159,196.9265583,14383.22914
266.7794106,4677.127846,211.4998069,6518.940061,234.5735912,14357.71693
183.6895912,4395.095804,200.6888933,6463.639703,199.4839177,13349.58713
232.263947,4198.86606,155.7376766,7142.147721,439.9656317,11529.56332
203.4399104,4610.365536,291.5285196,7043.697735,211.6813765,12529.7651
146.3153093,4066.4271,161.3270602,6933.936502,199.243695,14285.16337
169.9315138,4211.531565,155.8711846,7824.857895,282.3446839,12496.64561
191.3893616,4302.292606,209.6763737,6471.038827,181.5327816,11530.55215
234.7489536,4075.353237,274.464884,7576.933419,230.68976,15254.98479
154.6660626,4061.216667,207.8634312,6874.255008,211.2611272,14625.46715
192.291131,4050.496654,180.3038437,6454.426354,175.996305,12509.48784
145.8891156,4505.018322,212.7738252,7548.468401,209.8629582,12036.22752
147.4193814,4429.340655,233.3353276,6739.81917,351.7275934,11521.20846
272.9459584,4759.135503,154.4448001,7680.776825,207.0683925,12745.09059
145.2823594,4241.577322,207.6323085,6488.67778,257.6779459,11294.83745
181.1665955,4116.81414,190.9321783,7359.987633,309.1726408,13479.1352
152.5609651,4724.53263,208.7938635,6416.165806,225.4325325,11417.27706
216.6977854,4160.046923,212.0654838,6502.115511,332.088474,15875.71611
151.333941,4149.805778,210.3250065,7026.938609,218.6374903,13782.94184
220.7190566,4107.405626,191.7204838,6829.245837,234.4752021,12398.40683
262.2985933,4523.065222,207.3089025,6731.00824,299.9439309,12153.94591
178.8656652,5383.901349,171.4641862,6211.113054,225.2753322,11589.23091
177.3409405,4019.593765,231.730119,7354.00135,236.8017292,13282.399
168.9210165,4442.753412,175.9489422,7070.255584,234.3898385,13663.64365
167.7566004,4908.724233,212.835613,6865.299101,220.0825317,12879.76248
149.6711922,4847.569566,203.9330652,6437.326486,277.151423,12233.1567
198.7899287,4328.888819,226.1757143,7916.576618,184.5916183,12815.68623
270.6372089,4466.472025,204.6569319,7362.437693,265.1026711,12557.62704
259.1236002,4679.112617,209.8594925,6870.683226,255.9982352,12832.44735
257.1106815,4145.851326,178.6957097,6916.446928,225.4845414,13793.99321
187.0049655,4258.301926,186.4198911,6330.861487,182.7495308,11620.80231
169.1145039,4052.219279,169.562268,6529.747273,260.0027015,11298.59574
218.196172,4190.121447,172.6736817,7404.243481,181.6449347,12277.53433
179.3773232,3675.045756,214.6773422,6952.598374,295.0616105,13880.33289
166.0650797,4793.173905,188.5137367,6855.231193,185.8854029,15481.21027
175.8303502,4244.930531,155.4226177,7195.70883,289.0718997,11314.95023
170.7748461,4006.275309,156.4864678,6392.430808,229.4218762,13115.02958
219.4210041,4594.49893,230.6844394,6434.746556,211.1839633,14000.78021
268.9472551,4237.535074,190.6193943,8147.270826,176.1654925,13223.11565
176.637871,3945.640849,233.2214229,6779.763235,225.284941,11468.53564
174.6050947,4057.503661,182.4756794,7051.347008,181.9567699,12217.83212
180.9863586,4412.427944,178.5910099,6346.410534,311.7873147,12389.20868
200.6346133,3982.189996,260.8740356,6370.80603,233.6331604,15459.6167
187.5004082,4050.621756,205.7542365,6673.492369,219.1228158,14199.01456
219.9029534,4087.018309,242.1612415,6845.161855,222.6166048,12003.66138
175.4023745,4609.16893,199.3534157,7570.381035,258.179776,11729.43418
151.3553376,4055.412733,200.1936357,7674.897098,199.5800397,11323.05565
191.4264681,4377.347137,190.4899523,8143.291723,263.5947857,11806.99772
222.5099862,5080.30192,178.9871774,7331.555348,235.7364547,14702.17052
220.3287988,4524.402438,215.4877353,8465.197879,184.9805818,11580.0362
213.340477,4126.868899,206.0548031,6688.531874,250.1545725,12139.82465
196.0337534,4009.387858,160.2459104,8088.088224,218.68995,12559.71936
145.2671123,4045.521909,185.178081,6704.825911,194.9825323,12711.0031
200.1680603,4583.296665,209.6195958,6720.006138,218.6815021,11513.70373
200.8767715,4278.344443,189.4271197,6932.452703,182.136343,12176.92574
146.1263726,4048.951245,161.5946465,7834.801822,184.4883366,12060.20802
194.7591329,5124.45206,230.1796749,7107.332588,333.8966727,12085.08557
206.6105242,4272.49007,217.2497697,6663.44069,253.9157002,12779.53909
173.264787,4037.454543,213.725584,6538.155868,284.5215204,16962.35569
170.2469378,4682.30014,225.9612007,6928.944235,230.1230593,12571.9152
189.5209267,5095.454516,166.8137226,7600.015735,180.7658057,12460.29622
170.1206529,4918.874857,212.5413895,7559.862955,219.2712471,12187.3312
258.8410945,4275.367371,225.1963363,6964.952966,188.096674,13798.60664
196.1815474,3973.789982,197.8261976,6323.685947,182.5841286,14481.44487
149.356276,4636.291332,187.543484,6569.503901,196.2816312,13018.33778
175.7371953,4747.884601,248.090704,8451.203601,225.0713692,13647.11712
180.0643926,4135.400949,183.1288798,7442.033223,182.754837,14728.08334
168.9785035,5060.765045,194.7514021,6947.780464,191.2377541,12103.30178
230.1182981,4091.453713,179.040297,6803.088217,181.1945362,11487.80468
176.8265293,4179.401324,162.5482147,6467.325367,282.9699905,12418.8153
235.6520429,4181.390167,165.8207769,7540.101646,279.0996723,11682.93665
220.1252463,4651.721319,156.386004,6790.620444,303.7693899,11630.13317
201.4701874,4056.920608,209.0536149,7498.751874,180.7238729,15159.26867
259.7331748,4130.770828,222.5221415,6526.094512,250.3232758,11802.37556
162.1592038,4094.235428,257.8380213,6300.714556,180.3887706,11928.54246
190.6405222,4257.021311,280.4846177,7134.506238,180.061533,13433.90329
150.9949803,4504.986712,260.1042552,6496.877481,221.321651,11748.69034
147.3364718,4029.685512,253.7893867,6930.967181,205.6356134,12582.03475
160.6717837,5017.363091,186.5635729,6933.016755,206.2931213,11401.19142
168.2726078,3974.859699,202.6652741,6715.682385,263.5861392,11489.76221
193.1639285,5257.447642,186.1725881,6888.581789,289.696667,14211.61861
151.5359991,4952.490765,160.4125504,7552.439559,255.3000274,11470.48242
249.7022667,4619.06942,342.3194048,6590.250376,248.589591,14178.16617
169.4771686,4570.259049,237.6128597,6354.822627,238.7321513,11859.02339
169.6221952,3979.653015,200.1989653,6608.882474,204.7444882,13375.73544
182.1715446,4476.252697,214.8028183,6376.188483,205.1879966,12101.28019
195.3103576,5008.855064,161.3967571,6299.882629,262.741436,12039.6147
147.0710442,5264.561985,232.3469181,6952.817924,261.3573198,12167.22241
203.860678,4337.625488,170.891907,6668.306048,225.7601502,11740.31383
210.2599473,4522.953027,202.3701408,7429.399184,185.5402334,13277.78449
210.9301355,3608.974286,204.9595289,7536.149003,231.7810428,13645.88132
168.7188525,3983.020353,183.5232322,6125.397868,299.3928792,11625.76174
150.0086057,4020.260196,243.8693151,6423.598825,196.295603,12856.82188
170.8628206,4134.395193,156.9786932,6215.962577,237.0926449,11962.02002
166.605886,4866.12128,303.4539669,6647.078845,206.310442,12420.58993
262.1670752,4852.547286,194.625747,6500.507266,223.8125224,12256.90031
150.2759075,4011.766598,227.597646,6665.438001,267.9303381,15684.87325
145.601249,4612.62905,198.8383057,7128.189953,265.790642,13321.62039
169.5451372,4346.476227,180.9562919,6555.153736,255.4713576,13613.6801
169.2403655,4070.31216,161.3687723,6880.387101,180.1133881,13268.35295
169.6658871,4413.626611,158.8352304,6507.164167,175.9620483,11490.46179
177.9035809,4452.299034,223.7952814,6345.946886,176.4688957,13787.74372
175.2280087,3639.036606,189.3396797,6488.540055,234.8559186,14041.25632
219.3818409,4918.176145,240.5507841,6269.969963,204.6703682,13660.59107
167.7119265,4639.226282,299.9650283,6357.714014,183.8050036,14665.43058
170.0522478,4506.976631,160.1664784,6612.775442,220.1974952,14410.35335
205.7583103,4991.789931,170.5798788,6163.812517,207.7335963,12480.93538
163.8873138,4071.766492,315.6317701,6958.695839,262.5234706,12463.55264
256.9410677,4399.023,200.4686615,6570.028049,201.8812819,13445.51296
175.9758048,4233.556727,181.3903513,7166.618716,186.5074806,11836.20224
174.354141,4375.726601,207.6363599,8447.584598,235.4950302,12965.44364
218.4825647,4020.931604,200.7690201,6670.331373,271.884382,13083.36957
151.3978231,3473.694967,161.2471185,6296.34188,304.4930391,13344.57612
211.7383463,4141.435567,164.0100536,6988.161323,183.4268706,12452.99891
195.1533108,4627.952042,183.480864,7940.691749,231.4998236,11330.37919
180.6202159,4188.325565,229.2941616,7122.018188,200.141093,12574.30173
209.3195951,4110.483706,277.3048539,7254.552363,206.3530452,13609.0637
179.6166732,4337.915733,234.1796434,7113.737478,223.8149521,11586.77773
151.3560312,4248.83217,154.8589337,6636.946843,179.9163756,12534.55146
171.5354636,4336.388263,198.3596835,8346.721556,232.1003659,13777.49427
179.1549523,4677.306049,170.19908,6800.273858,295.1981916,13774.35643
222.1563492,4023.142493,184.6760983,7919.918643,204.119802,14670.87818
176.5562093,4244.141452,224.2465241,7777.813471,273.9593673,13603.16169
150.7237358,5049.932023,183.6331053,6368.698673,211.5493274,12431.75224
246.8632429,4574.577952,247.7882898,6622.101553,199.3096902,11796.88862
169.4301877,4988.736604,256.9921265,7081.780331,191.3751948,12335.45748
209.6326079,4994.341924,202.3537502,6369.242405,198.1817842,12165.52499
243.697505,4197.818059,177.7053399,6934.33142,195.625067,14706.77111
171.1775672,5056.367701,266.285867,6650.418244,248.8535149,12373.88292
170.7950163,4172.495005,212.8184626,6364.50206,412.8566301,14617.2444
213.5769405,3906.777226,160.9375627,8132.965753,214.1087332,13347.8034
179.4412,3971.525783,195.6945162,6581.953767,334.4292161,11512.30285
177.8657091,4080.990462,233.6990771,7692.326252,293.0541012,14559.88922
185.5311577,4395.403383,162.0196834,6626.298377,190.8176463,13582.20394
202.6940362,4723.600345,207.2872689,6626.836027,222.7672017,12671.34469
153.1557343,4389.287883,211.6656148,6680.42378,289.9991007,11701.32196
169.929585,4006.479188,183.8106,8389.29582,176.2600613,12889.66039
185.0300195,5093.240541,216.957761,6555.136328,205.8613071,12773.37872
169.4977996,4712.002923,199.8510368,8512.236886,195.7502527,11719.0784
168.7332759,4519.776613,266.8795609,6345.798174,254.7282112,14619.7933
145.8286161,4083.939587,191.4795151,7937.809293,354.7875166,12955.08968
169.2663774,4974.326645,181.9008594,7233.61695,221.6154065,12858.44759
144.6407573,4451.639898,188.0478039,6573.816692,416.5500162,12119.90831
199.2370346,4022.640918,161.2401423,7912.414865,174.5209088,13304.06034
169.152323,4259.686223,207.3147273,6379.542638,251.100795,12394.72525
159.907207,4014.41893,177.8976753,6966.616282,228.3177516,12648.64329
171.1330504,4109.518803,182.7927771,6784.174108,253.5469389,14274.07833
193.7606506,4424.606899,198.8174646,7102.015262,180.2671008,12981.76239
276.3951082,4439.931748,205.8730788,6667.770416,257.6351652,12000.31923
266.3080769,4574.934833,200.0968184,7108.740831,209.8238764,14542.35309
151.5461516,4159.858906,182.1537516,6902.752126,281.7262933,14277.23664
240.6761897,4153.209866,197.1870437,6725.23459,239.6929967,11807.66251
177.105545,4446.141461,290.7366135,6507.847502,232.4488528,12791.32413
200.7571397,4894.372323,169.530731,6496.964724,398.1690714,12157.4153
173.6054497,4655.997395,176.901988,6719.243875,218.1016259,12607.79341
157.049798,4131.595717,189.2017097,6500.532431,225.0994656,11410.81924
174.6576624,4024.708594,265.68082,6631.840212,209.269846,12770.69168
171.137161,4100.058983,165.2056978,6400.009835,284.6806726,12618.85041
147.092556,4561.733597,215.8338306,6925.396019,179.9233177,13844.41605
231.3135538,4114.072833,240.5857234,6353.191468,257.7816925,11425.34337
170.7857776,5087.689332,176.3298717,6614.227652,207.2621262,12102.31384
190.4093904,5136.284304,189.3616254,6620.200477,301.8671095,13705.406
157.3395681,4148.939812,184.5577419,7427.137274,208.1858137,12392.60016
198.7811565,4018.160488,295.1330798,7038.722597,340.0782714,13403.90792
179.3690555,4188.764315,209.8930473,7133.166802,224.2623446,12361.73433
191.3226135,4050.248122,311.6234086,7045.100402,264.8249958,12905.51254
171.9597907,4126.134892,216.1972556,6464.640496,303.9980066,15002.27088
202.4501121,4436.939625,175.8529351,7531.022917,208.7775404,15337.15563
145.1497343,4460.719496,155.8579025,7148.063611,249.6083639,14226.61287
179.7033801,4771.824448,176.2279623,7414.377648,219.1443465,12094.54206
146.6955912,3948.056204,334.65238,7962.667317,340.2797034,12887.17618
175.6159317,4261.327008,160.728029,6822.46117,282.7220266,12871.85889
171.4847574,4461.882623,173.682925,6932.76871,204.6864824,13976.11182
168.7754598,4870.320545,187.6518183,6867.590425,264.4754233,11930.71586
162.8186991,3977.383149,272.9836791,8198.755223,179.8244331,11964.46664
186.2477295,4355.420799,164.0613251,7121.002971,196.9238648,11721.82647
200.1553891,3996.297112,181.2807503,6577.365072,220.0352256,13299.71052
177.5714335,5088.682782,276.2865889,8463.064288,183.1759009,12025.84342
169.7697649,3678.483746,162.1494031,6467.526338,225.4679008,14404.18871
160.8514984,4070.183139,190.0493565,8072.246771,193.8106837,11746.29972
177.4604318,4029.532502,277.5778828,6956.253946,180.6338103,11295.24441
220.0389216,4811.593136,180.5794036,6999.968125,204.5666614,13300.64952
167.9472926,4707.087087,182.2260718,6865.281045,184.230391,15389.25388
201.0648737,4357.469219,180.6636205,6556.772359,175.7946439,11993.4921
170.4353609,3847.39726,160.6665971,6257.641105,229.194663,12228.08495
169.1118917,4206.872089,162.7746944,7082.02001,231.2570941,11035.13738
189.3220642,4138.175213,181.3634195,7982.074971,219.3509831,12063.78384
151.8303838,3961.557162,163.458164,6924.644973,224.9716768,11487.32283
187.5310161,4057.166664,223.6941655,6587.249336,235.2127843,12120.95629
281.5400546,4139.43587,228.2396462,6706.482485,199.7658632,14291.91978
168.0788808,4455.204484,163.6955845,7292.82982,177.7571425,12121.84789
192.6482322,5195.4441,322.664619,7985.419898,204.6763351,15772.58928
232.1098547,4152.385751,155.7753296,7009.741311,192.3196278,14331.43508
162.3043952,4771.803243,228.8071628,6965.492815,217.2911768,14735.30658
174.5391839,3570.971058,183.7858982,8539.415967,266.6655099,13580.63292
177.7337787,4849.750727,173.9356079,7441.990935,220.465307,14376.06305
195.4746101,4433.72812,253.7621253,7628.420181,181.3560534,11267.53105
197.297756,4093.501311,245.2208598,6809.738155,194.4663084,13124.9079
151.1825781,3394.807293,267.792031,6633.791013,206.4936597,12793.31234
177.5937338,4167.96758,171.2569847,6264.202492,198.8604312,12385.9947
199.1549273,4970.526889,250.9083276,6877.299416,293.9962294,11534.86815
173.7213287,4256.440513,174.9061022,6677.989295,217.9632127,11261.18482
163.8118389,4495.292219,185.8148708,6686.245719,309.6870687,14286.36563
171.7615767,3794.10947,176.3559418,7809.996562,234.677669,14990.57346
159.6839309,4130.376852,258.1880984,6564.95312,216.4542611,14785.62387
258.9794855,4020.613132,229.054666,6868.255901,218.3352597,13940.62083
188.5605624,4959.052426,255.30722,6554.149034,309.4764907,15816.37032
184.4887855,4727.333517,190.4450932,6681.030767,205.3798707,12279.37011
149.67361,5242.218084,189.8554838,6883.557943,411.3261125,13325.92881
203.4528747,4686.374784,210.8660407,8007.40493,176.4258223,13870.83499
256.2454576,4474.903938,161.3170788,7799.023823,219.1066,13664.90279
171.642899,4436.287127,164.3946636,8046.03214,287.7814302,11396.03
168.8900316,4510.718142,235.8665681,6738.724623,304.9932854,11722.60083
146.1387746,4094.132864,240.1860282,6602.806417,186.4277191,11603.072
176.7493627,4209.390599,185.7581556,6725.958782,202.9253759,12227.20259
150.6569428,4466.530487,182.4625723,6934.086822,339.9446144,11878.72692
198.4301825,4594.246186,185.9718411,6555.547446,209.9196537,13309.91082
213.2396321,4811.186369,165.2917495,7025.174443,310.8702819,11153.49026
169.9145777,4123.400682,181.9582117,6738.396099,181.0108836,11884.784
178.6561687,4706.94975,189.8622761,6956.837615,252.3612151,11994.27678
147.167999,4004.803098,253.8836563,6650.391781,182.8088217,12127.44236
196.8922992,4599.74888,182.8589332,7120.194767,196.1496456,11644.67005
177.9708896,4703.624802,213.4973526,6757.82861,249.9122937,11697.30367
175.0527186,4074.077244,279.1318226,6825.56505,204.0912807,11538.52792
264.6667862,4357.308506,161.563518,7020.613428,231.3852744,12321.12446
219.8772607,3989.041724,180.4316056,6710.633603,182.2746727,14104.47394
170.6599128,4871.829943,161.3914289,7222.238513,212.5825107,13498.33222
170.053596,4630.059058,228.7443442,6518.957449,255.4329464,14629.54206
174.1080384,4488.365844,225.6193357,6392.137919,203.881846,11478.05923
220.8449526,4143.066948,166.8257997,7037.574875,226.201148,13633.39198
159.3435352,4878.86069,201.0340641,6602.503161,230.0115492,13657.85814
233.9805036,4127.905145,169.472842,7241.478248,174.153511,11311.64217
282.6816566,4666.160032,166.5690498,6518.926381,206.5258293,11325.26366
196.9429655,4967.971938,214.725142,9632.696433,255.6190474,11645.71912
244.7852712,4067.090367,154.5016804,7388.004804,436.2104182,11476.66533
190.168004,5241.240521,262.4837987,6354.546327,210.3736002,12085.72271
146.3997669,4741.456235,161.3044322,7313.727081,310.5679712,14600.14819
270.2934709,5006.345767,183.7712231,6515.351957,210.7382123,13703.42776
202.3323333,4073.025505,162.361624,7241.164502,211.68086,11566.26085
145.466934,5184.810518,319.8513067,7247.70662,258.3682251,12016.23327
176.7053614,5122.225568,200.0232472,7007.512258,185.1309655,11343.99181
201.396019,4495.619758,178.1379178,6433.371364,174.1618717,11836.92903
268.6321032,4041.467084,201.3866,6844.731094,317.1104228,12919.64306
170.0065238,4333.373618,185.141068,6480.371168,219.4808574,11179.74098
169.7460694,3942.468248,277.6852374,9015.031937,182.6201341,13135.84733
253.6283619,3458.771106,205.9028423,6292.466852,245.6763167,14533.65222
160.9754577,4693.178221,349.2299361,8864.803139,193.0257866,12608.27454
195.3075969,4039.71357,190.747704,7094.418735,205.652766,12608.2847
198.9854474,3386.22178,221.6295002,7361.832446,304.3836462,11496.43367
209.3641353,5249.827213,192.7898526,7083.443449,224.5977948,14612.93852
176.7999234,4498.324169,163.6521864,6844.488289,255.5682504,14274.3592
170.4200907,4209.28032,202.8170118,6452.59464,197.4999378,14328.69372
236.8819041,4199.998785,203.4122348,7146.436968,295.3620431,14276.42783
204.409435,4583.256832,181.4661996,8246.29117,221.8546555,13323.5016
247.024739,4428.643163,214.509037,7356.067952,180.6645496,12204.96951
205.7042706,3957.357518,157.1184187,7710.360429,280.0366342,12297.31543
268.2420199,3577.027556,156.329088,7281.861985,262.691216,13499.77976
197.6941447,4068.031195,228.8870108,6679.841509,229.4067917,13545.33994
189.7891858,4386.668296,232.4598866,6648.969984,218.8688905,11110.5027
174.958499,3987.83888,187.7744226,6525.354878,185.0715053,14087.70171
164.6592615,4055.426431,160.6676404,6912.585709,187.8350964,14210.06432
263.2067544,4034.901024,292.8245494,6568.266153,177.2531338,11410.18731
186.7252562,4937.18788,185.4798729,7092.054038,219.8258562,13385.80666
176.3416178,4134.10867,183.3793375,8837.533,181.8530438,12618.71777
197.4254277,3953.077835,156.0520682,8100.472833,352.1814375,12117.8245
218.4303904,4018.378663,209.563278,6443.79023,183.9542038,11603.47154
176.1042955,3901.969532,181.5420268,7058.2399,310.0829866,13793.41741
169.5766962,4101.982857,173.2203989,6221.897507,220.8180974,12254.02101
146.4518538,4462.690744,161.6293933,7158.798129,222.7863641,14429.31799
223.0258651,4374.434277,191.0957568,6562.228317,303.7275658,12445.02395
220.3899276,4997.839948,174.4918094,7039.129439,194.3218439,12420.58643
179.4365416,4032.872514,305.8497586,6528.353802,243.7666905,12309.68923
213.9168885,4348.620234,295.8840325,7128.874544,248.1992657,12170.63412
169.193676,4063.678947,181.8151405,6631.397738,277.1724927,11720.54672
203.8873651,4743.506992,320.2274036,6900.15568,253.8671656,13497.11534
180.7000744,4091.427704,210.3195827,6681.547467,186.7402809,12143.02187
152.3556325,4148.328393,200.7409372,7331.076668,264.8631148,11807.83418
146.4130411,4263.858563,199.5255303,7048.723075,184.3855753,11909.76691
164.3906379,4115.049285,212.2630353,6777.366201,205.1076493,14115.67198
189.7433918,4072.329971,155.8700225,6724.958272,182.9689546,11804.0388
159.6661608,4339.534796,203.1583824,8377.199476,253.4393089,14327.82081
184.7475338,4071.285438,176.4539015,6458.022888,176.4549284,11489.60019
171.2874026,4243.976664,180.153373,7115.576425,297.3064516,11128.46357
172.5174587,4079.54624,188.2681279,8279.09997,211.0252805,11659.5033
149.3832214,4033.961705,156.5415838,6818.096467,200.8885031,14100.02481
169.5133045,4380.867027,183.1020091,6652.635908,234.1286819,13741.18373
170.8440065,4453.986631,156.505764,7015.531416,217.4964032,13707.08439
170.3955374,4767.258035,226.6692531,6820.286568,206.3867259,13464.09301
153.4879379,4470.617694,156.6991668,8454.364153,262.325002,12682.74589
159.6208224,3469.78849,307.7405453,7486.90508,235.7416041,14045.28448
160.9642406,4159.337769,164.721498,7961.853724,185.2139637,13122.81394
179.9912426,4307.825882,202.6126199,6594.252246,174.4140418,14115.82663
187.7482884,5086.514456,225.7409904,8430.486442,189.2124114,12649.12388
182.5152647,4034.891634,199.8411844,6464.587917,251.7016475,13709.82695
146.1805742,4009.300485,155.410778,6553.141632,176.1528571,14294.50005
179.8079581,4211.449889,205.9103677,6915.236733,310.3560839,11732.34359
177.5915835,5083.569626,165.9543953,6795.866668,181.4489453,13641.61048
150.7414324,4155.096869,162.9397953,6542.878173,242.222789,13917.8177
220.0963337,4071.782856,209.5413387,6845.64832,180.2220423,13942.32746
150.869102,4682.623684,163.598695,7043.511892,174.3950734,13072.54728
169.3579085,3709.805593,159.2170978,8033.303665,211.0302138,12173.43406
236.9775102,4804.067822,300.7000813,6555.057092,181.0108614,11869.40708
196.6882603,4084.579428,182.5191042,6874.717398,219.1112771,11439.76699
171.0188775,4121.917224,181.2727022,7770.178256,261.053174,11657.92282
169.5060272,3962.21986,305.4054501,7051.220223,219.3202105,12703.80528


==> data/var2_256_data.csv <==
V1,V2
-0.228186662,0.946003146
0.705065654,0.049621983
0.250523048,-0.50836503
0.546311086,0.226304219
-0.312149843,-1.475944791
-1.06874875,-0.049114213
-2.61993285,-1.413870227
-2.425416773,-0.17577257
-2.113765434,-0.41266785
-1.40803825,0.216283361
-2.195655704,-0.786195101
-2.140431683,-0.047585135
-1.169277357,0.328834193
-1.983941493,-1.241025046
-0.729521519,0.759396118
2.189374888,2.772042135
0.141364847,-2.074582111
-0.311151375,-1.720337466
0.811385362,2.509702661
0.85717095,-0.041446188
-0.354268519,-1.763525064
-0.046675766,0.94387321
-0.768389285,-0.405595629
1.01363781,0.508026537
2.179371155,1.722866034
0.231616512,-1.92364857
-0.761206953,-1.835394176
-0.229959185,1.825659912
0.358092284,0.587708089
-0.388010955,-0.95106659
-1.693481554,-1.54608291
-1.191103891,0.841969071
-0.454324209,1.305144527
0.377696195,-0.129407186
-0.360032224,-1.151095196
-1.013943528,-0.073351523
-1.80028656,-0.918252929
-2.87104679,-1.741287354
-2.060936651,0.711537185
-2.627903589,-1.263877843
-0.797904141,0.352707505
0.939139952,2.462598384
-0.187873572,-1.400590686
-0.60646088,-0.891326796
0.187029434,0.931847973
-0.379247599,-0.464518282
1.213375236,1.048164545
-0.393878324,-0.518631746
0.882762248,0.183620292
0.437529442,0.208572431
0.841772101,0.140669649
1.100799096,0.021962922
-0.503949256,-0.582572885
0.208435471,1.06688556
0.92711791,-0.039478897
0.56245448,-0.159965627
0.260583587,0.235225091
1.938833715,2.907329127
-0.10667946,-2.248916694
0.787724072,0.537155608
-0.15227403,0.531248032
0.870753241,0.197503765
-0.038327428,-1.069374921
-0.515954123,-0.670107596
-0.530535397,-0.133277544
1.068927438,1.659990722
0.945053127,-0.735933985
0.799633132,0.038513884
1.152067074,1.072063962
0.179795914,-1.342833483
0.780859187,0.924275006
1.90666967,1.00057751
2.539082444,-0.555629524
0.826345355,0.176729215
0.682513022,0.578317311
1.2134759,-0.034172554
0.067196382,-0.816545687
-0.486482963,-0.666913628
-0.931507444,0.240870566
-1.497874699,-0.84578228
0.723171881,2.243510535
-0.365402978,-0.714908331
-0.276222713,-0.509402142
0.620141822,1.647923939
0.474456729,-0.066371683
1.915506489,1.099030978
0.104413396,-1.142686958
-0.53917771,-1.586662624
0.868654176,2.271837411
0.616077147,-0.780506786
2.331793851,1.000284879
1.243036055,-0.231519686
1.002890464,-1.080589356
1.392867713,1.075025567
0.418375159,0.018810452
0.509848165,-0.511046081
-0.223966419,-0.094541353
1.310842814,1.480830265
1.20201439,0.070189659
-0.560907754,-1.396233043
-0.115650841,1.068402869
1.050924572,1.572717091
0.064890973,-0.866143056
-0.560811999,-1.621387673
-1.025412033,0.102013472
-0.003175408,0.830328365
-1.358642726,-1.342793287
-1.376939635,-1.093563437
-0.570415276,1.442318613
-1.415887893,-0.769911062
-2.147306338,-2.467974177
-1.294635673,0.863806846
0.204402247,1.374026043
-0.23654209,-1.185268645
-0.209709469,-0.13717602
-0.249545121,0.690323385
0.403729234,0.102065517
2.662555012,2.152597557
0.998120289,-0.703020971
-0.941970591,-2.409161608
-0.394515463,0.995592324
-0.299692586,0.942474174
-0.763690674,-1.170253819
-0.527834686,-0.124727277
0.157923133,0.755954006
0.346156932,-0.143190431
1.667147917,1.196791675
1.348006379,0.469544102
-0.126461415,-0.978379985
-0.992567759,-0.293088989
-1.42169402,-0.187992959
-2.540150721,-1.702888111
-1.471421805,0.885848108
-1.363242862,0.521968902
-0.604198683,-0.48264131
0.816160838,0.855942016
1.481881712,0.995513487
1.098586911,0.197635118
-0.318509286,-1.273657729
-0.07441955,0.084572889
1.751643013,1.959506055
1.048577223,0.400699297
-1.105687917,-2.681887302
0.278285134,0.500564642
0.742513622,1.909700752
0.517517965,-0.642770704
0.627444619,0.098170178
0.635290085,1.169091607
2.185232243,1.349222398
1.23064002,-0.521572408
0.922061492,-0.619989125
0.747021631,1.188865772
-0.699021285,-0.423829104
0.402405066,0.644436577
0.874415272,0.630777472
-0.134810282,-1.452809719
0.514239107,0.550528218
-0.177358347,0.632376191
0.287924353,-0.557730814
-1.444874199,-1.402972778
-0.424189636,1.221502791
0.594249623,1.010449494
-1.483330491,-2.683361365
-2.151176367,-1.743054995
-1.447158272,1.129116176
0.762698254,1.195087846
-0.092903858,-0.925828166
1.201551921,0.853754551
0.388650012,0.290351375
0.362101004,0.192759855
-0.138146102,-0.365216459
1.109415374,1.953573066
0.262504912,-0.437081598
-0.793938666,-1.780684179
-0.999159581,0.683132779
1.232996386,2.511071105
-1.190573936,-3.043543405
-0.302635841,-0.67610516
-1.002058303,0.157708398
-1.694554231,-0.232948326
-0.004859536,0.74554114
0.425482946,0.23382218
1.102431426,0.903801394
0.499155435,-0.983909724
-0.706350484,-1.026254971
1.113435629,2.200718183
2.095311013,0.874769375
0.525552322,-2.019751915
-1.183185404,-0.47331059
-1.549060587,-0.155166029
-1.009981834,-0.043064377
-1.310609466,-0.542940653
-0.395013931,0.489474578
-0.827673265,-0.968827455
1.057599308,1.057232757
0.612648108,0.596063268
-0.401720315,-2.297618834
1.366704858,1.41970114
-0.182615427,-0.859695974
0.068423297,-0.863785458
-2.090894086,-1.658301625
-0.130770913,2.010387581
2.066268046,1.830457222
0.949685949,-1.807439004
2.131771825,1.236402747
-0.060455106,-1.004271797
1.039030851,1.160125818
-0.103323389,-0.643793637
0.826616522,0.509145712
0.42513015,0.035155883
-0.934279848,-1.384997782
-0.452685872,0.32606968
-0.281800979,0.364848125
-0.736905634,-1.366460494
0.359609459,0.431346811
-1.007240753,0.068927818
0.276100059,0.097289146
-0.238312043,-0.664142388
1.087069995,1.852761857
2.159474779,1.304332106
-3.320882343,-5.434934661
-2.789026743,0.22999626
-1.993140227,2.077204859
-1.7090907,-1.881778347
1.155276811,1.451422421
1.31346588,1.375806187
0.113012603,-1.161002188
-0.581611854,-0.621658455
0.162575894,1.223016207
-0.809570214,-0.754162807
-0.380186576,-0.337123527
-1.476124119,-0.610624423
-0.850545555,0.471746061
-1.210222441,-0.601536528
-1.103799631,-0.264735644
-3.966307752,-3.29027221
-3.029876952,0.324501194
-2.086072241,0.533882272
0.284259432,0.344429121
-2.574055768,-2.278788948
-1.812023642,-0.605375773
-1.082396191,0.695413732
-1.357369005,1.141440471
0.795415001,0.477355887
-0.12749047,-1.243629204
-0.569568031,-0.67596655
-2.919607583,-0.698621603
-2.04042856,0.281643806
-0.747466404,0.405893523
-1.009681802,-0.479596363
-0.751262297,-1.026330235
0.442531502,1.88061124
-0.871260838,-0.748976347
-1.013693462,-0.968163429
-0.930078565,0.1603022
-2.469060164,-1.343545892


==> data/vma1_256_data.csv <==
V1,V2
-0.337179419,1.412327824
0.861734566,1.873564971
2.248882659,1.525568704
-0.979899073,0.180581399
0.337095431,-0.188540941
1.013258806,3.300624266
1.724081368,1.429099046
0.476888172,0.365830358
-0.045645672,1.333651166
-0.303451129,0.231230572
-1.005872347,-1.301023174
-0.229631076,-0.564698614
-0.387227314,1.745989289
0.487295839,-0.404607137
-0.46784056,-1.257860535
-0.404266515,1.607929713
1.015546545,1.321543123
0.078061402,1.228078137
0.235853809,-0.22548294
-0.925990907,-1.206493594
0.781238196,-0.441818908
1.621826793,1.0773142
-0.486918089,2.699389765
-1.04277599,0.968902936
1.496050385,-1.220030803
-1.448242711,0.528498085
3.07101379,-0.025778716
-3.042214061,1.129456754
2.391720018,0.910713076
-1.152471488,1.751076987
0.442863214,0.609937635
2.635718551,0.611143657
1.023422259,1.677687332
-1.344511278,1.695120625
-0.029739106,1.197837496
-0.315549114,-0.638708862
-1.766732328,-3.186658985
0.451295188,-2.438899412
-0.603792331,-2.666739521
1.507299679,-0.087541309
1.127870961,3.352896505
-1.165654664,3.146285506
1.227671523,0.470211968
0.999225808,1.695516143
1.150976072,3.215032662
-0.101361251,0.912409333
-1.327128442,-0.377621617
0.104407966,0.119695976
0.83374963,1.721009991
-1.018189601,-1.188024615
1.956768698,-1.715385302
-2.062489136,1.329676422
1.146017435,0.865043105
0.980437078,1.549862133
-0.103772131,-0.475120818
-0.190686284,0.085715874
0.272382436,0.14757225
0.123020718,-0.263885204
-0.242767836,-0.070667687
-0.373709373,-0.828281493
-1.601795956,-0.199719071
2.391498803,0.666956332
-2.587445354,0.323483316
0.016271765,-2.640728654
2.42647511,-3.004480982
-2.883101678,-1.218444749
0.665273533,-0.458422691
-0.612239091,0.390919971
-0.394679882,-0.041821481
0.600476546,0.290101905
-0.489498432,1.154846851
0.534479682,1.834875436
1.788346705,1.589247734
-1.952770444,-0.123996565
2.265624796,-2.387189895
-2.286870544,-0.855786745
0.491964947,-1.771865918
0.793385463,-0.115911479
-2.471836788,-0.448520629
-0.376333902,-2.442700032
0.998356113,-0.691781188
-1.307135324,0.864070302
0.690586965,0.359062277
0.788534565,1.177887398
-0.930879869,0.461933494
1.682034026,0.12668729
-1.172204497,1.065160559
-0.043402862,-1.434599644
-1.419977673,-1.691436487
0.45215323,0.092444435
0.552222535,0.026791278
1.008071863,-2.25394129
0.486721895,0.428353444
-0.944101351,2.235980506
0.493446014,1.408267603
-0.625821196,0.371471314
1.006338744,-1.520685363
0.66494844,0.895897497
-0.944665653,2.27098944
0.601317577,1.330835065
0.2203348,-0.430711374
1.585824482,0.619601506
0.115730683,2.078995764
0.406662832,1.749453192
-0.027262636,2.268238911
-0.726028844,0.586334935
0.915945056,0.827089697
0.586537962,1.723054025
1.137816147,2.661259266
0.659284831,0.67409673
-0.2724798,-1.511964431
-1.835640317,-1.047362651
-2.110987469,-2.365302944
0.440714653,-1.17106835
1.092062554,-1.251271181
-0.839267938,-2.478648714
-0.686422825,-0.336942762
-2.030579825,-1.243456259
1.877326773,-3.243174184
-2.894503991,-1.499651262
1.524057839,-1.535428186
0.200879093,1.457549781
0.048857655,2.089481482
1.890313738,0.371552157
-3.943962025,0.139439204
2.968400019,-0.66273633
-0.997475273,0.115085184
0.187459891,-2.126018016
-1.479219846,-2.08876632
-0.702876962,-3.43529796
0.564236818,-1.073685488
-0.088620361,0.200415223
-1.271455063,-2.654846607
0.010385784,-2.756501606
-2.298286478,-0.277470188
1.116334801,-0.483275088
0.503223535,-0.914226672
-1.539389372,-0.713413769
2.446796767,2.080139089
-0.050519554,4.2703996
-0.889644432,-0.677550703
0.755656273,0.020866847
0.564658745,-0.38724553
-1.072275549,-0.982532644
-0.540238988,-0.466367319
0.09086075,-1.80009764
0.244147081,0.459252505
0.95856357,2.346639059
0.750601275,-0.077449775
-0.966024147,-1.351525557
0.134236836,1.172993021
-0.152019843,1.361081817
-1.391077411,-1.226346179
0.709405778,-0.873208142
-0.960205115,-1.313664359
0.256118823,-3.93072508
0.402006701,-0.438603553
-2.129871001,0.579956559
0.92861334,-1.236977255
-1.337870501,-0.376737344
0.959486521,-0.223990121
1.742756014,1.763124592
-0.297778299,1.553361298
-0.355341093,1.463438734
1.473052454,0.371986907
-0.450557916,0.063467996
-1.875637053,-1.096316939
0.834060879,-0.838558431
-0.759288419,1.278988436
-0.453169179,-1.219169104
0.290084479,-1.259298578
0.288259271,0.406906408
1.581450321,-0.060305814
-0.978030269,-0.609344562
-0.308517995,0.873973846
2.6073588,1.939990597
-2.124749885,-0.140971614
-0.099368988,-1.505614611
-1.61363622,-0.289371983
3.284632538,-0.690956638
-0.981486514,2.631142384
0.032095536,1.108834411
0.306126985,-0.229439807
0.594455861,2.142680599
-1.258406028,1.639224154
1.194224444,-0.106469455
2.749364566,1.145057188
-1.702340502,0.849205124
-0.041847654,-1.029852163
-0.175880866,-0.19160711
0.425388557,0.952725943
1.069371657,1.855450403
-0.530377937,2.547738347
-0.222896057,1.183257332
-0.595571104,-0.944948611
-0.014484095,-1.146064483
1.002873516,-1.572360463
-0.681117488,-1.642299789
-2.506828277,-1.787701913
2.42110314,-1.19471937
-0.121717897,2.645544809
-0.341911013,1.608482523
-0.85412928,-0.64851311
1.379081709,-1.623548209
-0.68546408,-0.370780501
0.543450913,0.516650188
-0.087642343,1.951187754
1.499516817,1.841121681
-0.327695556,1.139743544
-0.966049273,-0.553949751
1.008358631,-0.347946172
0.113214831,-0.952740269
-1.958569863,-3.310390305
-0.653734412,-1.686995308
0.566846362,-1.25863915
0.343762638,-0.328229143
0.993393375,1.989748331
-0.710017262,0.981117724
0.529941776,0.080787803
0.729919755,0.168248522
-3.093034707,-2.507228029
0.608986716,-3.398405487
-2.222938046,-0.957217723
1.426046226,-1.461135961
-0.021261754,-0.159758648
-1.324715294,-1.160912486
1.757040974,-0.723637455
-0.546580475,1.25003372
-0.625691965,0.904096613
1.035521373,0.929413629
-1.965384846,-0.993466823
0.025963954,-0.73005132
1.063389227,0.911456053
-0.390586665,-0.998368088
1.024005273,-1.0511631
-0.726903001,-0.3539654
-1.386028516,-2.860931972
-0.298802773,-2.568416832
1.774906745,1.30071444
-0.973508983,2.743630646
-0.439399997,-0.339477688
-0.288593772,0.367242902
-0.019737593,0.436591901
-1.091151591,-2.302556525
1.774596666,-1.548664369
-2.27247187,0.539003818
1.272994016,-0.442752847
0.189696417,1.071582478
1.10796615,1.08767671
-1.265485786,1.154199119
0.668311851,-1.694082882
0.055890394,-0.492503861
-0.237259687,1.816136627
1.185367618,0.886939704
-1.529083547,-1.005456688
0.415670143,-1.358001848

